Optimal Krylov On Average

We propose an adaptive randomized truncation estimator for Krylov subspace methods that optimizes the trade-off between the solution variance and the computational cost, while remaining unbiased. The estimator solves a constrained optimization problem to compute the truncation probabilities on the fly, with minimal computational overhead. The problem has a closed-form solution when the improvement of the deterministic algorithm satisfies a diminishing returns property. We prove that obtaining the optimal adaptive truncation distribution is impossible in the general case. Without the diminishing return condition, our estimator provides a suboptimal but still unbiased solution. We present experimental results in GP hyperparameter training and competitive physics-informed neural networks problem to demonstrate the effectiveness of our approach.

==> csv_for_plot/ac-result/average_with_uncertainty_17_18_19_ascg.csv <==
iter_num_sum,L2 Error Mean,L2 Error Std
12.66666667,0.987618191,0.017850267
923,1.121430119,0.07895576
2348.666667,1.031093403,0.275354185
4334.666667,1.187386765,0.078406612
6538,1.106806128,0.033889517
8972.333333,1.366589059,0.481750246
11595.66667,1.382987623,0.22218136
14389,1.48496302,0.433058838
17356.66667,1.396753908,0.339204028
20513,1.401767088,0.3099366
23889.66667,1.440406929,0.286249835
27484,1.457802252,0.313769157
31303.33333,1.417658639,0.336059659
35348.66667,1.46581275,0.325327678
39602.33333,1.454348436,0.293541167
44071.33333,1.41866095,0.226161318
48692.66667,1.398754992,0.193788669
53479.33333,1.402207489,0.209535885
58397.33333,1.432746723,0.243321138
63485,1.459151984,0.311354534
68745.33333,1.46054595,0.344575757
74133,1.455390392,0.353246126
79601,1.453518099,0.354692024
85119.33333,1.45664303,0.351134483
90677.66667,1.450869736,0.342311707
96239.66667,1.446654011,0.331171746
101772.3333,1.445652333,0.325060329
107310.6667,1.443529295,0.317285891
112821,1.443583452,0.314795791
118315,1.444007622,0.31462949
123824.3333,1.440954801,0.311010656
129382.6667,1.434070014,0.30286591
134965.6667,1.427541868,0.297828981
140535,1.423753069,0.292490687
146152.3333,1.416723013,0.283532474
151835.3333,1.408633563,0.27339365
157572,1.400066722,0.259985814
163364.6667,1.394112522,0.244397598
169263.3333,1.392043892,0.231002598
175245.6667,1.383567787,0.219521538
181318.6667,1.37775114,0.209527778
187431.6667,1.374508996,0.202810877
193630.6667,1.370580651,0.197212748
199937.3333,1.362149449,0.186555006
206350.3333,1.351608993,0.175358725
212915.3333,1.343288566,0.164812233
219647,1.337306375,0.157302378
226499.6667,1.331620117,0.150817246
233404.3333,1.327879607,0.145389365
240347.6667,1.322430426,0.142128631
247356,1.31655731,0.140706022
254382.3333,1.311356909,0.141221298
261426.3333,1.302221805,0.139871353
268494.3333,1.292847567,0.136662658
275629.3333,1.283464603,0.133799337
282820.6667,1.278023755,0.134365147
290081.6667,1.273653275,0.134779372
297400.6667,1.269924312,0.137046713
304778.3333,1.267581148,0.141082792
312184.3333,1.262286489,0.144863827
319634.6667,1.256583483,0.149782087
327124.3333,1.250365228,0.154862341
334639,1.243423829,0.158070749
342193.6667,1.23656591,0.161467522
349752.6667,1.207755474,0.139162446
356116.6667,1.163865543,0.116613494
362571.3333,1.143166177,0.116165329
369147.3333,1.13796498,0.117016851
375839.3333,1.120911953,0.123075097
382668.6667,1.120839361,0.1216922
389643.3333,1.117384854,0.121761587
396714,1.094268728,0.135351107
403902.6667,1.097073654,0.132193602
411170.6667,1.072920951,0.160503486
417497.3333,1.053808623,0.176534677
424031.3333,1.04096788,0.186503017
430765.6667,1.03162864,0.197016811
437758.3333,1.036813144,0.189018303
444954.3333,1.031128732,0.198923925
451991.6667,0.985476809,0.147870548
458160.6667,0.926461065,0.107423899
464551,0.907422973,0.115807587
471204.3333,0.913704793,0.143587496
478126.3333,0.885151905,0.131726496
485262,0.879367694,0.141147968
492619,0.886587339,0.15855047
500243.6667,0.883483998,0.1707825
508043.3333,0.881083021,0.172433868
516053.6667,0.891192788,0.18369645
524276.6667,0.89546654,0.181202007
532074,0.842096083,0.175889784
539478,0.83337853,0.181000698
547158,0.816741302,0.193792682
555164,0.790718299,0.199700524
563446.3333,0.772029053,0.189434429
571967.6667,0.760695129,0.190795575
580752,0.751688296,0.204847434
589834,0.752126351,0.230375565
598135.3333,0.720959492,0.28876792
606309.3333,0.713355141,0.2918222
614840.6667,0.705819162,0.299080579
622109.6667,0.628695498,0.155675403
629574.6667,0.628574984,0.159857637
637268.3333,0.618194031,0.146745136
645199,0.598021729,0.12071353
653402,0.592320719,0.122686794
661832.3333,0.587523946,0.112463131
670082,0.548612991,0.112673325
678158.3333,0.536219737,0.127057111
686688.3333,0.537769752,0.130953516
695634.3333,0.52658239,0.135115466
704981.3333,0.524995507,0.144565443
714769.6667,0.528251761,0.15022388
724890,0.535398824,0.16605727
735164,0.539082752,0.177719376
745504.3333,0.536745812,0.179488147
754807,0.511796175,0.190485248
764078,0.508112164,0.175137285
773501,0.509716482,0.170792135
782245.3333,0.456033513,0.077207022
790837.6667,0.4397209,0.067990942
799709,0.439801903,0.069190992
808875.3333,0.44030936,0.070443685
818319.6667,0.429163952,0.075329667
828120.3333,0.428177463,0.074381029
838166.3333,0.427423343,0.083914229
848448.3333,0.421621228,0.090622287
858879.3333,0.420846654,0.081988987
869354,0.41532148,0.080499274
879877,0.412106563,0.079765957
890539.6667,0.409174977,0.07511467
901216.6667,0.403839597,0.074213064
910839.6667,0.382623409,0.095730668
920561,0.375008607,0.097378037
930444.3333,0.364898515,0.106722872
939843,0.321751958,0.107761423
949030,0.313069739,0.110758165
958562.6667,0.30964526,0.109591172
968359,0.305089694,0.111153642
978427.6667,0.302412499,0.111823773
988698.3333,0.301467414,0.111651438
999228.6667,0.300335021,0.111443656
1009786,0.299410204,0.111476754
1020240,0.270452894,0.069069762
1029556.667,0.254593202,0.046131578
1039109,0.249707786,0.034439841
1048906,0.24644037,0.03332377
1058911.667,0.241598266,0.027920485
1069081.333,0.240186191,0.027963381
1079083.667,0.230391162,0.037803297
1089098.333,0.220589149,0.051088605
1099432.333,0.215552403,0.054789992
1110021,0.215687108,0.056364267
1120673.333,0.218732463,0.057525782
1131474.667,0.219451765,0.056706864
1142407,0.21561085,0.057441248
1153257.667,0.211166279,0.054176152
1164303,0.209582347,0.056975094
1175491,0.20828918,0.059345309
1186058,0.186867567,0.063568609
1196818,0.182407903,0.063065794
1207752.667,0.17714271,0.06151917
1218697.333,0.173748511,0.058692668
1228784,0.148914186,0.020683609
1238731.333,0.148360361,0.024289271
1248854.333,0.145420736,0.022627428
1258462.667,0.128697932,0.03638323
1268322.667,0.126241766,0.037777373
1278615,0.127270056,0.040989808
1289178,0.127041522,0.043217099
1299865.333,0.125029355,0.041425899
1310630.333,0.124777834,0.040596626
1321417.667,0.122830498,0.039719467
1332338.333,0.120602218,0.038297999
1343368.667,0.11896482,0.038362831
1354466.667,0.117552971,0.039924126
1365698.667,0.113281726,0.040118792
1376965.667,0.112195468,0.039925731
1388268,0.111451544,0.040179314
1399713,0.11036778,0.041087057
1411261,0.10945934,0.041172404
1422829,0.108873692,0.039794473
1434345.667,0.10837927,0.039118624
1445111,0.097048101,0.035649928
1455746.667,0.096330014,0.035591742
1466710.667,0.095087458,0.035963166
1477802,0.09259477,0.037041594
1488842.667,0.079761803,0.017688163
1499482.333,0.077027751,0.015276011
1510391.333,0.075946702,0.014317138
1521477.333,0.076711222,0.017207179
1532742.333,0.073249872,0.012976238
1543835,0.073256165,0.012985525
1554884,0.067970909,0.022014631
1565527,0.065067356,0.024202623
1576309.667,0.063195441,0.024281622
1587275.667,0.062294134,0.024112786
1598182.333,0.061182489,0.023986481
1609298.667,0.0607992,0.025030249
1620432.667,0.060607164,0.024615444
1631606,0.060565324,0.023602067
1643040.667,0.060004785,0.023796804
1654393.667,0.059473445,0.024351291
1665975.667,0.058596392,0.026139928
1677446.333,0.058736689,0.026614538
1688876,0.059420663,0.026575289
1700548.667,0.059322506,0.027938428
1712443,0.059100238,0.029250295
1724530.333,0.059234308,0.029119687
1736651.667,0.059048578,0.029165617
1748857.333,0.058897983,0.029158699
1761210.667,0.058631084,0.029413856
1773309.333,0.0581188,0.029452932
1785486.667,0.057598511,0.029261746
1797593.333,0.057086295,0.029139435
1809312,0.046101736,0.021798961
1820886,0.044660861,0.021925394
1832455.333,0.043332598,0.022097809
1844146.333,0.042341711,0.022412731
1855902,0.042294912,0.022506003
1867488,0.041912416,0.022771281
1879206.333,0.041743919,0.023022918
1891169,0.041944231,0.02302616
1902764.333,0.038576224,0.026523858
1914074.333,0.037450363,0.027743636
1924859.333,0.031576865,0.019486498
1934868.667,0.028175136,0.015633558
1945261.667,0.026224297,0.014875437
1956087,0.025857378,0.015282184
1966972,0.024824571,0.013808868
1977926,0.02370392,0.013951225
1989200,0.023344941,0.013298078
2000603,0.022974243,0.013223495
2012287.333,0.022444671,0.012809649
2023863.667,0.021284604,0.012190459
2035632,0.020490962,0.011879634
2048014,0.020009464,0.011583301
2060583.333,0.019286728,0.011160022
2073498.333,0.018878182,0.010921846
2085943.333,0.017625598,0.009939028
2097990.333,0.017377045,0.009869668
2110178,0.016143643,0.009179435
2122650.333,0.015978521,0.008867382
2135292,0.01544824,0.008614441
2148209.333,0.015627984,0.008592874
2160636.333,0.015951752,0.008765716
2173410.667,0.01454321,0.008024772
2186046.333,0.013754387,0.007831637
2199011,0.014270604,0.007808856
2211820.333,0.013615429,0.007599114
2224898.667,0.013370301,0.007421709
2237944.667,0.013207615,0.00735014
2251158,0.012956833,0.007297536
2264617,0.012888347,0.007187755
2277100,0.016975172,0.003586948
2288430.667,0.016651689,0.005944224
2300087,0.014422492,0.003338794
2311427.667,0.01320948,0.001389639
2323108.333,0.010786659,0.00178681
2334622,0.01015727,0.00200221
2346311,0.009457236,0.002291214
2358122.667,0.00843068,0.003210241
2369929,0.007849798,0.003961605
2381707.333,0.007460567,0.004504599
2393829,0.007966193,0.004068139
2406170.667,0.006960079,0.005135772
2414810.333,0.016787548,0.004974997
2423307,0.018544713,0.007434261
2432267.333,0.02039804,0.008174571
2441423.333,0.016217969,0.003434719
2450759.333,0.012912278,0.005609395
2460411,0.015386454,0.005178679
2470278.333,0.018446894,0.009399971
2480214.667,0.013182484,0.002798885
2490358.667,0.012139303,0.003664221
2500801.333,0.012798051,0.002075561
2511470.333,0.015092745,0.005599545
2521753.667,0.018717733,0.011030415
2532046,0.014977896,0.010367837
2542491.667,0.015583995,0.013621326
2552930.333,0.015060233,0.012946458
2563411,0.016254712,0.014725103
2574150.333,0.015212977,0.013015469
2584926,0.01429588,0.011853745
2595897,0.014423207,0.011695801
2606855.333,0.014085272,0.012742881
2617753,0.012125022,0.010613001
2629054,0.010509544,0.00876972
2640445.667,0.010111171,0.007248877
2651994.667,0.010045085,0.006954792
2664068.333,0.009627171,0.005768852
2675860.667,0.009763176,0.005544526
2688111.333,0.009794521,0.005109541
2700575,0.009807715,0.005064187
2713175.667,0.009302551,0.004997294
2725428,0.008614572,0.006246447
2738462.667,0.009345349,0.005355801
2751362.333,0.009068684,0.006573366
2764265,0.008729205,0.006897715
2777144.667,0.008549242,0.007406238
2789833,0.008421226,0.007603961
2802267,0.008439642,0.007816368
2815291,0.008503693,0.008135088
2828496.333,0.008404774,0.008232875
2841486.333,0.008397632,0.008352072
2855313,0.008278063,0.008089808
2868822.333,0.008046954,0.007839652
2881845.333,0.009395861,0.006203959
2894231,0.008301082,0.00716616
2907041.333,0.008657507,0.005870259
2919987,0.008140752,0.006654267
2933381,0.008002264,0.006409164
2947079.667,0.007515586,0.00684962
2960660,0.007433536,0.006981081
2974029.333,0.007325832,0.006660815
2987204,0.007040767,0.006826138
3000824.333,0.00702752,0.006824557
3016022.333,0.006955509,0.00661642
3030624.667,0.006862861,0.006466691
3045626.333,0.00662794,0.006230725
3061230,0.006584574,0.006373509
3077662,0.006513491,0.00617202
3093557,0.006620097,0.006034507
3110022,0.006486214,0.006149624
3126230.667,0.006407885,0.006166068
3142343.333,0.006426676,0.006197096
3157248.333,0.014256276,0.014645126
3170896.333,0.019648681,0.023522015
3184221,0.020750438,0.025268121
3197062.667,0.014761346,0.015394757
3209742.667,0.014439129,0.015048213
3222597,0.011658305,0.010733468
3235530,0.01056723,0.009192731
3248628,0.010810879,0.009500376
3261504.667,0.013468519,0.013229566
3274178.667,0.012064589,0.011200233
3287417.333,0.012652976,0.011905518
3300352.667,0.013024082,0.012439378
3314051.333,0.012518899,0.011637725
3327471.667,0.011795942,0.010592359
3341106.333,0.011623408,0.010335569
3354486.667,0.011804467,0.010626301
3368114,0.011458393,0.010209823
3382306.333,0.011660655,0.010533251
3397248,0.011605552,0.01052635
3412106,0.011366943,0.0102219
3427111,0.011282854,0.010079113
3441599,0.01133691,0.010104945
3456368.333,0.0112571,0.009943434
3471800.667,0.011119312,0.009822757
3486825,0.010976746,0.009602418
3502543,0.010761622,0.009416159
3517568,0.010766553,0.009318679
3532474.667,0.010597847,0.009010781
3546813,0.010525224,0.008958488
3561567,0.010471874,0.008890185
3577621.333,0.01056026,0.008941526
3594249.667,0.010601067,0.008955548
3610430,0.010633779,0.009033095
3626586.333,0.010695862,0.009126511
3643009,0.010617191,0.008978614
3658666.333,0.010531393,0.008850938
3675001.667,0.010432304,0.008803254
3690100,0.010546087,0.008832585
3705416.333,0.010483797,0.008755813
3721436,0.010498,0.008659041
3737976,0.010529987,0.008655367
3755086.333,0.010503468,0.008718075
3772006,0.010509107,0.008681321
3787427,0.010445541,0.008702501
3801415.667,0.010653863,0.008645642
3815608.667,0.010525159,0.008674898
3830580.333,0.010490478,0.008683202
3846640.333,0.010386782,0.008749535
3862899.667,0.010462898,0.008609034
3878613,0.010298663,0.008547818
3893920,0.010425474,0.008701472
3909574,0.010420482,0.008762731
3925904,0.010252503,0.008560653
3941654.333,0.010296161,0.008589141
3958601.667,0.010408239,0.008707783
3975241,0.01048018,0.008749037
3991535,0.010558519,0.008891302
4007656.667,0.010581092,0.008912285
4021472,0.010477605,0.008899884
4035800.667,0.010741837,0.009144225
4050372.333,0.010859449,0.009223419
4065480.667,0.010644217,0.009076169
4081606.667,0.010690988,0.009116234
4098360.667,0.010724887,0.009151538
4115879.667,0.010704111,0.009072884
4132827.333,0.010640304,0.009081648
4149362,0.010718289,0.009197131
4166197.333,0.010826316,0.009337129
4183816.333,0.010920677,0.009374675
4202133,0.010838203,0.00938043
4219839,0.010851305,0.009407786
4236155.667,0.011276734,0.008650183
4251912,0.01210007,0.007456628
4267494,0.011334669,0.008583953
4281886.333,0.011284612,0.008588936
4297036.333,0.011396666,0.00839793
4312450,0.01074635,0.009381947
4327203.333,0.011226113,0.00861019
4342065.667,0.011099222,0.008732575
4356877.333,0.010856501,0.009197545
4372863.333,0.010818481,0.009302722
4387445.333,0.010680713,0.009380931
4401922,0.010696641,0.009320039
4415960,0.010790056,0.008989603
4430437,0.010479921,0.009281393
4445059.333,0.010616735,0.009285008
4460453.667,0.010541784,0.009304095
4475463,0.010533077,0.009244098
4491329.667,0.010474597,0.009236455
4507959.333,0.010392402,0.009159679
4525243.333,0.010361197,0.009032334
4543426.333,0.010326874,0.008975548
4562613,0.010284647,0.008889579
4581641.333,0.010227167,0.008858574
4598954.667,0.010160777,0.008892082
4616096.667,0.010118319,0.008863224
4632296.333,0.010120901,0.008857366
4649503.667,0.01013644,0.008873826
4667960,0.010100415,0.008799102
4686695.333,0.010054517,0.00873793
4704842.333,0.010043592,0.008706976
4724399,0.009972675,0.008647105
4744401,0.009937069,0.008586653
4763114,0.009912512,0.008552569
4781507.667,0.009805001,0.008450493
4799052.333,0.009737211,0.008358822
4815537.333,0.009726628,0.008311649
4831889.333,0.009693849,0.008272356
4848651,0.009725219,0.008222151
4865325.333,0.009648856,0.008206811
4882647.667,0.009605958,0.008202162
4899741,0.009604584,0.008189135
4916873,0.009603871,0.008169488
4933634.667,0.009614237,0.008163612
4948651.333,0.009561754,0.008089207
4963853,0.009542851,0.008050147
4979361,0.009527484,0.008025633
4995314.667,0.00947489,0.007998602
5011183,0.009402566,0.007930795
5026843.667,0.009389036,0.007964379
5043120,0.009304061,0.00788472
5059002.667,0.009300899,0.007830645
5075295,0.009234185,0.007755393
5093034,0.009267118,0.007803338
5111138.333,0.009233074,0.007803142
4936785.5,0.008270375,0.010775116
4953449,0.008235279,0.010779594
4970523,0.008214761,0.01071647
4987954.5,0.008185202,0.010673662
5005909,0.008175463,0.010628416
5024279,0.008129995,0.010691368
5039601,0.008162591,0.010667054
5056250,0.008091652,0.01056985
5073679.5,0.008074176,0.010583871
5091314.5,0.008033226,0.010516733
5108931,0.008030531,0.010481055
5126567.5,0.008022359,0.010461687
5143811,0.007962163,0.010429699
5161158,0.007926346,0.010303771
5178919,0.007890979,0.010297986
5196945.5,0.007850852,0.010245429
5215615.5,0.007832714,0.010250458
5234271,0.007821912,0.010198175
5251902.5,0.00774854,0.010130731
5269171.5,0.007749678,0.010097211
5285192,0.007684033,0.010075474
5302968,0.007667764,0.010046826
5320762,0.00760614,0.009974848
5339278.5,0.00759786,0.009987482
5357064.5,0.007577283,0.009920613
5372184,0.007581036,0.009928812
5387267,0.007503604,0.009906049
5403494,0.007501412,0.009889571
5418499,0.007466997,0.009819676
5434406,0.007474826,0.009871786

==> csv_for_plot/ac-result/average_with_uncertainty_17_18_19_cg.csv <==
iter_num_sum,L2 Error Mean,L2 Error Std
12.66666667,0.979760849,0.008488232
944,1.058256911,0.055590063
2277,1.038641032,0.179198574
4207.333333,1.439007176,0.403396276
6391.666667,1.247330492,0.35122919
8748.666667,1.177267037,0.335463943
11307,1.323427354,0.182595174
14070.66667,1.256763398,0.131452152
16998,1.181496004,0.236024967
20100,1.115855413,0.360906159
23388.66667,1.150355078,0.338782456
26871.33333,1.163160484,0.220066889
30591.33333,1.17952345,0.191158051
34491.33333,1.12082908,0.14605926
38563,1.058009436,0.114031283
42818.66667,1.03316514,0.087755823
47239.66667,1.023114218,0.078718633
51803,1.005375991,0.09474967
56531.66667,1.00811411,0.107584539
61409.33333,0.989217956,0.104248955
66397.33333,0.978666524,0.110534022
71492,0.961977099,0.126201416
76635,0.9329978,0.122270926
81840.33333,0.913191725,0.130996024
87103.66667,0.88892671,0.128705347
92438.33333,0.873805886,0.121716366
97856,0.871159201,0.113400299
103382.3333,0.875060436,0.10675862
109002.6667,0.876981038,0.102294914
114630.6667,0.877415683,0.09707514
120275.6667,0.879781607,0.095700974
125928.6667,0.881505781,0.09534105
131579,0.879647738,0.093033371
137285.3333,0.87934439,0.09187328
143068,0.876806566,0.090524353
148919.3333,0.873282935,0.090023615
154772.3333,0.870697458,0.092125386
160748.6667,0.871039219,0.095883177
166792,0.87208929,0.098043821
172727.6667,0.872710401,0.095994012
178726.6667,0.873320663,0.093238608
184780.3333,0.872069671,0.087692881
190910.3333,0.873114069,0.08223919
197099,0.874589221,0.080591162
203377,0.8734226,0.076922567
209730.6667,0.871577894,0.073547773
216173.3333,0.868162146,0.071294307
222716.6667,0.871049384,0.069758912
229307.3333,0.875325507,0.069733571
235965.6667,0.876930647,0.070969896
242684,0.876838479,0.072134214
249310,0.876734329,0.07344527
256036,0.87746349,0.074469329
262846.3333,0.878404569,0.07602534
269720.3333,0.881090807,0.079474405
276704.3333,0.884236447,0.082044302
283756.3333,0.882923922,0.07926827
290884.6667,0.8806216,0.074621333
297368.6667,0.850800704,0.094890265
303587.3333,0.854697778,0.089198789
309900.6667,0.84858477,0.094093493
316303.6667,0.836950303,0.106108883
322808.6667,0.83340297,0.107790179
329426,0.824991165,0.116275182
336180.3333,0.824453786,0.116395697
343089,0.824887163,0.114679481
350167.3333,0.827032272,0.11144666
357412,0.82411457,0.114169137
364791.6667,0.820880729,0.117463588
371780.6667,0.810616824,0.118349479
378228.6667,0.79634549,0.119701174
384851.3333,0.789008128,0.120833219
391643,0.787508061,0.118719758
398611.6667,0.792104554,0.112706653
405787,0.799967451,0.104057439
413151.6667,0.797083208,0.101296222
420724.3333,0.784457862,0.10543538
427257,0.735421393,0.063159151
433970.6667,0.735217374,0.081786062
440226.6667,0.677134187,0.057087256
446016,0.689608652,0.082010722
452062,0.680440906,0.077411708
458398.3333,0.671589502,0.064413708
465052,0.667876126,0.063860893
472002,0.660758839,0.062708145
479209.6667,0.66235806,0.073218695
486721.6667,0.642079514,0.068275022
494543.6667,0.61322511,0.057229076
502603.3333,0.622403381,0.070806371
510734,0.596424558,0.07011661
517996.6667,0.557208571,0.081558382
525577,0.53889444,0.086462798
533434.6667,0.515778457,0.083560388
541616,0.500134971,0.077031939
550102,0.492551905,0.088123881
558895.3333,0.491286473,0.097949996
567940.3333,0.462160986,0.101197294
574636,0.440225751,0.076695135
581296.3333,0.43111868,0.067133373
588331.6667,0.410864667,0.0552653
595696.6667,0.406654082,0.056114168
603400,0.405423751,0.054684453
611533.6667,0.409956675,0.049834748
620026,0.417432304,0.049679124
628873.3333,0.417578412,0.046663323
638057,0.414305632,0.03993333
647586.3333,0.407820677,0.022392561
656401,0.379690842,0.042532687
665414.6667,0.374175411,0.04884906
674835.6667,0.373349012,0.058937406
684659.3333,0.379924391,0.066923128
694842.6667,0.382713775,0.067076371
705371,0.385993228,0.062287848
715515,0.367760059,0.046650541
725103.6667,0.359649565,0.047225125
734936,0.340129198,0.041588248
743593,0.32702505,0.04645737
752697.6667,0.306150914,0.046816797
762252.6667,0.292233261,0.039817507
772246.6667,0.291481032,0.047751077
782684.6667,0.292892008,0.054497329
793482.3333,0.293293398,0.060779711
803061,0.269178369,0.072061131
812949.3333,0.257776526,0.072753359
823298.6667,0.255583234,0.069712996
834088,0.260260085,0.06760199
845308.3333,0.256617157,0.069634206
856954.3333,0.256478938,0.067546013
867881,0.238895444,0.046100632
878466.3333,0.228530987,0.04104563
889456,0.22127003,0.039856971
900490.3333,0.218570768,0.041471315
911650.6667,0.215805516,0.04169154
923099,0.212673098,0.040299704
934874.6667,0.213326264,0.040637721
946968,0.216583009,0.043754102
959375,0.216016422,0.043347843
971307.6667,0.198450023,0.035817355
982222.6667,0.196185722,0.03727188
993475.3333,0.188301871,0.036495727
1005062.667,0.183833056,0.035058455
1017010.333,0.18452841,0.035681452
1029283,0.181653953,0.035660887
1041772,0.178353675,0.035498496
1054488,0.176175137,0.033881551
1066700.667,0.165173643,0.019101213
1078027,0.163847359,0.014313388
1089740.667,0.163822665,0.012859687
1100412,0.155287221,0.018718934
1111424.667,0.154036856,0.017937253
1122986.667,0.150534903,0.020698878
1135122.333,0.147248779,0.021358382
1147812,0.145455985,0.020597741
1161004.667,0.143272257,0.020405195
1174644.667,0.142599788,0.019368816
1188650.667,0.141207129,0.019659364
1202942.333,0.139988972,0.019563114
1217445.667,0.140847633,0.018826996
1232088.333,0.142405289,0.018328023
1246884.667,0.142971277,0.017610853
1261804.667,0.142795348,0.017731347
1276827,0.141923617,0.018383322
1289819.667,0.123453937,0.020578942
1302871,0.122321642,0.021094991
1316137.667,0.12148404,0.021662037
1329625,0.122127473,0.020741723
1343338,0.120860647,0.021548165
1357273.667,0.122950565,0.019317368
1369549.333,0.106960099,0.004777359
1381471.333,0.103792557,0.00634003
1393816.667,0.101951397,0.006306849
1406558.333,0.100246112,0.006288076
1419675.333,0.099512323,0.007259363
1433141,0.09935918,0.007385445
1446189.667,0.091965227,0.006393986
1458397,0.088869791,0.010408567
1471073.333,0.086529909,0.012460832
1484267,0.084148277,0.01454247
1498010,0.082464571,0.016868257
1512259.333,0.083278146,0.017624412
1526929,0.08231365,0.017111323
1541982.333,0.080104959,0.016770801
1557402,0.078558604,0.016993713
1573175.667,0.077160476,0.017332315
1589220.333,0.075451913,0.017183042
1605426,0.073718946,0.017394359
1621815.333,0.072666305,0.017512549
1638335.667,0.071842953,0.017549733
1654878.333,0.071420845,0.017625317
1671423.667,0.071204617,0.017727789
1688055.667,0.071083455,0.017554734
1704721,0.071192907,0.017436587
1719711,0.065925764,0.024814738
1734026,0.065223302,0.025694008
1748558,0.06375804,0.027638123
1763288.333,0.062892431,0.028697767
1778285,0.062421969,0.029244588
1793543.667,0.062252842,0.029319081
1809092.667,0.061646787,0.029974502
1824895.333,0.061525662,0.030151819
1840893.333,0.061115137,0.03063274
1857048.667,0.061257127,0.030405114
1873368.667,0.061158375,0.030294402
1889878.333,0.060751264,0.03058913
1904415.667,0.049624825,0.028163
1918931,0.047596838,0.028691678
1933782.667,0.046199501,0.029081038
1948970.333,0.046518742,0.028984628
1964455.667,0.046043379,0.029178136
1980236,0.0458473,0.029313513
1996250,0.045843406,0.029372113
2012505.667,0.044687266,0.029864675
2029000.333,0.04493274,0.029581275
2043414,0.042793517,0.031839405
2058244.333,0.042731166,0.031529022
2073553.667,0.041904767,0.032017365
2087155.333,0.03145087,0.019271073
2100143,0.029842062,0.016902988
2113764.333,0.028406933,0.015968496
2127970.333,0.027264287,0.014945512
2142722.667,0.026884234,0.01439445
2157953.333,0.027395242,0.015241825
2173563.667,0.02739864,0.015195005
2189552.667,0.026861509,0.014871129
2205860.333,0.02634786,0.013964795
2222553,0.025948623,0.013959571
2239599.667,0.025936345,0.01478709
2256944.667,0.026152617,0.015780704
2273671.333,0.024706852,0.015571951
2288500.667,0.021939956,0.016113388
2303738,0.021070621,0.01588609
2319169,0.025328923,0.011264052
2332816.333,0.026134502,0.010318832
2347076.667,0.025648794,0.009766241
2361972.667,0.025196809,0.010875491
2377385.667,0.024133253,0.009911584
2393401.667,0.023102674,0.010305665
2409929.667,0.022876869,0.010568471
2426921.667,0.021886848,0.010838527
2444456,0.019959119,0.011511052
2462498,0.018039391,0.012492709
2481003,0.017347162,0.012818368
2499873.667,0.017368312,0.012629848
2517474.667,0.012436423,0.006046665
2533854.667,0.011398976,0.005060268
2550557,0.012456937,0.00610392
2567540.667,0.010852049,0.004264154
2584823.667,0.011477893,0.004093906
2602306.333,0.011609849,0.004122081
2619987.667,0.011295441,0.003971024
2637850.333,0.01093995,0.003518127
2655875.333,0.01069086,0.003096799
2674093.667,0.011409627,0.003985965
2692546.667,0.011642461,0.003875994
2711280.667,0.011250819,0.003612324
2729587,0.019539861,0.010735898
2745693,0.017047081,0.007502306
2762040,0.016652962,0.007763111
2778759,0.015413638,0.006106902
2795915.333,0.017695671,0.008738571
2813507,0.01742315,0.009416745
2831436.333,0.016597694,0.008745766
2849653.333,0.016503646,0.008814808
2868248,0.016808186,0.009929527
2887193,0.016829151,0.010133495
2906414.333,0.017065602,0.010442998
2914894,0.02296847,0.010132287
2923442,0.032115053,0.028190873
2932024.667,0.043649067,0.041152018
2941028.667,0.037311603,0.03454317
2950455,0.041018373,0.036062101
2960215,0.033047077,0.029285259
2970418.667,0.031540153,0.028402497
2981023.333,0.032971757,0.027039602
2991134.333,0.028878177,0.021217528
3001114.333,0.027153193,0.021386525
3011626.667,0.022540367,0.013215687
3022551,0.016078327,0.008707823
3033887.667,0.017053873,0.009688286
3045793.333,0.016146333,0.009245132
3058269.333,0.017130953,0.010956293
3071016.333,0.018142933,0.013140421
3083218,0.022465283,0.019022601
3095953.333,0.026982973,0.025251589
3109217.667,0.02442137,0.019638816
3123117,0.02578147,0.021097229
3137120.333,0.020319383,0.013638086
3151751,0.017715623,0.010971267
3167112.333,0.018898323,0.012412732
3183113.333,0.018873163,0.012891968
3199505,0.018114893,0.011583664
3216444.667,0.018186863,0.011518228
3233718.333,0.01854043,0.011599334
3251086.667,0.01762476,0.009955299
3268855,0.017424893,0.009422736
3286910.333,0.01673771,0.008326503
3305199.667,0.016391617,0.007714376
3323287.333,0.015597843,0.00663591
3338716.667,0.01902034,0.006842775
3353138.667,0.017928657,0.007727582
3367939.333,0.019256683,0.007448368
3383213.667,0.019424037,0.008942586
3398927.333,0.018191733,0.01008782
3415049,0.01591774,0.008676025
3431696,0.013950777,0.005370946
3448841,0.014209463,0.005345879
3466387.333,0.01418934,0.005402964
3481823.667,0.013358757,0.00602885
3497665,0.014722053,0.005904252
3513997.333,0.01309486,0.006524269
3530804.667,0.012665887,0.006795391
3547972.667,0.01396867,0.006746017
3565513,0.014058603,0.007016026
3583445.667,0.013572443,0.007232317
3601790.333,0.01352752,0.007889206
3620544,0.012805133,0.007458811
3639325,0.013372177,0.00857301
3657358.667,0.012432303,0.006910413
3675749.667,0.01181136,0.006215782
3694474.667,0.01146113,0.005157831
3713482.667,0.01204853,0.005524805
3732704.667,0.0107923,0.004438648
3752180,0.009295097,0.003391141
3771871,0.009217857,0.003754431
3791801,0.009282933,0.003440936
3809937.667,0.01394359,0.009761216
3828272,0.010865233,0.005683908
3846872,0.01360023,0.009615203
3865664.667,0.012798917,0.008728298
3884736,0.012284077,0.008016503
3903993.333,0.011174717,0.006412134
3923521.667,0.011450933,0.006876942
3943342.667,0.011123357,0.006716573
3963460.333,0.010893193,0.006533981
3983886,0.00964189,0.005014515
4004538.333,0.009812817,0.005209758
4025432,0.009129503,0.00445708
4046537.333,0.00911735,0.004522088
4067809.667,0.009308837,0.004929416
4089223.333,0.009215047,0.004790469
4110684,0.009171883,0.004832912
4132246,0.009021373,0.004691961
4153809.667,0.00877572,0.004457999
4175381.667,0.008656197,0.004383652
4196951,0.008551787,0.004328884
4218497.333,0.00847889,0.004396036
4240042,0.00851274,0.004573844
4261584,0.008528643,0.004682414
4283089.333,0.00848552,0.00475654
4304650.667,0.00859602,0.004869698
4326220.333,0.00870469,0.005051147
4347750.667,0.00871933,0.005120787
4369268.333,0.00871715,0.005162813
4390791.333,0.008661747,0.00523225
4412353.333,0.008647577,0.00524651
4433949.333,0.008572947,0.005191296
4455512.667,0.008613223,0.005241082
4477101.667,0.008563943,0.005215362
4498768.667,0.00852632,0.005235175
4520507.667,0.008421927,0.005269817
4542279.333,0.008309577,0.005229646
4564067.333,0.00825847,0.005224202
4585878.667,0.008218817,0.005199455
4607636.667,0.008203107,0.005177886
4629392,0.008202373,0.005099636
4651183,0.008103533,0.005033201
4672939,0.008122257,0.004943121
4694692,0.008038217,0.004966719
4716480.667,0.00803952,0.004939864
4738332,0.007952117,0.004959756
4760219.333,0.007896593,0.004969055
4782171,0.007891873,0.004953075
4804170.667,0.007808107,0.004980517
4826178.333,0.00778277,0.004968852
4848243.667,0.007731623,0.004949214
4870409,0.007716583,0.004896802
4892563.667,0.007681937,0.004877203
4914632,0.007639557,0.004878574
4936722,0.007573917,0.004866345
4958854.667,0.00754217,0.004785757
4981002,0.007554333,0.00483006
5003212.333,0.007526467,0.004868479
5025432.333,0.007495533,0.004853912
5047735.667,0.007511597,0.004849782
5069909,0.007460353,0.004853719
5091604,0.007460313,0.004795679
5113437,0.00745353,0.004780186
5135343,0.007427083,0.00475834
5157284.667,0.007422193,0.004731244
5179311.667,0.007403067,0.004702368
5201394.333,0.007379823,0.004695209
5223514.667,0.00733287,0.004639808
5245694,0.007262253,0.004649643
5267878.667,0.00721403,0.004678098
5290113,0.007125603,0.004688175
5312436.333,0.007065987,0.004717782
5334305.333,0.00699457,0.004745131
5355714,0.00694224,0.004736143
5377301,0.00686887,0.004731237
5399079.667,0.006813867,0.004761468
5421021.667,0.006727263,0.004803981
5443066,0.00670324,0.004829568
5465211.333,0.006675647,0.004806549
5487468,0.006620713,0.004838654
5509854.333,0.00659635,0.004804979
5532367,0.006580533,0.004791281
5555003,0.006547527,0.004854358
5577660.333,0.006458937,0.004904024
5600384.667,0.00639626,0.004927869
5623185.667,0.006349363,0.004952359
5646124.667,0.006290803,0.004969046
5669159,0.00622577,0.004996602
5692263,0.006167033,0.005037175
5715422.667,0.006128487,0.005063195
5738631.333,0.00607801,0.005103066
5761884.333,0.006011313,0.005149427
5785141.333,0.00601295,0.00516334
5808440.667,0.005984443,0.005173008
5831747.333,0.005902997,0.005223884
5855082.667,0.005865997,0.005230733
5878397,0.00585532,0.005268143

==> csv_for_plot/ac-result/average_with_uncertainty_17_18_19_rrcg.csv <==
iter_num_sum,L2 Error Mean,L2 Error Std
12.333333333333334,1.0036932113333334,0.030710662468702927
919.0,0.948823458,0.06113917793323172
2199.3333333333335,1.1788314743333332,0.6747199999342485
4050.6666666666665,1.043653551,0.5182727754273388
6200.333333333333,1.299772843,0.3877120852367373
8543.0,1.3285465036666666,0.4681105970694141
11102.666666666666,1.4758791093333334,0.672216406769319
13874.333333333334,1.3281023539999999,0.5649154680637332
16831.0,1.3081208993333333,0.4020511725299532
19951.333333333332,1.3180107026666665,0.41690265723966063
23224.0,1.3533051106666667,0.4615557243938124
26673.333333333332,1.3699631326666666,0.423823829324325
30303.666666666668,1.348075261,0.4225187075441237
34136.0,1.3443978673333332,0.4836697565603013
38190.666666666664,1.4205295633333332,0.5295637944884112
42485.333333333336,1.4672302870000002,0.6028110681733014
46998.0,1.4984398516666666,0.662571866091002
51744.666666666664,1.5277215486666667,0.6807040171097624
56693.0,1.5325268963333334,0.6572189353690225
61788.666666666664,1.5118158303333333,0.6276716543724719
67003.0,1.491621664,0.5929333189287542
72367.0,1.462223728,0.5669653096363177
77865.66666666667,1.446875944,0.5578615566769531
83424.0,1.4383064269999999,0.5572093928516255
89036.66666666667,1.4347310116666667,0.5558837887977817
94724.33333333333,1.4225940389999998,0.5478492595699457
100435.33333333333,1.4101583383333332,0.5411370012930687
106159.0,1.3943098813333332,0.5291598251403828
111883.66666666667,1.3816840700000002,0.5238436531694469
117663.0,1.375693114,0.5198109752847542
123426.0,1.3676428396666667,0.5138559728700905
129191.33333333333,1.3606463169999998,0.508845799699043
134969.0,1.353902298666667,0.5017260219745641
140778.66666666666,1.3463894223333333,0.49215216599992667
146604.0,1.3401776539999999,0.48437998844356955
152421.0,1.3364017556666667,0.476487560820902
158273.66666666666,1.3334033033333335,0.47182120776667064
164171.33333333334,1.332146047,0.4681200308044439
170103.66666666666,1.3281436833333335,0.4637570153745677
176072.66666666666,1.326197582,0.46035026939155654
182102.33333333334,1.3235967176666665,0.45801108076052865
188206.33333333334,1.3222443823333334,0.45662188850164426
194307.0,1.3209110813333333,0.45534109661336925
200513.33333333334,1.3205676463333333,0.4558689218060944
206746.33333333334,1.321841142,0.45604866623652585
213064.66666666666,1.3239807136666666,0.4563104065663733
219407.66666666666,1.3274113526666669,0.4587164779926201
225784.66666666666,1.3270913526666666,0.45535823629196637
232186.0,1.325495678,0.4522179217830644
238567.0,1.322906152,0.44990522390118287
244994.66666666666,1.3226298556666667,0.44904344918654815
251498.33333333334,1.3230395786666667,0.45171673370570636
258109.66666666666,1.327446158,0.45914339283188216
264832.3333333333,1.3329322030000001,0.4663452969130405
271624.3333333333,1.334843062,0.4703447288768266
278441.0,1.3348156266666669,0.4691892044866075
285285.3333333333,1.3326465133333334,0.4679523595456541
292166.6666666667,1.3310865033333334,0.4650686604749989
299108.6666666667,1.32835454,0.46196893439615605
306097.6666666667,1.3248155529999999,0.4580915892062378
313130.3333333333,1.3225223146666665,0.4553834006445867
320202.6666666667,1.3206041726666669,0.45386789957751167
327301.6666666667,1.3193710273333332,0.45450871235362206
334455.6666666667,1.318608244,0.4578192072333071
341616.6666666667,1.3181001639999999,0.46202261325842603
348821.0,1.3179264190000002,0.4646676432917436
356103.6666666667,1.3168257533333334,0.4678295846183989
363434.6666666667,1.3162115133333332,0.4700690610873012
370813.6666666667,1.3163319913333333,0.47206239253059595
378235.3333333333,1.3159036323333333,0.4726689443717489
385698.3333333333,1.312824295,0.47368773156285005
392868.6666666667,1.2915232823333334,0.5049482368493906
399459.3333333333,1.2836310579999999,0.5159963506472307
405230.3333333333,1.2401406303333333,0.513253957238415
411057.6666666667,1.2239487500000001,0.531776992666231
417101.3333333333,1.2176740016666665,0.5387913323689592
423348.0,1.2025286206666668,0.5476890795482033
429354.3333333333,1.1030497209999999,0.45427508874630385
434466.3333333333,1.0815140773333334,0.4703607837179804
439839.3333333333,1.0581693110000001,0.4624388073569559
445488.3333333333,1.029443336,0.43179847629409573
451454.0,1.018152196,0.42149136154972333
457726.0,1.0224930136666668,0.4351754240944242
464267.0,1.020303903,0.42502657619443457
471051.3333333333,0.9957331640000001,0.40113400144844885
477269.3333333333,0.9376806910000001,0.4076547528976272
483679.0,0.910642592,0.3992933250605269
490405.3333333333,0.8796356036666665,0.40634322406638157
497453.3333333333,0.8726988373333332,0.4160826157993012
504851.3333333333,0.8653349753333334,0.41832884975601625
512560.6666666667,0.8512591156666667,0.42381082110445106
520595.3333333333,0.8293298933333334,0.4136323419231208
527816.6666666666,0.7305737763333333,0.37954117120312075
535220.6666666666,0.6916460786666666,0.32671374611346476
542856.3333333334,0.6892901406666668,0.33448434545843797
550757.3333333334,0.6532878873333333,0.2917735839643445
558837.6666666666,0.6400540366666666,0.2712843967475665
567097.3333333334,0.646334289,0.2831952306871213
574876.0,0.6171417073333334,0.2850053084000765
582528.3333333334,0.6008578156666667,0.28459409009247477
590464.6666666666,0.5824263483333333,0.27699133495579803
598720.3333333334,0.575120663,0.27230145978813886
607279.3333333334,0.5760001410000001,0.28652569647627096
616070.6666666666,0.5746229396666666,0.3026725285002635
623864.6666666666,0.5050734876666667,0.21044427170430136
631858.3333333334,0.4798445126666666,0.1786270026909558
639973.0,0.4665966163333333,0.1638531425927758
648306.0,0.4616633616666666,0.16280727542180526
655847.6666666666,0.4268709446666666,0.1456989479169444
663601.0,0.4173930226666667,0.13925162859614745
671704.0,0.40263247399999996,0.12359687441172022
680008.6666666666,0.39512411033333333,0.12075528712185371
688612.3333333334,0.4023180036666667,0.1377581959355154
696964.6666666666,0.3890776806666667,0.1738516752867944
705466.3333333334,0.38244840799999996,0.1798841170485154
714253.0,0.380708308,0.19368544923638703
723258.6666666666,0.374045633,0.1874732418852253
732444.6666666666,0.3554395696666666,0.16927583586834277
741705.3333333334,0.341505777,0.1550764886179752
750960.0,0.33332105133333334,0.1432650738119763
760272.3333333334,0.334070566,0.1414389365382266
769636.0,0.33218583766666665,0.141805991277679
778657.3333333334,0.30760849800000006,0.1155143810830648
787526.3333333334,0.2970919636666667,0.10903814011595593
796330.0,0.26985506766666667,0.08864939207238025
804619.3333333334,0.259883171,0.08133388244519661
813175.3333333334,0.25187084666666665,0.07674775975670865
821964.3333333334,0.24804985533333332,0.07449848713959842
830713.0,0.23459150566666667,0.08123296479499706
839572.0,0.228887392,0.08363254166135102
848603.0,0.22478753399999998,0.08916731982165832
857793.0,0.21865299466666666,0.08796952899734187
867012.0,0.21325492233333332,0.08430711885149647
876237.6666666666,0.20943502366666666,0.08286351490712211
885586.3333333334,0.207744801,0.08168093305284756
895050.3333333334,0.20754283733333334,0.08144402586313564
904599.3333333334,0.206234942,0.08305025332059685
914014.3333333334,0.20435766766666666,0.0858055547111104
923475.6666666666,0.20406291433333332,0.08891174753000598
932926.0,0.20379155133333335,0.09025117819200769
941433.3333333334,0.18966197266666665,0.07753081957763326
949649.3333333334,0.18698549366666664,0.07626516172933714
957447.3333333334,0.16767615333333333,0.061301408164824225
965574.3333333334,0.16475088566666665,0.05926428604499354
973922.6666666666,0.15807190733333334,0.05361334211054881
982580.3333333334,0.15763883566666667,0.05315321108389274
991460.6666666666,0.15502095533333332,0.05065858527324523
1000583.3333333334,0.154116845,0.049843839201534935
1010002.6666666666,0.15325128000000002,0.048849018573083165
1019256.0,0.15128381733333332,0.04697839739686094
1028605.3333333334,0.149885092,0.04562372597714074
1037766.6666666666,0.147048619,0.04318474700384187
1047190.3333333334,0.14443357599999998,0.041250953209306725
1056622.3333333333,0.14255128866666666,0.040028142343579674
1065839.3333333333,0.14069956266666667,0.03900067029014609
1075367.3333333333,0.139264753,0.03822732304280044
1084828.6666666667,0.138394924,0.03856376575641483
1094224.0,0.138084847,0.03924034407140448
1103865.6666666667,0.13126407633333334,0.04980022904079189
1113093.3333333333,0.12646921033333333,0.057208302655623655
1122377.6666666667,0.12480248699999998,0.06001017115584786
1131627.6666666667,0.11183105366666667,0.05937248418665213
1140840.6666666667,0.11064839233333333,0.06043812725290259
1150144.0,0.10744690800000001,0.06110695913493241
1159339.0,0.107652765,0.06015638669812955
1168708.6666666667,0.10605546533333333,0.061118384173667044
1178242.3333333333,0.10542632733333335,0.06167853415663982
1187845.3333333333,0.10484961133333333,0.06110206118847481
1197346.0,0.10466056733333334,0.06073771631115798
1206541.0,0.10536435966666667,0.06053882259766611
1215934.0,0.10528065399999999,0.06050293140487528
1225310.0,0.10427687266666667,0.06062054044908818
1234462.0,0.10252529033333334,0.060929716573455285
1243770.0,0.10163150566666668,0.06134084337857938
1253389.0,0.101486692,0.061127330620192495
1262848.0,0.101521415,0.06158988192875166
1271860.6666666667,0.09643366866666665,0.053637464953722784
1280744.3333333333,0.089645296,0.04322473266680349
1289929.0,0.09132558066666667,0.0484473059144686
1298983.3333333333,0.089832911,0.04768063927570014
1308425.3333333333,0.08519120166666666,0.04275744274295791
1317679.0,0.07954994533333333,0.04766462054357702
1327014.0,0.07508676233333333,0.045408852881925615
1336245.6666666667,0.07323365733333333,0.04278170368682861
1345645.6666666667,0.07194819499999999,0.04124908512836559
1355004.6666666667,0.07208654266666667,0.043661337932957046
1364440.3333333333,0.07308640933333334,0.045038469819752375
1373848.3333333333,0.07651120933333334,0.046759975435569326
1383428.3333333333,0.07980686133333333,0.049282560909542944
1392865.3333333333,0.08008053566666667,0.05004434961292673
1402233.3333333333,0.07992590566666667,0.051095519125147114
1411624.3333333333,0.07663523133333335,0.04994229019873384
1421062.3333333333,0.075259118,0.05028467633655687
1430516.3333333333,0.074271613,0.05005170622446099
1439963.3333333333,0.07147320133333333,0.047741976439439116
1449445.3333333333,0.071698168,0.04843892417228992
1458849.3333333333,0.07567636966666667,0.05108107472684318
1468482.3333333333,0.07456945533333333,0.05060413475237819
1477878.3333333333,0.07205359133333333,0.04889301836852027
1487421.3333333333,0.07065668333333333,0.047639421107432973
1497121.3333333333,0.07224815966666666,0.04771050006887818
1506478.3333333333,0.076073226,0.05078350501607847
1515772.3333333333,0.081347816,0.05445181729683114
1525005.3333333333,0.08966110766666667,0.06263632796853487
1534409.6666666667,0.14921585833333337,0.16327318083313613
1543857.0,0.17163593200000002,0.20504345546185745
1553287.0,0.22393210733333335,0.27005940136353807
1562627.0,0.24950568966666667,0.3270228568274323
1572008.0,0.36192792533333334,0.5038797471687226
1581348.6666666667,0.4065783516666667,0.5502718743858261
1590804.6666666667,0.37879449133333337,0.49161612867007903
1600192.0,0.3144281406666667,0.3966158292275775
1609707.0,0.3079556746666667,0.40321853103771876
1619059.0,0.2980582586666667,0.3979848629456406
1628447.6666666667,0.3044168173333333,0.39787926118082395
1638086.6666666667,0.3019343916666667,0.40108413628525785
1647396.6666666667,0.32131107799999997,0.4313435009396606
1656804.6666666667,0.3486814096666666,0.46660460233279477
1666384.6666666667,0.340835729,0.43168524135772546
1675715.6666666667,0.34845552366666666,0.44472444790837345
1685094.6666666667,0.3396272013333333,0.4373798155970946
1694623.6666666667,0.3427209546666667,0.4503154193061627
1704116.3333333333,0.43088329066666664,0.6088092728102948
1713705.3333333333,0.48935010766666664,0.6967847759561504
1723133.3333333333,0.4560382249999999,0.6430929723118357
1732736.3333333333,0.4164581676666667,0.5772368162754452
1742132.3333333333,0.4069802693333333,0.5744577389560559
1751345.3333333333,0.43815757400000005,0.610354003150811
1760557.3333333333,0.4051543773333333,0.5719871955824073
1770094.3333333333,0.4264682530000001,0.61650833178951
1779656.3333333333,0.41626263066666663,0.6091139830758351
1789087.3333333333,0.4435290006666666,0.6303386196337709
1798687.3333333333,0.46786124700000004,0.6495474591442797
1808088.3333333333,0.432291716,0.6109962179022074
1817721.3333333333,0.45221126500000003,0.6503890590692747
1827253.3333333333,0.46842677633333335,0.6426485692476519
1836734.3333333333,0.4766191496666667,0.6583432946863925
1845968.3333333333,0.5228712593333333,0.711037832942321
1855709.3333333333,0.4825270956666667,0.6540423941213563
1865057.3333333333,0.4841055203333333,0.6728557415700038
1874546.3333333333,0.5132722983333333,0.7294547966825202
1884198.3333333333,0.5027434603333333,0.6703593150061764
1893592.3333333333,0.526261432,0.6887120872712142
1902942.3333333333,0.5201278386666667,0.6260863328895733
1912368.3333333333,0.5493378646666667,0.6211179430402288
1921686.3333333333,0.5456062363333333,0.5888659068589276
1931238.3333333333,0.5820909126666667,0.603414038164812
1940776.3333333333,0.5826264906666667,0.6084428149608473
1950243.3333333333,0.5768338759999999,0.5974653689513125
1959563.3333333333,0.5749456176666667,0.602144409527041
1968914.3333333333,0.5772747296666667,0.5598704795635476
1978391.3333333333,0.622347076,0.5889191712881238
1987853.3333333333,0.6023199696666667,0.5697096487550839
1997315.3333333333,0.6123094923333333,0.5425237342019148
2007050.3333333333,0.6182100626666667,0.5213068621367066
2016531.3333333333,0.648853875,0.5674016704645948
2026339.3333333333,0.6263474563333333,0.5880543715619508
2035761.3333333333,0.634669085,0.586955308423353
2045316.3333333333,0.6192091436666667,0.5664679767489261
2054737.3333333333,0.6486670093333333,0.5836503638596018
2064042.3333333333,0.6519684636666667,0.6137102247185521
2073413.3333333333,0.6721160503333333,0.6428221579810232
2082851.3333333333,0.7069275006666667,0.662786891267707
2092256.3333333333,0.7274135083333334,0.6612318077317982
2101976.3333333335,0.749796137,0.7173887148019653
2111344.3333333335,0.7275792463333333,0.7255442232004725
2120830.3333333335,0.8257738899999999,0.6936020640139923
2130230.0,0.7968924466666666,0.6833958122396784
2139673.0,0.7569077633333333,0.6398117877210787
2148976.0,0.8851804133333333,0.7581886058632855
2158332.0,0.8449712033333333,0.7422938721686588
2167859.0,0.83469275,0.7406062430929284
2177112.0,0.8515352900000001,0.749684961020983
2186743.0,0.8972887933333333,0.7984623319366256
2195832.0,1.03341268,1.0834752501540432
2205102.0,1.04375467,1.0702580191629527
2214256.0,1.2105012466666667,1.2924828442302199
2223721.0,1.20529948,1.3045680858008304
2233169.0,1.1399977266666665,1.183228687052443
2242686.3333333335,1.22935971,1.3240059912090996
2252272.3333333335,1.3390494233333332,1.5636273908319278
2261775.3333333335,1.26718596,1.435648552998183
2271238.3333333335,1.17042651,1.3052891121263033
2280607.3333333335,1.1872018833333333,1.3288679315188148
2290025.0,1.21041946,1.382099678846098
2299425.0,1.2906778766666667,1.555992941120056
2308833.0,1.29063886,1.5386490477351462
2318278.0,1.3918888666666664,1.675745008680035
2327674.0,1.38568839,1.6430035459661356
2337053.0,1.2057718266666668,1.313535524990217
2346475.0,1.1903095833333335,1.2969635197484566
2355943.3333333335,1.1565026433333334,1.1704179087721474
2365319.3333333335,1.2380025533333334,1.3319642810039605
2374843.3333333335,1.2405496799999998,1.3676170939371803
2384329.3333333335,1.1573340133333334,1.2403574700622926
2393711.3333333335,1.19967571,1.2756906276137217
2403274.3333333335,1.2387480566666669,1.276444554819388
2412799.3333333335,1.3388077500000002,1.4607172465938303
2422224.3333333335,1.2862815,1.4023521807930672
2431648.3333333335,1.2261222833333334,1.3201622815109593
2440812.3333333335,1.34628212,1.4763666507427775
2450096.3333333335,1.3986652299999998,1.5285912863822193
2459655.3333333335,1.4413651733333335,1.5635665220591066
2469306.3333333335,1.4015037833333335,1.5428912426475245
2479072.6666666665,1.4427413666666666,1.6289393910512313
2488769.6666666665,1.4388240033333333,1.6285213771334124
2497927.6666666665,1.36983673,1.4901229873228332
2507240.6666666665,1.4918279266666667,1.6080630427704983
2516786.6666666665,1.5291071133333334,1.7233571727227528
2526399.6666666665,1.7276673866666667,2.03780205264994
2535836.6666666665,1.6967741966666665,1.9579764212552915
2545225.6666666665,1.6666335933333336,1.9275809048824954
2554580.0,1.63022534,1.8181491978523305
2563969.0,1.607189726666667,1.8097758075099375
2573459.0,1.7736169966666668,2.068606532409448
2582918.0,1.91526569,2.2791570541623014
2592425.0,2.0792632099999997,2.632794702126237
2601783.0,2.1297122133333333,2.69061333239625
2611211.0,2.21579103,2.8720507447087713
2620653.0,2.08686701,2.6596338237587043
2630068.0,2.2042965166666666,2.8825437649067958
2639741.6666666665,2.207753566666667,2.89758934847783
2649161.6666666665,2.3703549566666666,3.209896330790521
2658513.6666666665,2.3526434166666665,3.165292468173685
2668001.6666666665,2.488739123333333,3.3717058530095922
2677285.6666666665,2.376697533333333,3.1919199298268297
2686842.6666666665,2.328951153333333,3.0970731203751467
2696198.6666666665,2.3505525833333336,3.093798353949925
2705688.6666666665,2.24550433,2.9104493448348814
2715313.6666666665,2.3489197366666663,3.1255643684098895
2724530.6666666665,2.5691746600000003,3.4621371426704663
2733937.6666666665,2.752285346666667,3.762899093787364
2742949.0,2.56405754,3.542481055209101
2751774.6666666665,2.63463764,3.6372163761609033
2760851.6666666665,2.506541996666667,3.430750041107995
2770137.3333333335,2.6174174333333333,3.575001556717082
2779619.3333333335,2.7139366666666667,3.6731193047576145
2789135.0,2.5619460366666664,3.392403790667237
2798683.6666666665,2.4952711099999996,3.289063459009758
2808011.6666666665,2.3282493399999997,2.987133757696535
2817601.0,2.35937652,3.0268583137454814
2826978.0,2.4505733866666666,3.2074369837460868
2836317.0,2.3571452666666666,3.021331158679636
2845654.0,2.25951181,2.875103273990895
2855233.0,2.3169323499999996,2.9504748983837845
2864759.0,2.3115287199999996,2.945334654845995
2874258.0,2.3392421866666666,2.968992575962624
2883671.0,2.250130353333333,2.820222738595164
2893027.0,2.3071611033333332,2.8974025042876086
2902398.0,2.2695321833333333,2.7971229314718866
2911735.0,2.3017822199999998,2.8106584198385525
2920894.0,2.379273786666667,2.9427107835459365
2930453.0,2.2687680533333334,2.7306862915495618
2940033.0,2.1863596233333333,2.579348902450509
2949370.0,2.2725350066666667,2.734061068544355
2959158.0,2.3160808166666667,2.7924164996594834
2968402.0,2.2355543666666664,2.6416997497589327
2977727.0,2.155742266666667,2.5255106535194862
2987326.0,2.1249601200000003,2.474939412441668
2996793.0,2.1174686900000004,2.4470437863990644
3006505.0,2.11176308,2.4186975028229956
3015913.0,2.2211416666666666,2.5626812906689853
3025347.0,2.2428462166666665,2.580490184505781
3034738.0,2.2383911,2.5611425039248323
3044228.0,2.2540526066666664,2.629791431222806
3053497.0,2.34699531,2.8035356363111803
3063120.0,2.3049859766666665,2.7170824306645023
3072575.0,2.25603285,2.635342505982383
3081876.0,2.3108145733333334,2.7547979929947757
3091094.0,2.297905716666667,2.7077402088671523
3100464.0,2.3399959066666667,2.757125139324165
3109894.0,2.342134486666667,2.7748359416235715
3119306.0,2.304244483333333,2.7085062231950827
3128683.0,2.3359951299999997,2.7476723796698037
3138008.0,2.2890549933333335,2.7010555902470013
3147689.0,2.237333366666667,2.5847874435747946
3157086.0,2.160242693333333,2.437870420361491
3166651.0,2.181921873333333,2.4699569424686474
3176119.0,2.1841045833333337,2.4884828042473446
3185614.0,2.232146416666667,2.5451773174638332
3195023.0,2.2679999166666662,2.5739032767201055
3204316.0,2.1679795433333333,2.380388215267649
3213710.0,2.1418633866666665,2.3621427085326587
3223095.0,2.114765286666667,2.303302204622619
3232389.0,2.085402146666667,2.255326071884975
3241741.6666666665,1.9584911066666664,2.039516434841647
3251131.6666666665,2.2900500666666663,2.5946011198902297
3260589.3333333335,2.64353656,3.197533214341084
3270141.0,2.7375129900000004,3.3933240988861866
3279430.0,2.6224935866666668,3.191205405662768
3288695.0,2.5842363333333336,3.1177054539399482
3298029.0,2.6719800933333335,3.2446424126916718
3307422.0,2.7195925200000004,3.3454379507640364
3316932.3333333335,2.775130903333334,3.447801702967263
3326340.3333333335,2.85558385,3.6346560585950023
3335596.3333333335,2.7767149,3.497908421232598
3345311.0,2.597072846666667,3.1896790212281396
3354766.0,2.699991096666667,3.3760779287630895
3363983.0,2.70743876,3.397266676751162
3373401.0,2.7761029666666666,3.528258912363982
3382956.3333333335,2.80046306,3.608657415338236
3392513.3333333335,3.0123887633333326,3.935664404888584
3401890.3333333335,3.1083083833333327,4.150333663856938
3411381.3333333335,2.7581943633333332,3.517982813202376
3420809.3333333335,2.666946166666667,3.3291770597520065
3430294.3333333335,2.4810035200000002,3.009190985373301
3439676.3333333335,2.5062649333333336,3.0641195031322233
3449008.3333333335,2.474232816666667,2.988900489516975
3458613.3333333335,2.58851213,3.18679029366199
3467907.3333333335,2.669904333333333,3.3545646144082353
3477396.3333333335,2.67209546,3.3765609430698946
3486822.3333333335,2.66695597,3.3853781512821253
3496370.3333333335,2.60268275,3.281781771648492
3506116.3333333335,2.5702087833333334,3.2236461041456717
3515523.3333333335,2.5219098333333334,3.148300588528025
3524964.3333333335,2.5792278066666667,3.228306677455041
3534142.3333333335,2.6551447033333333,3.3316112176580845
3543514.3333333335,2.7267894333333333,3.481629448803879
3553038.3333333335,2.6074409100000002,3.2469531148577873
3562285.3333333335,2.544042193333333,3.1793819830352477
3571742.3333333335,2.561738146666667,3.2090811905373813
3581272.3333333335,2.4735448066666663,3.0646584385505253
3590648.3333333335,2.43786516,3.007442798728819
3600328.3333333335,2.2640910566666665,2.7030436563433815
3609741.3333333335,2.36279906,2.8859182273733945
3619008.3333333335,2.32240037,2.822737104816877
3628565.3333333335,2.319158133333333,2.799678222066773
3638072.3333333335,2.2335626433333338,2.659029172831044
3647453.6666666665,2.1953836233333335,2.629409446371367
3656632.0,2.2004024466666667,2.6711539228567585
3665986.6666666665,2.0838523099999997,2.4462458587164924
3675462.3333333335,2.2245194033333333,2.6994589470085257
3685052.0,2.2685435133333334,2.758944714953974
3694538.0,2.1997076566666665,2.6639238581289333
3703762.0,2.22706384,2.732550686813625
3713155.0,2.18519569,2.6464201334710915
3722474.0,2.164682193333333,2.6454780174482884
3731668.0,2.0909423433333334,2.5110789518957946
3740991.0,2.125937066666667,2.584920599305065
3750554.6666666665,2.0706903833333334,2.500577004451278
3760019.0,2.0716810866666666,2.5169047409121372
3769317.6666666665,2.104918636666667,2.5695499536462836
3778770.6666666665,2.00797488,2.4003466772122373
3788409.6666666665,1.9845223733333333,2.3590227008020173
3797708.6666666665,1.93888393,2.292322808866795
3807346.3333333335,1.998967883333333,2.3961564320222624
3816764.3333333335,1.9763741233333336,2.3752316534385116
3826125.3333333335,1.9217381633333332,2.3124871969367526
3835339.0,1.9367210133333337,2.3460357811499706
3844761.3333333335,1.9937240933333331,2.4403233875951353
3854131.3333333335,1.988244176666667,2.4229051098740753
3863569.0,1.9679969366666665,2.403496883668453
3872969.3333333335,1.92187805,2.325659886254176
3882529.3333333335,1.9669138066666667,2.409913067998945
3891985.3333333335,1.9775469833333332,2.414099439908289
3901350.3333333335,2.034276473333333,2.534141584368918
3910711.0,2.0228323366666667,2.5017520864792573
3920158.3333333335,2.0191899433333336,2.496914144496977
3929611.3333333335,2.0404120866666666,2.5398896879360207
3939070.3333333335,2.0547546166666666,2.5636699539749994
3948547.3333333335,2.1025417166666664,2.6415045814104228
3957925.3333333335,1.97266956,2.4257431437194947
3967589.3333333335,2.0136770533333332,2.48718518040213
3976964.3333333335,2.0581641666666664,2.568648632957682
3986530.3333333335,2.05914407,2.5679715291276115
3996207.0,2.0802069999999997,2.6071524761949587
4005584.0,2.0430362133333335,2.549937113769573
4014879.0,2.0600957233333332,2.571859095247098
4024058.0,2.0523595633333334,2.5519725636077952
4033523.0,1.9965167166666664,2.4536391089638334
4043008.0,2.0159368866666667,2.470527195877431
4052440.0,2.0172167966666668,2.497894023817677
4061795.0,2.0280465233333334,2.5177791538512824
4071154.0,2.031098233333333,2.528311716864441
4080520.0,1.9904952766666666,2.4468163762506783
4089972.6666666665,2.064080133333333,2.51678008029276
4099355.6666666665,2.068622026666666,2.4950092195603433
4108898.6666666665,2.059675793333333,2.4906442583847475
4118250.6666666665,2.1191604300000004,2.562861315129897
4127634.6666666665,2.13008228,2.527112170431924
4137254.6666666665,2.1945430533333337,2.65290098475088
4146583.6666666665,2.203591046666667,2.641204392651945
4155986.6666666665,2.164552523333333,2.5738891509755786
4165565.6666666665,2.28714053,2.7758358980589453
4174899.6666666665,2.2574826966666666,2.6901480883266053
4184281.6666666665,2.3277950733333332,2.723277562177838
4193808.6666666665,2.29810092,2.7128554101982973
4203231.666666667,2.319216303333333,2.7646588296110184
4212854.0,2.2700337766666667,2.699552443754829
4222281.0,2.2614925666666665,2.7441592568978024
4231874.0,2.1915306,2.554804188050184
4241289.0,2.2901051266666665,2.6849256152301813
4250484.0,2.2640708066666666,2.6378587702865
4259708.0,2.2113292899999997,2.567928322936407
4269250.0,2.1699295700000003,2.4934946748643654
4278773.666666667,2.1895451299999995,2.5182134158097247
4288221.666666667,2.1747517100000002,2.52000567555196
4297832.666666667,2.1550317900000002,2.5397949923340595
4307225.666666667,2.2333042833333336,2.664162611274486
4316846.666666667,2.2100192633333333,2.6141956145450536
4326347.666666667,2.23442505,2.665359081795249


==> csv_for_plot/new-pol-result/1-acg.csv <==
iter,Loss,Step,noise,lengthscale,outputscale
0,0.8584972422049866,0.0,0.6932,0.6931,0.6931
1,0.8519176823685367,1115.0,0.6832000000000173,0.6831000000001205,0.6831000000012637
2,0.845339784578851,2133.0,0.6732000399219393,0.6744586011044078,0.673096443148744
3,0.8387056623245734,3154.0,0.6631939375202588,0.6663459819846203,0.6634819157816547
4,0.8319444463301369,4099.0,0.6531839158757755,0.657657962644922,0.6537370806539927
5,0.8250620273896844,5042.0,0.643168471409773,0.6485435273522354,0.6438846364044261
6,0.818076171097022,6289.0,0.6331433051284916,0.6393493536175388,0.6344007541252906
7,0.8109685605390295,7427.0,0.6230928657642726,0.6300285936792324,0.6247059198636168
8,0.803758006089183,8527.0,0.6130411062264686,0.6206235230300627,0.6155880383653145
9,0.7964266335171913,9506.0,0.6029817174126916,0.6110354802880965,0.6061350790320708
10,0.7889643525501523,10573.0,0.5928785341851116,0.6015828007381685,0.5964104728218451
11,0.7813499141552526,11719.0,0.5827404167405958,0.5918666824439822,0.5865709757207451
12,0.7736196982547265,12848.0,0.572582970360056,0.5824489606703023,0.5764990408623483
13,0.7657564228318857,14030.0,0.5623836108060709,0.5732594519111786,0.567109268170178
14,0.7577380113411775,15094.0,0.5521629427007242,0.5639074947520177,0.5573453294771725
15,0.7495716642336764,16339.0,0.5419003169406179,0.5548380198395929,0.547634785444824
16,0.7412774413909152,17485.0,0.5315951465704714,0.546031571420055,0.540222297429692
17,0.7327846465929719,18690.0,0.5212546080124532,0.5367913681025929,0.5321673507646444
18,0.7241361664311405,19725.0,0.5108669627686397,0.5280770055465781,0.524255326273257
19,0.7152591832245616,20887.0,0.5004218495600579,0.5189291477484909,0.5158712598869284
20,0.7062346241606549,22012.0,0.48993701449884647,0.5102919257690643,0.5087665783535097
21,0.6970469817190504,23016.0,0.4794024819478237,0.5027137608936993,0.501551509504126
22,0.6876591534580471,24075.0,0.4688287113058914,0.4947547980893573,0.49567698721995895
23,0.6780212940211947,25187.0,0.458194353262219,0.48650847100725503,0.489529341006652
24,0.6681634568261752,26197.0,0.4475155408995379,0.47924494285018965,0.48211366802381156
25,0.6580272410467044,27250.0,0.43678363956636734,0.47199352794637656,0.4736410896925228
26,0.6476194114366352,28441.0,0.4259622156788445,0.46484063716883184,0.46619884658423405
27,0.6368469487797161,29622.0,0.4150311546458115,0.45742258716074796,0.4578812661116407
28,0.6257550997761928,30606.0,0.4040172167101189,0.4510404678768954,0.4487381269356686
29,0.6143135306287242,31758.0,0.3929379773717988,0.44419273100458734,0.4394067291113144
30,0.6024851384579085,32877.0,0.3817591369341552,0.4379717456574928,0.4294747168134121
31,0.5903582877582998,33968.0,0.3705043320793829,0.4328487261000609,0.42139062952180056
32,0.5778732322340439,35012.0,0.35916697183131985,0.429546627387574,0.4136448295984459
33,0.5650340741790536,36177.0,0.3477446702514889,0.4269449705842121,0.40784096488582144
34,0.5517604618249157,37234.0,0.33623917985915475,0.42552583538676825,0.4017072035794682
35,0.5379601443793993,38432.0,0.32463123331933724,0.42326028589163944,0.3957844590397137
36,0.5235199850080735,39558.0,0.31290730328648064,0.42044443379378327,0.38821970414230234
37,0.5083601525816764,40754.0,0.3010291052752393,0.4171154666623989,0.37944393005804344
38,0.4925965133993202,41834.0,0.2890761693383933,0.4144159259553526,0.369911177044442
39,0.47598500599553567,43038.0,0.2769878661818598,0.4099749522949727,0.3595798867848432
40,0.45855326073815256,44344.0,0.26472632166722576,0.4050510315214474,0.3510152009041214
41,0.4402694981494051,45654.0,0.2523147747339732,0.3993497858066985,0.344830356589413
42,0.4209995189940802,46814.0,0.2397959362191045,0.393231644866816,0.337319247195812
43,0.40072282858365743,47823.0,0.22719046480441116,0.3876442622719468,0.3283571481336121
44,0.3794728987974909,49026.0,0.21446437631097928,0.38280559815848253,0.3222997943069386
45,0.3567965165046174,50246.0,0.20155584788220904,0.377400203477058,0.31521066102713613
46,0.33251624022436327,51579.0,0.1884580907361979,0.37109076708206995,0.3073832563593832
47,0.3064039422061198,52941.0,0.17515235142023064,0.36368623936782213,0.29885468650417885
48,0.27822987486976253,54297.0,0.1615873055583664,0.3572953439344183,0.290527021974825
49,0.24783373290661379,55606.0,0.14781903448355305,0.3522118655203749,0.2832572777125069
50,0.21480577026209743,56847.0,0.13386620782720043,0.34797102762888016,0.2756160337061732
51,0.17848407297707752,58143.0,0.11967747338236406,0.34422490477876916,0.2658446284464433
52,0.1384886079164112,59445.0,0.10524538840543834,0.3417374601599718,0.2566545944204324
53,0.09387529364531871,60828.0,0.09054479689329502,0.338890733394804,0.24632765665172707
54,0.04300073096609708,62425.0,0.07555128833083545,0.33260924591474245,0.23530633254127473
55,-0.015906483820939267,64117.0,0.0601859615650492,0.32454550466063214,0.2255283346434144
56,-0.03539766523126957,65645.0,0.05551447963020131,0.321924850505678,0.2224716673883953
57,-0.05622112892901005,67611.0,0.050755232541990825,0.3188049550202102,0.21950665471870964
58,-0.07846801608229953,69412.0,0.04589821704556553,0.3153971052332973,0.2161274733866561
59,-0.10219538419076514,71332.0,0.040963193664357446,0.3117076377429836,0.21336926313753068
60,-0.12763995803192357,73713.0,0.035953123299149015,0.30766508851521757,0.2128985352652228
61,-0.15468441638107813,75893.0,0.030877592334907784,0.30339110000026387,0.21272169763680301
62,-0.18296011239527313,78043.0,0.025763651519389353,0.29889374651812706,0.21222035977133463
63,-0.21143408616202256,80695.0,0.0206214483293636,0.29424760589287063,0.21101936617676817
64,-0.2375077858797143,83702.0,0.015452029074052671,0.28942015092079787,0.21109441332220902
65,-0.2509566753537573,87283.0,0.010481367231043226,0.28449104024554095,0.21230010157208629
66,-0.2334697508086138,91437.0,0.006729783205052955,0.2797349026745259,0.2144883265622928
67,-0.22799864447334073,96890.0,0.0055956569658489,0.2750573092756448,0.21742624187025664
68,-0.26949548490682107,102757.0,0.006875231484234051,0.2702385566523826,0.22102880042090875
69,-0.29143612584765854,108011.0,0.008593043429283766,0.2652567452389542,0.2248544813916536
70,-0.2972247361147807,113296.0,0.010072870436108732,0.26027102160514953,0.2288455759449113
71,-0.2966219834984766,117803.0,0.011181808294615613,0.255381578118209,0.2326478942087509
72,-0.2942374038323516,121682.0,0.01190654594678718,0.2507678081526719,0.23588676796416364
73,-0.29411316566591117,126071.0,0.012026137347078563,0.24654554856533112,0.23893076561148446
74,-0.29773085834691926,130525.0,0.011554433798543437,0.2426595798459435,0.2417134896288051
75,-0.3045560378310493,135175.0,0.010655993791049539,0.23909223862642306,0.24407385105238547
76,-0.31514068503182346,140266.0,0.009292141990933929,0.23592150329939957,0.2461665062899883
77,-0.3270172350268939,145481.0,0.0076902519699761805,0.233127094987445,0.24794173539886966
78,-0.33733274873367936,151474.0,0.005873877997046839,0.23060316354374882,0.24947470027476396
79,-0.33620869706638246,158566.0,0.003972514309301046,0.22819900447214217,0.25076041299173196
80,-0.3217215889735041,167432.0,0.002893997865994249,0.22563269963090346,0.2520979774563095
81,-0.33887117843749387,178442.0,0.0036455129092276615,0.22270618626767005,0.25367013756908074
82,-0.3422036979447626,187975.0,0.004784509185335543,0.21977122004933022,0.255160723882973
83,-0.3352474039686691,195790.0,0.005803252410981729,0.21713694360316357,0.25642308117683216
84,-0.32844463280096703,202988.0,0.006373510422285897,0.2149823158190324,0.25725977628836516
85,-0.32629634048691686,210358.0,0.006412975569036834,0.21334542085958266,0.2577686617679633
86,-0.3281178221723252,216825.0,0.006104458006482036,0.2122880064048989,0.25782898124169773
87,-0.33409186256557255,223297.0,0.005385480259659872,0.21175179899224048,0.25747393312379113
88,-0.34048848524503605,231147.0,0.004422575005628957,0.21158269619592077,0.2568783021169326
89,-0.3414506556213818,239605.0,0.003391436041013549,0.2116715269830653,0.2561111004075456
90,-0.3339004548550012,250039.0,0.002673664998199738,0.21177115963641463,0.2552864992230398
91,-0.34224117498177653,261439.0,0.003595708014544216,0.21188802798077658,0.2543515600534966
92,-0.3409341454245337,270724.0,0.004479684868600513,0.21208782049096922,0.25328769792052575
93,-0.3379593753226717,278529.0,0.005066953637041006,0.21252619354723135,0.2517704445174241
94,-0.33697027272309393,285893.0,0.005309363043586893,0.21323442709172583,0.25000279597714736
95,-0.338341152280455,292997.0,0.0052417427605662625,0.21418171732399444,0.24812364009505675
96,-0.3412033383230685,300353.0,0.00489782511905547,0.21529627183922947,0.2461245252980834
97,-0.34339669036489057,308207.0,0.004400486562070484,0.21642882925794374,0.24412074508324205
98,-0.34301438366703507,316677.0,0.003874078977036931,0.2175057985479848,0.24221075702597492
99,-0.34015561251086374,325579.0,0.0034830833267103286,0.21840469382003033,0.24060543877664692
100,-0.3396352842882643,335010.0,0.003478254725766406,0.21897186423364048,0.23932820365511906


==> csv_for_plot/new-pol-result/1-cg.csv <==
iter,Loss,Step,noise,lengthscale,outputscale
0,0.8584972422049866,0.0,0.6932,0.6931,0.6931
1,0.851917682368552,3185.0,0.6832000000000177,0.6831000000001656,0.683100000007868
2,0.8452544540941443,6370.0,0.6731965561334582,0.6731127017815418,0.6731256574555441
3,0.8385021988355686,9555.0,0.663187700853681,0.663108869159699,0.6631735284899883
4,0.8316595201844923,12740.0,0.6531710880112306,0.6531310013759377,0.6532473241723331
5,0.8247214349269556,15925.0,0.6431439742912268,0.6431708875668468,0.6433627276130126
6,0.8176835623577898,19110.0,0.633103936738566,0.6332404247867935,0.6334238850151607
7,0.8105366729247663,22295.0,0.6230481744527085,0.6232750319921153,0.6234043925872876
8,0.8032789674541203,25480.0,0.6129743459875617,0.6133361719463677,0.6133034769562006
9,0.7959042525377097,28665.0,0.6028802796280683,0.6034105613375713,0.6031479011761008
10,0.7884050806756907,31850.0,0.5927633967628579,0.5934832782814262,0.5928788752463517
11,0.7807787529475008,35035.0,0.5826208685385692,0.5836312864362762,0.5824912155501817
12,0.7730200384853567,38220.0,0.5724502076310387,0.5738908282431564,0.5719864755790415
13,0.7651176631254092,41405.0,0.5622487623262824,0.5641942144985288,0.5613604873391561
14,0.7570641772835599,44590.0,0.5520135856378233,0.554554920458265,0.5506135996002538
15,0.7488501515869268,47775.0,0.5417417366574636,0.5449563814803622,0.5397419240591418
16,0.7404671463670547,50960.0,0.5314307355160921,0.5354000115614691,0.5287492050825724
17,0.7319061807300123,54145.0,0.5210779806769147,0.5258890856654574,0.5176277297709067
18,0.723156126315822,57330.0,0.5106801491495635,0.5164005517893475,0.5063729251465489
19,0.7142117922960826,60515.0,0.500234444314186,0.5070429945087218,0.49498459692115715
20,0.7050583842140281,63700.0,0.48973789214932095,0.4977270683704522,0.4834636141748866
21,0.69568802214092,66885.0,0.479187092142953,0.4885425518105567,0.4718099645749359
22,0.6860878885506339,70070.0,0.4685798422325917,0.4794581290423477,0.46002076646286955
23,0.6762454298160349,73255.0,0.4579125372931932,0.4704969911079204,0.44808994337130126
24,0.6661486316172822,76440.0,0.44718217950784817,0.4617072420423315,0.43602200801252167
25,0.6557820914978304,79625.0,0.43638483603183637,0.45310298268838006,0.4238171749838824
26,0.6451304086754006,82810.0,0.4255171378775374,0.4447084674313231,0.41149428734653265
27,0.6341756443454731,85995.0,0.4145760042055266,0.4365226581760506,0.3990451704981587
28,0.6229002884795581,89180.0,0.4035575809337089,0.4286626054112249,0.3864738003055941
29,0.6112819353208266,92365.0,0.3924587747699349,0.4211073229207646,0.3737760956542766
30,0.5992961268157865,95550.0,0.38127610025242026,0.4138256594941859,0.3609442618136698
31,0.586918220645245,98735.0,0.37000536443403925,0.40692564849734014,0.3479977462207501
32,0.5741197620088001,101920.0,0.3586427948680604,0.4005058058008955,0.3349359720453691
33,0.5608682867789655,105105.0,0.3471834162912176,0.39466273271247615,0.32177207248805145
34,0.547131143013603,108290.0,0.335624093801068,0.3893110699130348,0.3085228056139644
35,0.5328748487361485,111475.0,0.32396100406668993,0.3845412554986289,0.2952292322547175
36,0.5180629749200754,114660.0,0.3121890340093885,0.38023962224548824,0.2819258467240694
37,0.5026589026535392,117845.0,0.3003039946338683,0.37627941112498814,0.2686555625696531
38,0.486623860018573,121030.0,0.2883005694855137,0.37270991141389576,0.25552986481732154
39,0.46991197727613304,124215.0,0.2761731170890776,0.3693414186058277,0.24260114725618284
40,0.4524733568371319,127400.0,0.26391626583907796,0.3661668515133416,0.23001008717844748
41,0.43424609042031914,130585.0,0.2515235616448055,0.3631050000488705,0.21798485471764445
42,0.415149458583097,133770.0,0.23898965476250175,0.3599923584334952,0.2068095868827194
43,0.3950723938527991,136955.0,0.22630709105142507,0.35674292523934664,0.19679103013995247
44,0.3738602117769158,140140.0,0.2134676456082057,0.3532604897093031,0.18848732164995496
45,0.3513157281408772,143325.0,0.2004620435308073,0.3494377988172327,0.1821460847866708
46,0.32719370465229863,146510.0,0.18728071088170728,0.34516050639997925,0.17825489496980937
47,0.3012498395703975,149695.0,0.17391501075178145,0.3406611574703652,0.17674375364361136
48,0.27321247461996545,152880.0,0.1603514514927445,0.33610788083768867,0.1773364862163138
49,0.24276645034100597,156065.0,0.1465764111799392,0.33196339213408926,0.17968541811939817
50,0.2095111233673946,159250.0,0.13257503316693117,0.32824038873256994,0.18338354884377767
51,0.17292750345557967,162435.0,0.1183311640446482,0.3250528587070463,0.1880077549518507
52,0.1323293497909293,165620.0,0.10382840375173225,0.32230995597782613,0.19336481479982362
53,0.08679755372316313,168805.0,0.08904909810643116,0.31948020363778107,0.19889589743795277
54,0.03505519036824865,171990.0,0.07397491392359454,0.31644942319690017,0.20437350699129592
55,-0.024768701694389203,175175.0,0.058591125358248876,0.31210156217596413,0.2096729960881753
56,-0.04488054003265385,178360.0,0.05387806421008806,0.3101106085357746,0.211219267104768
57,-0.066406779074541,181545.0,0.04908182576111862,0.3075076965426646,0.21267157656070207
58,-0.08945052005884292,184730.0,0.04421391640778988,0.30438811542962396,0.21404385178785976
59,-0.11412612436706013,187915.0,0.03928312911061486,0.30086295941236013,0.21534585177947138
60,-0.14057664743510676,191100.0,0.034295875223429736,0.29695777852413024,0.2166562766524892
61,-0.16887932821135526,194285.0,0.029259378680014193,0.29274852762429776,0.21794865543542224
62,-0.19894473199689344,197470.0,0.024181738201446288,0.28827491522018506,0.2193540464151429
63,-0.23004085138661481,200655.0,0.01907808262427667,0.2835937312579005,0.22096840154819464
64,-0.2592146082979536,203840.0,0.013987219106525704,0.2787664946185996,0.2228217497797589
65,-0.27504557289635595,207025.0,0.009084374667361951,0.2739191550621367,0.22530949865546038
66,-0.25604249704959237,210210.0,0.005605415016693779,0.269227863805051,0.2285239738045697
67,-0.2786334621785077,213395.0,0.005956884616639141,0.26459072511527315,0.2322932244882126
68,-0.3025475697923398,216580.0,0.007641128114238322,0.25973167190031005,0.23632682008863568
69,-0.3043956364807377,219765.0,0.009839351738300231,0.255037292009614,0.23938408610489126
70,-0.29455832651691327,222950.0,0.011857949726384119,0.2507483692251289,0.24127343049524216
71,-0.2817517695807116,226135.0,0.013577300657268022,0.24722777100761428,0.2418773356679736
72,-0.2710749354035073,229320.0,0.014816728011534795,0.24459109392109993,0.24147478844808717
73,-0.2640063570451512,232505.0,0.015591035884836627,0.24283486392149442,0.2401445531947687
74,-0.2611603920474992,235690.0,0.015896188442542127,0.24190346076013303,0.2381079405018483
75,-0.2623513329623355,238875.0,0.01577292889135395,0.24175008915899826,0.23551167974513593
76,-0.26710684128630646,242060.0,0.015262662827118335,0.24221045831044777,0.232479903036705
77,-0.27486570133527893,245245.0,0.01440215182022274,0.24317751307904648,0.2291453727420105
78,-0.28477421284248294,248430.0,0.01324066697344316,0.24450807607375644,0.22562062665966828
79,-0.29566588942783106,251615.0,0.011833240509986156,0.24604934302933393,0.22203184129848016
80,-0.3057835879993447,254800.0,0.010256699445371564,0.2476036442328944,0.21850490710186626
81,-0.3125581927394226,257985.0,0.008619720353138708,0.2490207947222697,0.2152563568948767
82,-0.31312725411498266,261170.0,0.007113755359746409,0.250022973597519,0.2126109575891433
83,-0.308500489065031,264355.0,0.006095098740962871,0.25037383218165143,0.21084554115900514
84,-0.307792849165606,267540.0,0.005897797515450761,0.24991223294724155,0.20992636547329238
85,-0.31242477141659836,270725.0,0.006391134310160901,0.24890965222180197,0.20951542865850217
86,-0.3158975382702605,273910.0,0.007436233646539028,0.247544592217666,0.20946041003055402
87,-0.31404858916925377,277095.0,0.008646338624347721,0.2462283725730529,0.20941172487021614
88,-0.3092918431950485,280280.0,0.009734652614700039,0.2450588824134099,0.20933565765993462
89,-0.30399661655547255,283465.0,0.010621919341035183,0.24410417479504964,0.20915114158171855
90,-0.2997995054712108,286650.0,0.011236345321314404,0.24338813528863248,0.20888154469382644
91,-0.29745085777853525,289835.0,0.011557923001327873,0.24296153066884935,0.20851635946705535
92,-0.2972288998087877,293020.0,0.011584625193510533,0.2428488930164854,0.2080779029526932
93,-0.29903406644841996,296205.0,0.011333642595690929,0.24302856577158502,0.20756161853533195
94,-0.3025788752759962,299390.0,0.010822078949589897,0.24345390574214396,0.206987906659732
95,-0.30715696626046113,302575.0,0.010103021780524265,0.24401756642726333,0.2064487763150194
96,-0.31180456922419864,305760.0,0.009250115887782316,0.2446210711885541,0.2060282095493825
97,-0.31547678096533843,308945.0,0.008353766556686836,0.24516604572774847,0.20581536137767165
98,-0.31745427563759826,312130.0,0.007536720020784938,0.24549675654502912,0.20592160842111093
99,-0.31787041164436686,315315.0,0.006939591174390682,0.2456135415724486,0.2063385365122288
100,-0.318032923539439,318500.0,0.006635342137457349,0.2454532657516308,0.20705637383538858


==> csv_for_plot/new-pol-result/1-rrcg_005.csv <==
iter,Loss,Step,noise,lengthscale,outputscale
0,0.8584972422049866,0.0,0.6932,0.6931,0.6931
1,0.8519176823685458,3301.0,0.683200000000018,0.6831000000002284,0.6831000000023952
2,0.845256483006859,6481.0,0.6731929467962847,0.6731422429399713,0.6741021688442509
3,0.8385060631168538,9846.0,0.6631791495750216,0.6631393548334636,0.6655370938498439
4,0.8316615685857821,12895.0,0.6531569290672917,0.6531092773540739,0.6565187091879304
5,0.8247199744223264,16259.0,0.6431239351952056,0.6430752674234641,0.6471945228101891
6,0.8176789646429126,19639.0,0.6330777387155233,0.6330828348241401,0.6376117299557121
7,0.8105343309902006,22713.0,0.6230150696637511,0.623158606079705,0.6278359641960636
8,0.8032770113695344,25817.0,0.6129343213282709,0.613232452518392,0.6178950203003535
9,0.7959015809422298,29064.0,0.6028327460816375,0.6033125854777166,0.6078236344075336
10,0.7884025349656079,32155.0,0.5927088360191116,0.5934016235055867,0.5976149045115112
11,0.7807706750255401,35517.0,0.5825595139268921,0.5834574906508873,0.5872733280835242
12,0.7730022340765342,39044.0,0.5723818889885625,0.5735440262663453,0.5768024614771458
13,0.7650894171142133,42188.0,0.562173700072392,0.5636487041498827,0.5662079088344111
14,0.7570233985319826,45590.0,0.5519309363583178,0.5537708672088979,0.5554886958398627
15,0.748801141339295,48918.0,0.5416528494054599,0.5439890313772026,0.5446411390456999
16,0.7404087148585495,52327.0,0.5313352449407691,0.5342192380601919,0.5336617334372954
17,0.7318441445587627,55192.0,0.5209758590896172,0.5246082576215884,0.5225482950981453
18,0.7230953692245506,58177.0,0.5105719098871371,0.5151071580531975,0.5113061935888374
19,0.714152588091711,61191.0,0.5001206125661187,0.5057290146947677,0.49992878307852046
20,0.7050027282927341,64397.0,0.48961779202759276,0.4964497601906144,0.4884080374589646
21,0.6956371952678911,67438.0,0.4790615634501405,0.48731811885227827,0.4767496590380412
22,0.6860409847092935,70575.0,0.468449931384522,0.4782240864833774,0.46497085212335576
23,0.6762018346038137,73768.0,0.4577771742724243,0.46925134398329527,0.4530491541203029
24,0.6661041788226436,76922.0,0.4470394535895609,0.4603531551868376,0.44099549982596253
25,0.655735263730783,80285.0,0.43623524912562406,0.4515069584966024,0.42883077615212734
26,0.6450848616802519,83841.0,0.4253620799937553,0.44290026523797166,0.4165408739275457
27,0.6341355654830929,86756.0,0.41441703905098903,0.4345418313164654,0.40412989301672575
28,0.6228655908119182,89845.0,0.4033950484553587,0.42643251602937454,0.39158363817127484
29,0.6112555652440231,92842.0,0.39229351451553796,0.4187310429798472,0.3788975922870179
30,0.5992792329125866,95956.0,0.38110790383757437,0.41146352645924045,0.3660771527850797
31,0.5869084044445013,99342.0,0.3698338572617996,0.4046291721728558,0.35313727447610876
32,0.5741124303953298,102644.0,0.35846763557909017,0.3982282676626621,0.3400615039908659
33,0.5608599106374743,105611.0,0.34700564138381146,0.3923528809510942,0.32687748220701013
34,0.5471123407048328,108734.0,0.3354414838708235,0.38715133683244934,0.31359583873848695
35,0.532837693677753,112018.0,0.32377352175556606,0.3825064724516762,0.3002467790756598
36,0.5179985702932535,115519.0,0.31199630728510513,0.3784245559585941,0.286870418395203
37,0.5025580726820671,118839.0,0.3001052933536482,0.3747067828376234,0.2734777561248989
38,0.4864743218155795,122179.0,0.28809341282242,0.3713850120304294,0.26014939867143033
39,0.46970837127942777,125643.0,0.27595798298411256,0.36838958435092367,0.24696981487940123
40,0.45221142029896894,128902.0,0.26369207201460854,0.3655974626130089,0.23412520698653358
41,0.4339242897135464,132015.0,0.25129127310433497,0.3628286786050372,0.2217622252155765
42,0.4147693052105066,134891.0,0.23875019006456866,0.35992839199643145,0.21005656760793354
43,0.39463973560882126,138289.0,0.22606126968470272,0.356830725922118,0.1995730490069654
44,0.37338105660828463,141293.0,0.21321490758960931,0.35344111892627744,0.19077033704640273
45,0.3507977187113236,144841.0,0.2002043853837378,0.34960973530243417,0.18399377665536792
46,0.3266497525523869,148006.0,0.187017498473792,0.3454541585919877,0.17959273789429503
47,0.3006829833352377,151135.0,0.17364533334017274,0.3408812795753143,0.17745743912781933
48,0.2726236986659547,154513.0,0.16007567990724053,0.3363833776067121,0.17742666977629099
49,0.24214398955075847,157347.0,0.14629496392887256,0.33203165734463763,0.17920336437605272
50,0.20884297532914625,160646.0,0.13228918235429368,0.32775549108311447,0.18244617383483847
51,0.17218819960263668,163997.0,0.11804049274685563,0.32385098773204585,0.18691591020210568
52,0.13148056291646554,167289.0,0.1035318618569008,0.3205973653936684,0.1921457505596059
53,0.08576433672310865,170502.0,0.0887399532099318,0.31780631493736733,0.1981175236780482
54,0.03375166197304054,173733.0,0.07365435291230014,0.3142331165410017,0.20408085196308032
55,-0.0264782067390837,176794.0,0.05825839579357939,0.3095580788200009,0.2099284313755947
56,-0.04679194801219201,180230.0,0.05354077106362937,0.3071661294359919,0.21159369667123185
57,-0.06855923833854244,183806.0,0.048736868522424,0.3042266430763117,0.21351332332348802
58,-0.0918837787598623,187197.0,0.0438637643352534,0.3007537092686358,0.21549806432763707
59,-0.11694636611670622,190468.0,0.03892158271783876,0.29688091108111386,0.21732494603681318
60,-0.14389611608760353,193366.0,0.03390996044932974,0.29291246910982427,0.21899105175626948
61,-0.1728917238656565,196783.0,0.028844194489130677,0.28863342162463357,0.22102809259102216
62,-0.20397505528412183,200282.0,0.023724631159830284,0.28411227066786787,0.22371794246378235
63,-0.23628364243337255,203322.0,0.018608405660681126,0.27939608989228154,0.22663122209726247
64,-0.26638561458852905,206633.0,0.013563324079078343,0.2750430083845906,0.23015718285397557
65,-0.2835929697822403,209883.0,0.00901952216392237,0.2706750876816101,0.2340535974258636
66,-0.2822561790499094,213265.0,0.006546276900555587,0.26643101003646197,0.23807356024195123
67,-0.25553761481440346,216579.0,0.004341904773462961,0.2618856191646354,0.24218728840400675
68,-0.2758518733421992,219685.0,0.004383885360173502,0.25715967000582773,0.24662284071596471
69,-0.30946015142536015,222962.0,0.005519505370892748,0.2523707829355396,0.25105361782101016
70,-0.3222842596144447,226325.0,0.006595845563087034,0.2476210267820597,0.25504886556668255
71,-0.32534239220557803,229754.0,0.007291921632362546,0.24313484367458751,0.2590144915032016
72,-0.32527737673294815,233124.0,0.007702466637948874,0.23883471481229307,0.26285145487496925
73,-0.32573063920303563,236620.0,0.007691128153494015,0.2346044690487647,0.265927018391927
74,-0.3257003569730186,240293.0,0.007579223064028897,0.23045978051146002,0.2692334677080883
75,-0.332285432158086,243702.0,0.006530852654316098,0.22681660379715182,0.27225886489600803
76,-0.34051848475101676,246982.0,0.00480040377299832,0.22354947504646258,0.2748741391062121
77,-0.33500870666656285,250171.0,0.0031619147363112802,0.2206581339653748,0.27706323062823424
78,-0.33828579678576126,253512.0,0.004859591801047207,0.2172039186778061,0.2799443502456628
79,-0.31505996943689296,256666.0,0.007076767501173709,0.213799676033424,0.2828613742270093
80,-0.2927983262118223,259730.0,0.008724953628862227,0.21158724282766317,0.2846804911228278
81,-0.2820159242947312,262929.0,0.009497955442366502,0.21066559670896826,0.2857409828764949
82,-0.2789008150389102,266447.0,0.009673111889884423,0.2101569447889677,0.2863885187267163
83,-0.28145379890934674,269747.0,0.009453827062867884,0.21019982610135912,0.28662250076592766
84,-0.2893176218905302,272943.0,0.00886257607008342,0.2107103047052789,0.2862344519244191
85,-0.3021139317463199,276314.0,0.007894746838255393,0.21156471119992803,0.2853892978615242
86,-0.31941197882291933,279986.0,0.00650091731290723,0.2127123639752822,0.28437983708177267
87,-0.3368197081346485,283233.0,0.004686935613955924,0.21393739058603614,0.28269427312610346
88,-0.3299902593842851,286873.0,0.0026067787622711287,0.21467032945932168,0.2814003482539309
89,-0.329188830103066,290297.0,0.0026067787622711287,0.2157655253543566,0.2803338227688908
90,-0.3402137508474639,293787.0,0.0036857395242702075,0.21472560974010035,0.2809780493991971
91,-0.33417300928600924,296803.0,0.005071966575751623,0.21358948532352517,0.2814854628589911
92,-0.32396253441596456,300070.0,0.006132414975198292,0.21283054874112275,0.28150086291780163
93,-0.3164177445297103,303114.0,0.006847040579994845,0.21270179930738764,0.2813074103640098
94,-0.31186212902207555,306513.0,0.007289039736965654,0.21280453406740224,0.2808201092570996
95,-0.31016791425742457,309664.0,0.007497524076987215,0.21308554711305816,0.27990745743035284
96,-0.310801065195307,312930.0,0.007523995753369991,0.21357324194415225,0.27882738801807533
97,-0.3141840390311349,316310.0,0.0073280511318649195,0.2143178847001611,0.27766061746930903
98,-0.31867009270401375,319639.0,0.007022537318512973,0.21510944330446743,0.2763866200304548
99,-0.3240147632046385,322559.0,0.006627954490092959,0.21600482620782807,0.2746327747504829
100,-0.329674961253715,325664.0,0.00616150090407365,0.21699971228881143,0.27283706410280895


==> csv_for_plot/new-pol-result/1-rrcg_01.csv <==
iter,Loss,Step,noise,lengthscale,outputscale
0,0.8584972422049866,0.0,0.6932,0.6931,0.6931
1,0.8519176823685568,3139.0,0.6832000000000177,0.6831000000001581,0.6831000000107346
2,0.8452549756996268,6255.0,0.6731966572213968,0.673109585080694,0.673392331204864
3,0.8385054884279903,9446.0,0.663187389053596,0.6631364424417828,0.663763407175726
4,0.8316651397507574,12796.0,0.6531699735052011,0.6531906103709302,0.6539877218622401
5,0.8247286239280359,16072.0,0.6431421896605661,0.6432517403900899,0.6441722332913911
6,0.8176921532276694,19272.0,0.6331012869341947,0.6333430379482945,0.6342749316978789
7,0.8105506277382708,22472.0,0.623045346354713,0.6234635143866157,0.6242624573938833
8,0.8032963697749167,25803.0,0.6129722088685126,0.6135690579646705,0.6141651574300073
9,0.7959225780167397,29261.0,0.6028782935499932,0.603657127245797,0.6039569912780582
10,0.7884257736552973,32432.0,0.5927612931132415,0.5937739742195892,0.5936417808190351
11,0.7808027593142549,35608.0,0.5826185983814665,0.58398327318374,0.5832307308556961
12,0.7730417345727143,39042.0,0.5724475452860601,0.5742023497993833,0.572706141379673
13,0.7651355438699449,42340.0,0.5622454952002502,0.5644360801632204,0.5620692704239746
14,0.7570791043304436,45618.0,0.5520096279997836,0.5547424270593156,0.5513133185036366
15,0.7488622916077913,48878.0,0.5417375095972541,0.5450839919326337,0.5404341905918697
16,0.7404776852762832,52173.0,0.5314258780546075,0.5354963141982523,0.5294301171744649
17,0.7319128049303644,55393.0,0.5210723435844358,0.525905640566861,0.5182974526908855
18,0.7231627415924657,58757.0,0.5106746122314567,0.5164002136200316,0.5070410008494258
19,0.71421475520855,62220.0,0.5002287183849924,0.5069447554314715,0.4956530235418488
20,0.7050604258005364,65236.0,0.489731581220711,0.4975973049643145,0.4841268043041153
21,0.69568802002534,68543.0,0.47918059444363365,0.48834258216420434,0.4724645603347766
22,0.6860874240819885,71772.0,0.4685729536356894,0.4792232841989393,0.46067049192169035
23,0.676246297321079,74856.0,0.4579053577473813,0.4702689716289197,0.4487359861358758
24,0.6661507678234316,78014.0,0.44717455223251146,0.4614825231171089,0.4366712601852809
25,0.6557862463437784,81296.0,0.4363771924818352,0.4528925198154896,0.424469511290414
26,0.6451348809845618,84577.0,0.42551064931366384,0.44442338770061546,0.4121316739069556
27,0.6341827122401673,87891.0,0.41457095750611134,0.4362372653553467,0.3996605531270274
28,0.6229086703669164,90961.0,0.4035540618605897,0.42832828650576055,0.3870520581593658
29,0.6112912737641821,94016.0,0.39245631311099427,0.4207397439829351,0.3743044826082212
30,0.5993076119036893,97103.0,0.38127471352650333,0.4134567212163534,0.36144325550645345
31,0.5869316902670109,100236.0,0.37000466075597965,0.40657445926564256,0.3484755299260914
32,0.5741353109414716,103424.0,0.35864264658461126,0.4001920629041312,0.33540941346230596
33,0.5608861739847126,106562.0,0.3471841958461661,0.3943261714170287,0.32225574456709344
34,0.5471520230280746,109645.0,0.3356261570210012,0.38889939733344764,0.30903104181967345
35,0.5328970223898686,112953.0,0.3239634213078549,0.3839541541280602,0.29575383679208256
36,0.5180840952749929,116193.0,0.3121914550876872,0.37956009218470527,0.2824443797411043
37,0.5026762529920086,119329.0,0.30030535238877865,0.37565371886921567,0.26917085465681234
38,0.4866358361164608,122416.0,0.2883016266559877,0.3721139642975401,0.2559892239170144
39,0.4699182156419933,125541.0,0.2761734592082207,0.3687863318416278,0.24303061687046387
40,0.4524717151465213,128766.0,0.2639148660991097,0.36556133064418156,0.2304531566102274
41,0.43423410282103436,132258.0,0.25152047589034104,0.36242942141343987,0.21837307521056618
42,0.41512640429402364,135535.0,0.23898465466706528,0.3592361507255493,0.2070966468769031
43,0.39503883854920846,138635.0,0.22629877482421723,0.35589141640825805,0.1968467753763561
44,0.3738227053164212,141815.0,0.21345606696675604,0.35232600092571653,0.18827468933665448
45,0.3512866497708819,144953.0,0.2004485575961383,0.34864108851865805,0.18172102024361844
46,0.32718393059882267,148033.0,0.18726665165424713,0.34468943705007354,0.17761574570997643
47,0.3012504277555672,151367.0,0.17389915622093702,0.3407018464794189,0.17605376974815723
48,0.273210599342915,154392.0,0.1603341252365787,0.33679189351271355,0.17670973501304296
49,0.24275032896035392,157677.0,0.14655845049126442,0.3329158973975896,0.17916012654713837
50,0.20947412682932073,160972.0,0.1325559216055911,0.3291985624925032,0.1830760158715926
51,0.17287182395515666,164017.0,0.11831106346795336,0.32574193122727285,0.1881025695391786
52,0.132264426943709,167208.0,0.10380698793828404,0.32260745923560985,0.19366201541830771
53,0.0867143684288043,170400.0,0.08902664406429903,0.31939176073829373,0.19950526307799302
54,0.03488222456808008,173548.0,0.07395059271603008,0.3153418270942281,0.205302252968763
55,-0.02521410727444523,176807.0,0.05856086178044925,0.30972217595438256,0.21110860530760225
56,-0.04537167508879009,180142.0,0.05384355581646043,0.3080224883469053,0.2126223909020303
57,-0.06698505486841952,183514.0,0.049040563140029025,0.3054804311351156,0.21415818919304427
58,-0.09013336072922774,186751.0,0.0441627110032535,0.30247089427890733,0.21557832916164918
59,-0.11497518378080808,189941.0,0.03921881608715822,0.29896034428413165,0.21700934999646165
60,-0.1416193324407961,192951.0,0.03422359964130109,0.29503415521040266,0.21837234319115
61,-0.1701938602816288,195989.0,0.02917688162175836,0.29083845044432727,0.21992038467442382
62,-0.20061978006813794,199057.0,0.02408992767887856,0.2864148374814426,0.22159866798903766
63,-0.23236586345031526,202259.0,0.018955330064657702,0.28181116476668505,0.22382654682143188
64,-0.26265157590130156,205353.0,0.013788291590281717,0.2770225337952676,0.22636575298383077
65,-0.2782511113160001,208596.0,0.008633852156348619,0.272392111344229,0.2296441981533541
66,-0.20201152645500903,211706.0,0.00382371037094235,0.2676644203543358,0.23340271272053084
67,-0.2758821835446158,214868.0,0.005621703667559423,0.26425962565851496,0.23638604707593383
68,-0.30149748945821464,218176.0,0.007651062904059391,0.2606457550616003,0.23964301246007672
69,-0.304727666854025,221414.0,0.009357520065898257,0.25704235442549056,0.24289887153328021
70,-0.2991339281158637,224555.0,0.011009182500787694,0.25349348725803117,0.24602203780112622
71,-0.2915842597893936,227728.0,0.01225332606497855,0.2501316264445157,0.2491586378023332
72,-0.28332231152801685,230919.0,0.013297609396230432,0.24695910922922013,0.2518795779325574
73,-0.2758562550460285,234079.0,0.014096441170315669,0.24413648682422384,0.25416493857553435
74,-0.269609523934407,237306.0,0.014679373682354637,0.24164327845409533,0.2561782443886436
75,-0.2649448660632567,240523.0,0.015048092895376957,0.23942003074596924,0.2577648039112312
76,-0.26212793517026794,243724.0,0.01521124141050605,0.23762857724765393,0.2590403671978972
77,-0.2609529321887616,247089.0,0.015194858858470345,0.23608851904234132,0.26023203479115603
78,-0.26152659485373436,250494.0,0.015004252842184996,0.23481725942679657,0.2611435735227684
79,-0.2638137813346094,253679.0,0.014658673850618937,0.23386125685623166,0.26171918540787625
80,-0.26773453972519784,256861.0,0.014165670789821025,0.23311728555529088,0.2619060218690368
81,-0.2732522470833699,260151.0,0.013536617040451874,0.23266030323874265,0.26192980596187954
82,-0.2801653485744521,263365.0,0.012789950425197266,0.23243674966617775,0.2617375302232847
83,-0.28818680661113166,266516.0,0.011951541478563714,0.23246297130903262,0.26142746419184365
84,-0.2970197553808657,269692.0,0.011034267622773914,0.23261874989378795,0.2609168522872819
85,-0.30697428808586136,272852.0,0.009989820991716183,0.23301297539476581,0.2601993556366895
86,-0.31717021306002796,276187.0,0.008848714602669318,0.2332844541455766,0.25937000628397255
87,-0.3267890291384426,279522.0,0.007624983319502621,0.23347754843308538,0.258737610943463
88,-0.3340660134798236,282783.0,0.006382433270693556,0.2335559291257156,0.25826506594691656
89,-0.3360483500601627,286144.0,0.004858832496704683,0.23339483092954724,0.2575704741074868
90,-0.319767944440369,289388.0,0.0033522319953935703,0.23286238383836608,0.25699411232633473
91,-0.33863199563686236,292637.0,0.0048109702296918,0.2302710360287203,0.2589672991833869
92,-0.3360251031583787,295961.0,0.0061468769790624204,0.22767460027388892,0.2610108462441788
93,-0.3268976437218845,299168.0,0.0072957954918186265,0.2252837945040114,0.26271513881585495
94,-0.3181755680046626,302288.0,0.008070687998670674,0.22311828384083823,0.2646068234239673
95,-0.30484124157465414,305576.0,0.009015978879610288,0.21981651559399648,0.2678878781637936
96,-0.29360668076692076,308916.0,0.009673136514111015,0.2169747145964725,0.27083662401220315
97,-0.28408461424179904,312127.0,0.010159161201644944,0.21453978633383372,0.2733943719163568
98,-0.2769470607521934,315359.0,0.01045900505920777,0.21254827989883968,0.27558722014501585
99,-0.2721889009397749,318717.0,0.010575348115375912,0.21085677775306222,0.277446758948266
100,-0.26969832742690186,321857.0,0.010546637535195077,0.20954847046134,0.2789542348873157


==> csv_for_plot/new-pol-result/2-acg.csv <==
iter,Loss,Step,noise,lengthscale,outputscale
0,0.8584972422049866,0.0,0.6932,0.6931,0.6931
1,0.8519176823685387,866.0,0.6832000000000181,0.6831000000001456,0.6831000000012116
2,0.8453165472373202,1954.0,0.6731912842835599,0.674063124156137,0.6758584897465922
3,0.8386407477163579,2970.0,0.6631782445897751,0.6646951046521761,0.6785587533716345
4,0.8319199977906772,3867.0,0.6531531321036027,0.6562178858754489,0.6764040063406901
5,0.8251321836954194,4854.0,0.643120947968108,0.6481401163698166,0.6734981060968429
6,0.8182115739237391,5848.0,0.6330649428867372,0.6397133197574839,0.6684648474528928
7,0.8111784127646271,6909.0,0.6229910006828568,0.6312214226713192,0.6624985046558207
8,0.8041166697778798,7909.0,0.6129138399256718,0.6238218087090112,0.6579531512040147
9,0.796993471720652,9025.0,0.6028079161157425,0.6172218320592994,0.6552779330373456
10,0.7896963063533172,10101.0,0.5926786586854327,0.6099320893239896,0.6501194696901177
11,0.7822435548062526,11141.0,0.5825306739722472,0.6020601746214536,0.6445209626459333
12,0.774681068583733,12133.0,0.5723691095955818,0.5944159558603064,0.6388650637761201
13,0.7670490621319929,13067.0,0.5621860967425807,0.5879486161591647,0.6332796207832362
14,0.7592219517796162,14171.0,0.5519793960583637,0.5804351049714902,0.6275481271633507
15,0.7512163928659267,15441.0,0.5417586175084145,0.5720891781564735,0.6218489726447299
16,0.7430297032773415,16504.0,0.53149909855113,0.5633094610231748,0.616050003842682
17,0.7346597477227871,17573.0,0.5211956500503364,0.5545663253906916,0.6089477383116644
18,0.726153781515942,18602.0,0.5108373765090709,0.547183130826013,0.6008550489748329
19,0.717446109744306,19616.0,0.5004403291249382,0.5396466066452255,0.5921463081180218
20,0.7085092041022657,20805.0,0.4899726721581525,0.5317743575610647,0.583813675439013
21,0.6993484831599301,21894.0,0.4794586301922306,0.5236289529848912,0.5752739475752707
22,0.6898992590563641,23147.0,0.46886052985126986,0.5148861724635123,0.5659667884572827
23,0.6802332548771642,24355.0,0.45820782011781935,0.5059343019858179,0.557967607390274
24,0.6703085984322613,25445.0,0.447510273663562,0.4967250722441594,0.5491095539826174
25,0.6601018444557211,26679.0,0.4367247159480592,0.4874581786911247,0.5402399722578669
26,0.6496215481060583,27852.0,0.42587271211753314,0.4782587993884927,0.5311999624322293
27,0.6388480978901054,29148.0,0.4149550790327074,0.4683800890729839,0.5224260806781255
28,0.6277617135168575,30257.0,0.40396436152512893,0.4586096361908058,0.5128928501512071
29,0.6163931183654966,31388.0,0.39291159704458045,0.45012207378183783,0.5032715347415032
30,0.6047372113040053,32623.0,0.38176812227160845,0.44285853262507624,0.49530937470339714
31,0.5926575049263086,33814.0,0.3705186937359994,0.43581929727589974,0.4865191789674133
32,0.5802630297748437,35006.0,0.3592340566435747,0.4280344687089414,0.4785816872941274
33,0.5673913231494406,36155.0,0.3478344422898902,0.4203865289945932,0.46976747425463694
34,0.5540713412810819,37341.0,0.33636585614962583,0.41312278284601256,0.46043855504132486
35,0.5401568167529242,38499.0,0.324761986022377,0.40673691437887655,0.4501586665700429
36,0.5256059840705244,39580.0,0.31304655079779176,0.40292162729965875,0.43947446502905224
37,0.5103902499168967,40668.0,0.301216813393924,0.3994641316953726,0.42797484875512437
38,0.49452361043729554,41833.0,0.2892952459089759,0.39709531269848763,0.41655494969968426
39,0.4779680555632032,43055.0,0.2772656766188522,0.3952815055570828,0.40548145185520956
40,0.4605746290163388,44328.0,0.2650677987445592,0.3943487382582207,0.3943268180710994
41,0.4423185703712151,45486.0,0.25272855126384086,0.39442526941807904,0.3825907348595867
42,0.4231667916633717,46691.0,0.2402343876040349,0.3953245190135309,0.37065431586810854
43,0.4029632733628971,48023.0,0.22761800211670208,0.39358831380983156,0.35851731414944266
44,0.38167220612963265,49150.0,0.21484092788389322,0.3932715689981143,0.345648051663057
45,0.3591045796436388,50351.0,0.20188837216167063,0.39244751412169,0.332712581396979
46,0.33509194756472177,51642.0,0.1887383723915018,0.39122226525931736,0.3202178840813768
47,0.3093213216698111,53199.0,0.17538810092587084,0.38801785352494245,0.31080116896884047
48,0.2815717514501795,54496.0,0.1619056472082542,0.38277715149373015,0.30376214329046297
49,0.2515100783992182,55740.0,0.14829669846313154,0.37606429140550957,0.29595005011926717
50,0.21859584856509146,57074.0,0.134413907110415,0.36865176922540654,0.2886197023591344
51,0.18202695069502453,58501.0,0.12021488290580284,0.35963021660053496,0.28005975580488074
52,0.14136615614996817,60129.0,0.10576222769076439,0.34891908946530054,0.2718634210097328
53,0.09590031325664483,61609.0,0.09102207794547727,0.3378215149569118,0.26466004852326097
54,0.04413615938308927,63095.0,0.0759140420272827,0.3275134049899648,0.2561146873673234
55,-0.015618126307187102,64934.0,0.06048739339650448,0.3169027952518483,0.25022400084545887
56,-0.035532987054918974,66534.0,0.05577840045426789,0.3142306447916293,0.24822564472424244
57,-0.05665248864774223,68474.0,0.05097544614073845,0.31218889544531175,0.24695974666210802
58,-0.07910225270744092,70483.0,0.046098473695725686,0.3101524499577116,0.2454656503604463
59,-0.10280935428158747,72318.0,0.0411796429687677,0.3081052106701636,0.2434696548397586
60,-0.12790279114166822,74608.0,0.03623810360154115,0.3054069105221213,0.2420324432607675
61,-0.1547276746681888,77170.0,0.03122391973112686,0.30211844479759214,0.2413930492267576
62,-0.18324030479807107,79778.0,0.02612351081880404,0.29841739368464526,0.24112787799285984
63,-0.21258071825851194,82426.0,0.02098079015497733,0.2943512257299815,0.24100467149753968
64,-0.2402684919255351,85501.0,0.015821932619854106,0.2899738597337797,0.24116485942327567
65,-0.25743230367191683,88923.0,0.010785710795188188,0.2853585043063101,0.2416752191756118
66,-0.24058681765545656,93153.0,0.006605953616124852,0.28068876205709226,0.24311511444339418
67,-0.2406408839061849,99732.0,0.005742495698899675,0.2761956520342067,0.24575269124193694
68,-0.2734050881273182,106615.0,0.00674604706838586,0.27150119279170504,0.24904374154473466
69,-0.29372077475398517,112624.0,0.008442761233492597,0.26660328505758574,0.2527398893038893
70,-0.29774747248016165,117887.0,0.010089827901710799,0.26166809994454293,0.25652476023124915
71,-0.29481490584213077,122862.0,0.011386706295344627,0.25683457579374236,0.2598083443386999
72,-0.29085601162069774,127579.0,0.012197862521392565,0.25232888762328154,0.26260863505059945
73,-0.28964159515831817,132158.0,0.01238308715842641,0.24807091654064126,0.2651185148894678
74,-0.2917488484037856,137049.0,0.0120534120835452,0.24416800143981493,0.26707173420242636
75,-0.29850977714195115,141706.0,0.011149496344288027,0.24073001023530222,0.2683958851455948
76,-0.30858334410082155,146373.0,0.009872336319531109,0.23769076007939943,0.2689979605410667
77,-0.320937003084292,151815.0,0.008301003944139518,0.23507453416278126,0.26901795753294894
78,-0.333543012810811,158082.0,0.006408384572106791,0.23273514490926991,0.26889098647271426
79,-0.3373076296442582,164734.0,0.004450968491213581,0.230552343886737,0.268522450295707
80,-0.324617187516886,173225.0,0.0031364635490396995,0.2283069419602361,0.26804338282246043
81,-0.32888003868287663,184907.0,0.003140326385076772,0.22568029891349695,0.26796798998016125
82,-0.34055899557259733,196025.0,0.003938952753297081,0.22290828932448145,0.2677683192188154
83,-0.3404100102631584,205001.0,0.0049874925617324406,0.2202313797275794,0.2675082044294484
84,-0.3348018704004143,212963.0,0.00574454698192135,0.21793849667229637,0.26694183442439845
85,-0.33115717937473527,220172.0,0.00604349647266699,0.21617386607150355,0.2659961329845267
86,-0.33272421127153223,227358.0,0.005765507591872035,0.21496771697435949,0.2647048349079919
87,-0.33816517632580806,234931.0,0.005002342910784503,0.21422068779115092,0.26308663873777144
88,-0.34226790059763784,243191.0,0.004005281379684387,0.2137551404357422,0.26129052112384676
89,-0.33853369945573697,252543.0,0.003051138494301513,0.21343717159416378,0.2593305197684003
90,-0.3346398027307392,263245.0,0.0027566828605897066,0.21304964940693266,0.2574793644488326
91,-0.3407950268788075,275458.0,0.003270543035775336,0.2124772306330941,0.2558044811478915
92,-0.34205532695099805,285770.0,0.004122126388997165,0.21190411512322876,0.2541185123474472
93,-0.3400026753740453,294974.0,0.004613996052644849,0.21152687768848413,0.25227953633349715
94,-0.3392591247286752,303345.0,0.004775062267746661,0.21149148821147995,0.25029989391045443
95,-0.3404983195405638,311276.0,0.0046253564196470556,0.21173449428154706,0.248239306023978
96,-0.34225548081290036,318999.0,0.004328040319993167,0.21222560036724114,0.24612764509810384
97,-0.343270017497367,327277.0,0.0038652974101965956,0.21277116302860138,0.24407630889459908
98,-0.3420215440189207,335611.0,0.0034366928057504168,0.21326540117536102,0.24202388261561408
99,-0.3411957394637604,345120.0,0.0033314238698881676,0.21363094153701798,0.2402688547978805
100,-0.34281981205487966,354915.0,0.0036217315681631355,0.21386246900458517,0.23875649478417166


==> csv_for_plot/new-pol-result/2-cg.csv <==
iter,Loss,Step,noise,lengthscale,outputscale
0,0.8584972422049866,0.0,0.6932,0.6931,0.6931
1,0.8519176823685534,3185.0,0.6832000000000177,0.6831000000001582,0.6831000000087448
2,0.8452545350935999,6370.0,0.6731965988548807,0.673109412299225,0.6732311744724355
3,0.8385039531541756,9555.0,0.6631876672341415,0.6631308245588213,0.6633169607249907
4,0.8316630951893478,12740.0,0.6531704551325511,0.6531880848423149,0.653393378225941
5,0.8247269722846172,15925.0,0.6431428862268946,0.643268947935334,0.6434577160505337
6,0.8176896821557401,19110.0,0.6331023310328675,0.6333550617913927,0.6335141731691206
7,0.8105461959290895,22295.0,0.6230463396764111,0.6234514257027254,0.6235041108173175
8,0.8032898199793841,25480.0,0.6129724265233953,0.6135365028675486,0.6134242733971597
9,0.7959159845075139,28665.0,0.6028785672307628,0.6036259125529063,0.603271496092673
10,0.7884197935621561,31850.0,0.5927616451958228,0.5937560196486704,0.5930024635752025
11,0.7807940162850024,35035.0,0.5826188222645854,0.5839202760881396,0.5826223720103633
12,0.7730310819221344,38220.0,0.5724478518574513,0.5741062603338131,0.5721242942886778
13,0.7651246469790126,41405.0,0.5622456612440623,0.5643418642574568,0.5615069698030631
14,0.757070442358498,44590.0,0.5520100860518177,0.5546939808283073,0.5507650524859051
15,0.748859771412881,47775.0,0.5417384270349757,0.5451605141006118,0.5398968703132436
16,0.7404804445243767,50960.0,0.5314279953750082,0.5356747917843099,0.5289016155631954
17,0.7319209956657922,54145.0,0.521075515338279,0.5261975902103304,0.5177768704408328
18,0.7231771279112513,57330.0,0.5106782823258678,0.516842894796294,0.5065182041516616
19,0.7142352790715507,60515.0,0.5002328722400743,0.5075484553869851,0.49513124177677853
20,0.7050890248568913,63700.0,0.4897366993507621,0.4984093993515666,0.4836160783135083
21,0.6957227756939501,66885.0,0.47918683621662467,0.48932979761444556,0.47197500937142134
22,0.6861264269401026,70070.0,0.4685794247485951,0.4803758414310916,0.46020662999087025
23,0.676289329508836,73255.0,0.45791228519404314,0.47159862882299997,0.4483023947982955
24,0.6661986449176189,76440.0,0.44718255630809706,0.46302947966060526,0.4362692158093397
25,0.6558336127577837,79625.0,0.436385474209596,0.45455503126949914,0.424096094066235
26,0.645180856384899,82810.0,0.425518454649866,0.44624467125986583,0.4117801641540426
27,0.6342248796016698,85995.0,0.41457823705948166,0.43817514306043664,0.39932891463692327
28,0.6229460220388929,89180.0,0.4035604790305211,0.4303894394862567,0.3867478001341604
29,0.6113224028633154,92365.0,0.392462153262193,0.4228676920728936,0.3740350529874278
30,0.5993319337636039,95550.0,0.38127960134523725,0.4156432446516546,0.36122159318059044
31,0.5869485483808633,98735.0,0.3700100110287749,0.40864393188463144,0.34829134552040275
32,0.5741463539313423,101920.0,0.35864884177449907,0.40213863024729374,0.33524517886673955
33,0.5608931579957778,105105.0,0.3471915540580554,0.3961142317665103,0.32209599005926265
34,0.5471562259871378,108290.0,0.3356339073287933,0.3905016203204937,0.3088817255520763
35,0.5329011262274065,111475.0,0.32397224041157685,0.3854411451361412,0.29560465754847254
36,0.5180914314200515,114660.0,0.3122020769791693,0.38093175802898394,0.28230114802848805
37,0.5026898296036006,117845.0,0.3003179539986179,0.37678887682895784,0.26907158754248695
38,0.4866544085981826,121030.0,0.28831517153147784,0.3728419220929064,0.2559446295146169
39,0.4699400172862765,124215.0,0.2761887750650195,0.36910982927126507,0.2429839812053778
40,0.4524970198218078,127400.0,0.26393372681737703,0.36554153984281357,0.23035050955156658
41,0.43426274668688963,130585.0,0.25154234157776717,0.3621841638603337,0.21825131347525223
42,0.4151530178115109,133770.0,0.23900814122138375,0.3586012544065946,0.20696855099793848
43,0.3950639005301657,136955.0,0.22632387997928505,0.3550300420399225,0.19679313988528097
44,0.37384608617001597,140140.0,0.2134819493186143,0.3514000966697791,0.18833288829651562
45,0.351303081116125,143325.0,0.2004740556618031,0.3475433197526774,0.18190890215289318
46,0.32719977593328886,146510.0,0.1872907731844502,0.3435805115610569,0.1778420915841689
47,0.3012713969358453,149695.0,0.1739206448986181,0.3396111147972205,0.1762015197915823
48,0.2732339608718983,152880.0,0.16035147022791013,0.335669198827523,0.176791911747174
49,0.24277519040078044,156065.0,0.14657142084112965,0.3321251841056672,0.17919038824046735
50,0.20949229239582148,159250.0,0.13256431217978437,0.32891199326160164,0.1831279918212957
51,0.17289114305347217,162435.0,0.11831722354424881,0.32602973040558314,0.18804732242556688
52,0.13229533142129593,165620.0,0.10381206182692114,0.32338847161192746,0.193482845169035
53,0.08679958602182514,168805.0,0.08903311968622121,0.32093258205780056,0.19925671500704345
54,0.035095369354598914,171990.0,0.07396185929564,0.31759148251432195,0.20501313062658802
55,-0.024758329542236387,175175.0,0.05858047535032174,0.31253187874976535,0.21052479993176096
56,-0.04489173349621486,178360.0,0.053868402058426704,0.3103534990910819,0.21216069864867215
57,-0.06642990217883891,181545.0,0.04907342952184267,0.30765052889327277,0.2136532976805187
58,-0.08948795220838539,184730.0,0.044206676685550395,0.30445193897162687,0.21511142542345568
59,-0.11418469976711701,187915.0,0.03927674847130694,0.30085082894932014,0.21643667793681629
60,-0.14064619388389682,191100.0,0.034291214371250836,0.2969092224899624,0.21764793290584922
61,-0.1689670628289169,194285.0,0.029255916653351765,0.29266609715681446,0.21875734170670233
62,-0.19906336979215136,197470.0,0.024178208891443356,0.28816867254229744,0.21997637983761487
63,-0.23020467479816223,200655.0,0.01907365837564441,0.2834634690219504,0.2213301542225351
64,-0.25943350587080827,203840.0,0.013981324507389559,0.27863710014422977,0.22304485285589765
65,-0.27530066840703377,207025.0,0.009077281413100446,0.2737969504655974,0.22534687485012883
66,-0.25644205060231307,210210.0,0.005614489920681942,0.2691565775891205,0.2284214003827631
67,-0.27886515226000996,213395.0,0.005969480243764412,0.2645448786042341,0.23205979866349435
68,-0.3025508324823858,216580.0,0.007648959114048811,0.25970574846570343,0.23601342364921557
69,-0.30436158079904546,219765.0,0.009846496105175902,0.2550150786549705,0.2390461082318041
70,-0.2944883760781613,222950.0,0.011867292028518456,0.2507719105685582,0.24101779709262228
71,-0.2818509956046129,226135.0,0.013567434602422167,0.2472776281349022,0.24158095272153915
72,-0.2713311721880774,229320.0,0.014790966589874879,0.24462400576602766,0.2410682372490044
73,-0.26444358662817724,232505.0,0.015544968255183806,0.2428437305795005,0.23964059360990692
74,-0.2617833438244363,235690.0,0.015829894509878522,0.24192479654717397,0.23754195838558112
75,-0.26310037838228423,238875.0,0.01568947095899932,0.24172952405933407,0.23488826956614406
76,-0.2679797198997267,242060.0,0.015161899700956388,0.2421519535225613,0.23179654347725082
77,-0.27584688870352747,245245.0,0.01428554654751185,0.2430944114882379,0.22838714145045902
78,-0.2858174727796501,248430.0,0.01311074872859948,0.2443829617118987,0.22479524839784534
79,-0.29669023200194733,251615.0,0.011694724470878328,0.24590021195619532,0.22115599085474788
80,-0.30666217207206214,254800.0,0.010112811765811545,0.24745319246568392,0.21764225730266643
81,-0.31313739101136245,257985.0,0.008475296812821933,0.2488141239600073,0.21448605724556577
82,-0.31328188052261186,261170.0,0.006992169620647916,0.2497207754281016,0.2119098772121274
83,-0.30870132848712595,264355.0,0.00603084392958745,0.2499701021583296,0.2101974781290504
84,-0.30882315590321696,267540.0,0.0059307868933775295,0.2494501844657455,0.2093875887389412
85,-0.3138191876426415,270725.0,0.0065459353434565645,0.24836106561925583,0.20916947482681442
86,-0.3161542983671785,273910.0,0.007652657328587931,0.24705754395751026,0.20916869837351257
87,-0.31346790236937655,277095.0,0.008840846330838627,0.24583867388044578,0.2091177520282847
88,-0.30850390953846973,280280.0,0.009881038932084557,0.24480431502757527,0.20901954642804782
89,-0.303494618896054,283465.0,0.010696179346622276,0.24397812033825883,0.20883844735301565
90,-0.299724091834925,286650.0,0.011242420990921938,0.24343240879272104,0.20860095379257482
91,-0.2978034828775011,289835.0,0.011505078223228365,0.2431566610674186,0.20826581883352185
92,-0.2979276585031431,293020.0,0.011484443772766919,0.24312694244243055,0.20784927980626594
93,-0.29996769876652346,296205.0,0.01119541351570518,0.2433936260175423,0.20739217031586346
94,-0.3035802955012959,299390.0,0.01065938144526388,0.2438645640640074,0.20687606900244115
95,-0.308047226349928,302575.0,0.009928526745188558,0.24445691676836356,0.20639294776220474
96,-0.31241041088887944,305760.0,0.00907875557609573,0.24505795005570796,0.20607167278189711
97,-0.3156683341768824,308945.0,0.008207191694809437,0.245562431107721,0.2059755578179521
98,-0.3172287208953293,312130.0,0.007442716822691516,0.24586759776616432,0.20620474841229458
99,-0.3175518890598056,315315.0,0.006922395863973385,0.24591883675908346,0.206760025088764
100,-0.31784096288041097,318500.0,0.00669264160690183,0.24573015872097592,0.2075792244432728


==> csv_for_plot/new-pol-result/2-rrcg_005.csv <==
iter,Loss,Step,noise,lengthscale,outputscale
0,0.8584972422049866,0.0,0.6932,0.6931,0.6931
1,0.8519594931904555,3307.0,0.6832000000000176,0.683100000000127,0.7030999999975742
2,0.8453513619378419,6601.0,0.6731956026339595,0.6732697011775258,0.7047415199900703
3,0.8386666811636868,9981.0,0.6631894784762501,0.663540280511988,0.702929863623083
4,0.8318871810492504,13529.0,0.6531768979355307,0.6537414860964661,0.69858533179115
5,0.8250152467981277,16599.0,0.6431535258352784,0.6440217641961107,0.6925583876568364
6,0.8180437458924107,20018.0,0.6331168977319951,0.6343377881672724,0.6854116883176296
7,0.8109667623273207,23447.0,0.6230652807885305,0.62466426458055,0.6774609579319787
8,0.8037816692018737,26787.0,0.6129963497916204,0.6150543524804836,0.6688881967614488
9,0.7964834944444208,29889.0,0.6029076506322624,0.6055177477044027,0.6598743515622361
10,0.7890621052992515,33135.0,0.592796764260528,0.5959739090693094,0.6504985879813281
11,0.7815127997553339,36355.0,0.5826605532569513,0.5864679013264944,0.6408111821121937
12,0.7738275657155403,39573.0,0.5724960083142532,0.5769818721859419,0.6308590386859139
13,0.7660022105033331,42754.0,0.5623009390559304,0.5675761373199091,0.6206780344028113
14,0.7580271002323369,46074.0,0.5520724899378936,0.5582137739009084,0.6102909579606721
15,0.7498942055659097,49374.0,0.5418080265871218,0.5488963141436676,0.5997162836817607
16,0.741595168549579,52587.0,0.5315033275236275,0.5396565027344586,0.5889681982065609
17,0.7331220897231343,55584.0,0.5211562652924915,0.5305214658372006,0.5780422791565272
18,0.7244655801801088,58572.0,0.5107641259725807,0.5215003846736331,0.5669495284016688
19,0.7156130190723469,62067.0,0.5003248924713053,0.5125095099772651,0.5557044635964845
20,0.7065560897461445,65034.0,0.48983717867577004,0.5035822609450679,0.544301823921411
21,0.697286185202075,68272.0,0.47929489322259994,0.4948590194600893,0.5327826537630667
22,0.687788046785246,71542.0,0.4686955536504561,0.48627878606661973,0.5211058126200118
23,0.6780479233155546,75139.0,0.4580366344781945,0.4778071339406062,0.5092841210659204
24,0.6680553801332153,78124.0,0.4473160675207117,0.46954989485462995,0.49732735358965324
25,0.6577940546665683,81460.0,0.43653046608605334,0.46151792093547706,0.4852232991064615
26,0.6472432959568655,84579.0,0.4256747123814177,0.4536055245127293,0.4729942411521991
27,0.6363864107358133,87393.0,0.4147434150197296,0.44604798032549536,0.46062945884163253
28,0.6252021870691202,90558.0,0.4037352429384866,0.43876363621831577,0.4481251652943365
29,0.6136702232356184,93843.0,0.3926478138267522,0.43189256486734146,0.43548602248659374
30,0.6017649414449399,97100.0,0.3814777767256867,0.42542795161001323,0.4227217006276676
31,0.5894563598973094,100234.0,0.37022030590375415,0.41935618574633493,0.4098129689391267
32,0.5767142420714986,103381.0,0.358869989152903,0.4137907769284479,0.3967927455687547
33,0.5635052214173377,106891.0,0.3474228378707771,0.4085322104452851,0.38366434218599477
34,0.5497980322422472,110309.0,0.335876503898757,0.40364723237126554,0.37045663420215985
35,0.5355564026510808,113522.0,0.32422864187317596,0.39897639481120867,0.35715055389955686
36,0.5207411493269424,116941.0,0.3124744605512558,0.39446816089515613,0.34379424434088146
37,0.505309458516602,120052.0,0.3006093051874878,0.39019485340077964,0.33042407234438576
38,0.48920686632323634,123547.0,0.28862525225262736,0.3860703590813451,0.31701949486154757
39,0.47237977297080136,126584.0,0.27651770248732255,0.3821326171428567,0.30359328357622856
40,0.45476239443638844,129912.0,0.2642802681964792,0.3780209346758214,0.29018585894743004
41,0.4362829628196606,132980.0,0.2519060334180368,0.37379324037499595,0.2768416683176251
42,0.41686329711982645,136481.0,0.2393880087010091,0.36951302106120615,0.2636953085222569
43,0.3964040034943995,139718.0,0.2267199725137255,0.3649843924338677,0.250714915146924
44,0.37479878587636656,143066.0,0.21389253569062927,0.3604294214222172,0.23806326833163588
45,0.35190990779958686,146625.0,0.20089836293296898,0.35544951025949784,0.2259043193585842
46,0.3275813535897073,149834.0,0.18772695243328236,0.35041909182828324,0.2142851700335999
47,0.30160915875328326,153379.0,0.17436770933191398,0.34515039403371667,0.20352246358599624
48,0.27372377735968184,156953.0,0.16080727998466982,0.33951544633188435,0.19418088862326266
49,0.24357318293521302,159911.0,0.14702936588679752,0.33409329665651033,0.1865782767089785
50,0.2107073920727612,163203.0,0.1330251044794197,0.32899901095944173,0.18083673452866114
51,0.1745101484879793,166517.0,0.11877646784360409,0.3243144061176438,0.17738978150828758
52,0.13418336732995612,169636.0,0.10426440742387742,0.3203636107947664,0.1767456337564337
53,0.08879131793639829,172812.0,0.08947405079982741,0.31678130797045717,0.17829324603445085
54,0.03707611370332889,175832.0,0.07439691784242311,0.3127143435433326,0.18161719150723693
55,-0.023002750644842727,178998.0,0.059004746447084956,0.3066386319048113,0.18696609598898808
56,-0.043240516205345705,182161.0,0.05429144881523067,0.3040688259618169,0.1888985457110955
57,-0.06491219017729653,185385.0,0.04949106792344063,0.3011072522503955,0.19116787975634883
58,-0.08808935350675881,188360.0,0.04461821860312262,0.29796481634170485,0.19372765205616851
59,-0.11298018323942396,191686.0,0.0396781940447162,0.2943156725986019,0.19640502883588448
60,-0.139765252885976,194924.0,0.03467842593988866,0.29029825354991684,0.19946860282643092
61,-0.16866347917210286,198185.0,0.02961117772522207,0.28603047829752365,0.2026511747563194
62,-0.19966918820264407,201664.0,0.024497241485956823,0.2815833267221144,0.20623601114057857
63,-0.2322088333987377,204640.0,0.019368826701924132,0.2769736829368745,0.2097640397314995
64,-0.2646817132563037,208210.0,0.014154155646384767,0.27217040073450677,0.21358757697883138
65,-0.28551501324117967,211442.0,0.00892483263277253,0.2676689815859509,0.21777221290092888
66,-0.21194804868053932,214828.0,0.0036945721588747607,0.26294029337794705,0.22224888792520597
67,-0.26830236799249596,218033.0,0.0047344433462186775,0.25968999444688984,0.22561440311661213
68,-0.30154480729896876,221078.0,0.006185965692965039,0.25631590903395424,0.22883456566379426
69,-0.312598865259752,224307.0,0.007905520717573254,0.25272969330343087,0.23200727602710564
70,-0.30907635212888107,227596.0,0.009745394933324067,0.24899441875389644,0.2353665510266218
71,-0.3029671114302693,230616.0,0.010870124695937304,0.2455544867969969,0.2384879624988996
72,-0.29781898687840735,233840.0,0.011540271940867234,0.24222646672577713,0.2415421526813724
73,-0.2932914798282,237142.0,0.01198159191514028,0.23908561758090557,0.24430542655684515
74,-0.29109472647731477,240352.0,0.01207603236551027,0.23621561002294839,0.24685516290798154
75,-0.29093525194043424,243687.0,0.011917350039017846,0.23366839797996714,0.24905947769978742
76,-0.2932513326068541,246735.0,0.011501094462360537,0.23151731541372803,0.25076949062838627
77,-0.29854434267049346,250176.0,0.010797989398412188,0.22975310097446686,0.25214192883301106
78,-0.3062330673039044,253659.0,0.009869066909103082,0.22822822079378313,0.2532258533759785
79,-0.3163402390284923,256640.0,0.008710688176765841,0.22707882357954862,0.2538286409519126
80,-0.32660008121652484,259789.0,0.007493540618990799,0.22618551892229868,0.2544755460503373
81,-0.3362277333935695,262847.0,0.006165653486522646,0.22553702648494836,0.254862914349002
82,-0.3395295766812177,265981.0,0.0055376046028506164,0.2252554892409854,0.2548750836288907
83,-0.34151185672003936,269036.0,0.004782644866813822,0.22509771598728137,0.254808010717054
84,-0.33953956205109515,272188.0,0.003964543846878271,0.22488594616164084,0.25476043081423205
85,-0.3291764308961253,275633.0,0.0031016606598256798,0.2243941209856214,0.2550285871785072
86,-0.2641432276301761,278722.0,0.001753003334713157,0.2239649997470891,0.25515470723587097
87,-0.33511051577531814,281776.0,0.0032549664373324036,0.22193693097896564,0.2565265631282589
88,-0.34169457721461244,284948.0,0.004895054636625972,0.22018603991684868,0.2576936210628614
89,-0.33091224439956385,287802.0,0.00641630855450636,0.21860252544607642,0.25873890718654574
90,-0.3113685225985921,291515.0,0.008100661792689152,0.21605013209145346,0.2612632958000717
91,-0.29253257841950014,294890.0,0.009517303641547457,0.21396950341876125,0.2635550888276095
92,-0.2771441038351368,297803.0,0.010640671616910312,0.21244216114531128,0.2653840036745833
93,-0.2654080536052557,300975.0,0.01149799053147081,0.21137894005174415,0.2669369868182832
94,-0.25713285988699813,304265.0,0.012102959958824747,0.21065363364639575,0.26816187665691116
95,-0.2524231654372395,307894.0,0.012458601645708433,0.2103388512408816,0.2691445888406014
96,-0.250891405840577,311186.0,0.012587999470054102,0.21035936654292406,0.26982520130750565
97,-0.2521204331005295,314303.0,0.012521714997937387,0.21068142275278778,0.27023188332845627
98,-0.25577550138925537,317502.0,0.0122780979632971,0.21124292064440495,0.270393717429492
99,-0.2614039975340914,321089.0,0.011883301337180553,0.21196758723015455,0.2703949520370891
100,-0.2687065958567081,324456.0,0.011358707057336633,0.212813081395937,0.2701724555699698


==> csv_for_plot/new-pol-result/2-rrcg_01.csv <==
iter,Loss,Step,noise,lengthscale,outputscale
0,0.8584972422049866,0.0,0.6932,0.6931,0.6931
1,0.8519176823688287,3264.0,0.6832000000000177,0.6831000000001406,0.6831000001565386
2,0.8452643249280904,6621.0,0.673197508097685,0.6731722050299883,0.6754070313275748
3,0.8385277189640358,9813.0,0.6631894973070221,0.663329720774441,0.6667409083121363
4,0.8316984136995452,13060.0,0.6531735740189066,0.6534843457104315,0.657590506187619
5,0.8247709654319073,16231.0,0.6431473325080067,0.6436090578939303,0.6482615514993181
6,0.8177445164171777,19490.0,0.6331079889762004,0.6337811643098397,0.6387035405112366
7,0.8106093370427457,22586.0,0.6230533958448687,0.6239160480452922,0.628988713027395
8,0.8033644342912968,25802.0,0.6129809919028127,0.614092901593508,0.6191301787812142
9,0.796003369122054,29045.0,0.6028881996749037,0.6043064274843918,0.6091183344241367
10,0.7885174009112341,32137.0,0.5927723037240131,0.594514164417416,0.598964983799294
11,0.780903777522918,35514.0,0.5826314623353998,0.584780210042925,0.5886676072879632
12,0.7731550595487219,38698.0,0.57246254014705,0.5751048661342143,0.5782393681293317
13,0.7652606815521827,41915.0,0.5622629227434052,0.5654307525503189,0.5676756644456901
14,0.7572128127976955,45246.0,0.5520299472156253,0.5557572630875671,0.5569778926221383
15,0.7490041997434675,48485.0,0.541760297655166,0.5461134161743573,0.5461452080676765
16,0.7406249724211726,51692.0,0.5314516916966039,0.5364677062109696,0.5351786389117063
17,0.7320661377243349,54956.0,0.5211007333125305,0.5268313145135186,0.5240750258889566
18,0.72332400652984,58145.0,0.5107046444642717,0.5173323696690012,0.5128353101538426
19,0.7143857411812289,61401.0,0.5002605828216337,0.5079175032458788,0.5014568180423619
20,0.7052399799723387,64591.0,0.48976576100086416,0.49856431955242914,0.4899523743722993
21,0.6958782087525447,67830.0,0.4792168747830306,0.48935172523704346,0.4783140447132153
22,0.6862873663216104,70943.0,0.46861064576367767,0.48026490224845786,0.46654335426320026
23,0.6764554205982004,74289.0,0.45794468316031667,0.47131255464219657,0.4546429886394055
24,0.6663697422840243,77435.0,0.4472153036840147,0.46256070792046716,0.44259886139471677
25,0.6560161998245021,80731.0,0.4364196250608051,0.45403730642529916,0.43042280890820145
26,0.6453753316967072,84046.0,0.42555427728367645,0.4456617672117469,0.4181002336035101
27,0.6344327378855752,87476.0,0.41461634332593766,0.43753355724617055,0.4056501300855129
28,0.6231669007569394,90647.0,0.4036012616150974,0.4296353642666852,0.3930672530746469
29,0.6115579491041642,93869.0,0.39250580186578304,0.42206138528634796,0.3803525630490813
30,0.5995821602496203,97126.0,0.38132675556722284,0.4148383321730628,0.3675064136802505
31,0.587212252703828,100388.0,0.37005890142728654,0.40805714374290675,0.35454082172320406
32,0.5744202026939829,103682.0,0.3587000120188566,0.4017007741329392,0.3414590543193219
33,0.5611743795353078,106887.0,0.3472451238983401,0.39563059971438963,0.3282936981355082
34,0.5474414998276752,110101.0,0.33568990311912,0.38997151430192434,0.31504446329672287
35,0.5331854735098331,113361.0,0.3240295345914397,0.3847836278147468,0.30173876476191097
36,0.5183680927244075,116511.0,0.31225970787952734,0.38019016485657237,0.28840416375785677
37,0.5029495736698703,119631.0,0.30037584662043065,0.37604737723820325,0.27504897426848623
38,0.48689174615023545,122987.0,0.2883735035067898,0.37232152467064383,0.2617990998255834
39,0.4701492498244309,126169.0,0.2762466410125564,0.36911348150217677,0.24872986440289382
40,0.4526721739581589,129347.0,0.26399022257217913,0.36603281878458,0.2359153845841953
41,0.4343995841819721,132640.0,0.25159795693871057,0.363035988389557,0.22347022053989266
42,0.41525809295873833,135744.0,0.2390634213360035,0.36008297276129425,0.2117010581729089
43,0.3951439455928656,138965.0,0.22637955964905318,0.356986001075077,0.20100706975792149
44,0.3739192687917318,142113.0,0.2135397303463591,0.35376646110427057,0.19178187361724963
45,0.351386060742789,145103.0,0.20053425481240217,0.3501834897411818,0.18450630113380886
46,0.3273140823189212,148210.0,0.18735469837596627,0.34626654999904793,0.179398816868298
47,0.30142611787621576,151356.0,0.1739898184295977,0.342080494488745,0.17679210142998905
48,0.2734371657317639,154549.0,0.16042749550406477,0.3377222060722543,0.17641722169155125
49,0.24302271717040524,157794.0,0.14665363347416868,0.33321374136097137,0.17793399491213918
50,0.20978445276695198,161181.0,0.13265330959630417,0.3287776224480657,0.18111692933940196
51,0.17321497745796346,164248.0,0.11841162499347359,0.3246682636007395,0.1854991537332057
52,0.13261546312750094,167589.0,0.10390933731658622,0.32096051393744773,0.1906938127365372
53,0.08704599461362307,170985.0,0.0891286277975123,0.31758149947149905,0.19632265794280088
54,0.03518224777601764,174239.0,0.07405033222121854,0.3136645717547618,0.20210725908991464
55,-0.024846489106466644,177460.0,0.058657591827267166,0.30919315674533554,0.20779720210571198
56,-0.04505057261869126,180723.0,0.05394034565442918,0.30709683440727514,0.2093689843810628
57,-0.06667955422194059,183896.0,0.049140140787859415,0.30438295779857744,0.2109800085524983
58,-0.08982944268399118,187162.0,0.044264761932564865,0.3013331490163272,0.21245349111897294
59,-0.11466765568193049,190513.0,0.03932244182355496,0.29785221493242325,0.21396180246219754
60,-0.14133187206226674,193986.0,0.03432092491564408,0.29404929126373547,0.2155158169575267
61,-0.16997509736954708,197135.0,0.029264367402190305,0.28990532170680366,0.21709005642025633
62,-0.20059270038363952,200429.0,0.02415633914249047,0.28548535002829856,0.21888595044118456
63,-0.2326393026306342,203577.0,0.019001288419463316,0.2808394749704751,0.22117252003211527
64,-0.2634549265005802,206867.0,0.013791544609588275,0.27609188221583325,0.22415123402724063
65,-0.2798592825154085,210139.0,0.008656868268716434,0.2714585961065935,0.22773819784603191
66,-0.2547239869139961,213333.0,0.0051754767764029454,0.2672395322291614,0.23162331683599874
67,-0.20821310624658396,216607.0,0.003505077070541382,0.2631602958299752,0.23587893526864195
68,-0.20327686171535922,220002.0,0.003044558588744863,0.2587324951748746,0.24042073024203234
69,-0.2282601376185473,223272.0,0.0030184505793112303,0.2540704461102368,0.2452134845866957
70,-0.31482164778566946,226695.0,0.005419831962543241,0.24917615516400377,0.24866145201311185
71,-0.3235477886387436,229988.0,0.007502140065914207,0.24447800316809612,0.25194011916733955
72,-0.3125518213744285,233181.0,0.009576569710704232,0.240063764113571,0.2550154488869505
73,-0.29806337364731084,236649.0,0.01114928511118542,0.23583901797212745,0.2578627337036064
74,-0.28312152679497293,239877.0,0.012470834367096098,0.2320790937312823,0.26040565139976796
75,-0.2693371104498283,243210.0,0.013541341855148532,0.22863580685767745,0.26266525874656854
76,-0.25875684473084504,246435.0,0.014274534370060538,0.22588128842353355,0.2646337645659897
77,-0.2513708115736129,249486.0,0.01472131404005972,0.22375776335754496,0.2662727457926257
78,-0.24713845144277022,252682.0,0.014908282618834522,0.22221846352079336,0.2676514899570103
79,-0.24584530088686848,255881.0,0.014864504962508998,0.22119266085094597,0.2688023627186772
80,-0.247360686330876,259089.0,0.014604036171747327,0.22060609690757457,0.26971240960821385
81,-0.2515031417862912,262205.0,0.014151008101563268,0.22044658531309955,0.27039113439753165
82,-0.2581370856269198,265365.0,0.01351515734919577,0.22065924962808808,0.2708678869395949
83,-0.2673914691401181,268587.0,0.01268634141258203,0.2212541700736363,0.27116880556119305
84,-0.27888354477618443,271873.0,0.011670267779511662,0.22201032398884382,0.27127867575707565
85,-0.2920956291228316,275113.0,0.010512821692970502,0.2229848034921165,0.27124296897445743
86,-0.3069375248756444,278333.0,0.009178674476714601,0.22407135626129662,0.2710676993652731
87,-0.32223005872594496,281637.0,0.007692478859281284,0.22522052980611562,0.27085326832810125
88,-0.3353952532428881,284776.0,0.006083003489394244,0.2265064078434922,0.27050904906235307
89,-0.3396648824358626,287923.0,0.004528701134966791,0.2275745094051622,0.27012475774626554
90,-0.32113822006828646,291097.0,0.0029891760271147333,0.22830642696886624,0.2698416123881059
91,-0.21165330945935315,294246.0,0.0014672684789642757,0.2288605523918384,0.2697576623060811
92,-0.21127402503555628,297570.0,0.0014672684789642757,0.22894151722993666,0.26987487195903415
93,-0.21308857055027108,300973.0,0.0014672684789642757,0.22865854907843997,0.2707300778912258
94,-0.15357856199631878,304173.0,0.0011267325867597732,0.22731133281051308,0.2719268829655272
95,-0.14982671421122612,307305.0,0.0010757066672090322,0.22594676481919887,0.27293902552209415
96,-0.2767683888557811,310536.0,0.0018502112275243874,0.2241786744601009,0.273847717359662
97,-0.34029482995004606,313595.0,0.003865452244562439,0.22201330588541524,0.2747869986765796
98,-0.3338181822177908,316833.0,0.005839932076048793,0.21965815432705446,0.27568929396523323
99,-0.30627295267583216,320070.0,0.008265217939285802,0.21620650128535032,0.2786273668925384
100,-0.277324556905643,323150.0,0.010402546269242884,0.2132141818814763,0.28119830611744984


==> csv_for_plot/new-pol-result/3-acg.csv <==
iter,Loss,Step,noise,lengthscale,outputscale
0,0.8584972422049866,0.0,0.6932,0.6931,0.6931
1,0.8519594931904543,1112.0,0.6832000000000179,0.6831000000000681,0.7030999999985112
2,0.8453285159819931,2281.0,0.673189089689604,0.673218606503573,0.6995509371001044
3,0.8387643170307849,3284.0,0.6631944231196101,0.6654254641954029,0.6990597141488255
4,0.8321051443277597,4255.0,0.6532019874173742,0.657463685409094,0.696632925751411
5,0.8253842170902491,5305.0,0.6431875219486828,0.6501297515928749,0.694090430820234
6,0.8185464981796973,6461.0,0.6331571675029775,0.6423823900368727,0.6921359511315657
7,0.8116382911463734,7484.0,0.6231082300204752,0.6350172999221245,0.69165020200155
8,0.8046153070286889,8660.0,0.6130323014190799,0.6274577346098261,0.6916697383686159
9,0.797489590017599,9757.0,0.6029295733061607,0.6201608331440152,0.69084028909735
10,0.7902025108987658,10995.0,0.592807057373102,0.6123054093217731,0.6872942167861188
11,0.7827868624014859,12212.0,0.5826525845911011,0.6044914063796545,0.6831870782055429
12,0.7752520783927666,13412.0,0.5724698654100455,0.5971020484404136,0.6778807670146209
13,0.7675669552091923,14680.0,0.5622375878955497,0.5898027514150084,0.672214470001511
14,0.7597011096482583,15926.0,0.5519883658590531,0.5817625361752033,0.6654831304766
15,0.7516937103399053,17004.0,0.5417224733978789,0.5738166883035364,0.6581538009399379
16,0.7434987627137652,18263.0,0.5313947701664183,0.5659178236686706,0.6500085303005189
17,0.7351453672000103,19647.0,0.5210198421778311,0.5580509676513332,0.6431333888590245
18,0.7266282853811307,20774.0,0.5106110706380251,0.550714244378869,0.6351898111820921
19,0.7179033890623168,22038.0,0.5001503557429583,0.5431721292753643,0.6270496398394836
20,0.7089852266950633,23306.0,0.48964228826983097,0.5354258337377346,0.6198865223528829
21,0.6998553655038239,24569.0,0.479066950290556,0.5277423577072656,0.6132326348237868
22,0.6905071490466536,25665.0,0.4684398575541456,0.5206797415372252,0.6052679252958502
23,0.6809126549295822,26748.0,0.45776642550499796,0.5136360229922469,0.5963323586628134
24,0.671037537253537,27882.0,0.4470475850139223,0.505867663209078,0.5867482448002376
25,0.6609414158453656,28851.0,0.43628801434503284,0.4990319094580301,0.5767549245943302
26,0.65061765185443,29973.0,0.4254819705757273,0.49297272205092446,0.5672104557586747
27,0.6400407897356867,31032.0,0.4146472053888853,0.4874974363093898,0.5571513012636835
28,0.6291192991256441,32361.0,0.4037180093426479,0.4816478930360129,0.5474681480587196
29,0.6177977473844881,33609.0,0.39268661401691507,0.4753511201298887,0.5370882023151842
30,0.6060778643148037,34880.0,0.38155875228850583,0.4690102140450345,0.5261632139816512
31,0.5939793340235798,36228.0,0.37036074218836107,0.46184659722603894,0.5162047240952647
32,0.5814348299126179,37523.0,0.35905206039685494,0.45496705182372876,0.5056888776297843
33,0.5684452992127386,38752.0,0.3476698454590072,0.4480834015030203,0.49462032334348505
34,0.5549401178443695,40078.0,0.3361568876132751,0.4413348945272935,0.4835901860187454
35,0.5409765979241017,41203.0,0.3245713972842974,0.43564471238623315,0.47259614104083264
36,0.5264218149169388,42444.0,0.31288577577477117,0.42957879983457875,0.46096375921393845
37,0.5113061194069217,43685.0,0.3010618717453096,0.42577418041156023,0.4499479370678937
38,0.49550347215364715,44842.0,0.2891084405980323,0.42241972768393715,0.43834005142323185
39,0.4788415440158494,46097.0,0.27700710292952735,0.41699138462476576,0.42604357776797885
40,0.4613920969112066,47287.0,0.26478929527067097,0.4119045136271552,0.41347713873236874
41,0.4430341931640847,48488.0,0.2524240550021727,0.40678262588754505,0.4007905852086018
42,0.42363264795715927,49839.0,0.23988556353245505,0.4011203221215414,0.38819775097711806
43,0.40320926739954244,51095.0,0.22724694269597678,0.394847443324121,0.37596349738925666
44,0.38165148982456304,52254.0,0.21448074511980264,0.38910044881807443,0.36380163291340045
45,0.3588180779592018,53481.0,0.20157859394484565,0.3837971160105254,0.35170726647147454
46,0.33438366721532703,54842.0,0.18849317749300407,0.3778888325215847,0.3387978566440962
47,0.30816386414095537,56117.0,0.1752049396642955,0.3716637593690204,0.3258276074540879
48,0.27971332269459037,57652.0,0.16162924216196484,0.36458528390223804,0.3127268381663067
49,0.2489307979519513,59007.0,0.1478336324342773,0.3577460028244155,0.3000168966110749
50,0.21560186620293204,60357.0,0.1338721667673577,0.3510895134564015,0.2884194638737822
51,0.17909787212587247,61854.0,0.11970269584005223,0.3432785685032667,0.2776868571293054
52,0.1385900764107934,63318.0,0.10526540255770019,0.3349261108353545,0.26642121213167036
53,0.09287452754863447,64949.0,0.09044416304148024,0.32630938731025616,0.2554078660531903
54,0.04115730201181672,66485.0,0.07540993363949987,0.31732374184558,0.24427988418283506
55,-0.018712774114212797,68145.0,0.06004424920431217,0.3103465166907873,0.23278292219323887
56,-0.038843867582025,69972.0,0.05532934390866555,0.30760058196501777,0.22924877629033916
57,-0.06028926444123215,71882.0,0.05051721878726073,0.3051230512136313,0.2274532656625642
58,-0.08310311599699143,73763.0,0.045649642173716226,0.30242503433092477,0.22507591067167468
59,-0.10743243449171226,75733.0,0.04072831886880121,0.29933879396118934,0.22242291561150085
60,-0.13337412310942323,77884.0,0.035735161600858066,0.296428968208736,0.22013315590116472
61,-0.1610265046356386,80162.0,0.030689191559066915,0.2930897043211369,0.21747781590128196
62,-0.18995372650826708,82423.0,0.025665733751250717,0.2893584579689216,0.21560144876991819
63,-0.22009427815224494,84986.0,0.020593748629382923,0.2852857045064661,0.2149952249246183
64,-0.2488837648232868,87700.0,0.015564294690250353,0.28097753417807125,0.2147788109018318
65,-0.26829714889358663,91457.0,0.010493437011319294,0.2766514012554747,0.21448188339941462
66,-0.24861892961975626,95911.0,0.0060671531223304275,0.2722482577250309,0.21560029226911165
67,-0.24275613429552512,102010.0,0.005072798412944971,0.26790093626910705,0.21796289934264
68,-0.2813152975196317,109094.0,0.00618871926995525,0.2633478012603153,0.22113393694590133
69,-0.3026139244697756,115868.0,0.007836613944690766,0.25856404057635857,0.22471893868438378
70,-0.3062304742451109,121493.0,0.009506358030191037,0.2537293143344848,0.22847384392314957
71,-0.3032658938434603,126748.0,0.01066809243335083,0.24899764208114683,0.2320787126874244
72,-0.30071747758222955,131514.0,0.011196842338102437,0.24455565018497358,0.2354824762355193
73,-0.30038449813511514,136350.0,0.011221786177995883,0.2405332355081179,0.23860361963900142
74,-0.3027307306901815,140925.0,0.010838321832768694,0.23693247434459747,0.24146951003316938
75,-0.30916122584887584,145550.0,0.009966911726815155,0.23384779491364777,0.24382692828777672
76,-0.3187923182543301,150652.0,0.008727681752738109,0.2311498505622675,0.24587616249446737
77,-0.3311701349439481,156113.0,0.0070692599866977466,0.2288069613490478,0.24742929715202627
78,-0.340601099214179,162225.0,0.005170748451827828,0.2266910877471578,0.24865769968664034
79,-0.33022397584593494,170553.0,0.0031981027390957,0.22466617472949496,0.24982612843802787
80,-0.3100382312270502,181103.0,0.0023790628485530364,0.22235067419440477,0.251238425803998
81,-0.3405598797126119,194265.0,0.003580092549730918,0.21959666010579576,0.252931216416775
82,-0.3398173877651783,203658.0,0.005145867778843599,0.21686458476869994,0.2545494918183157
83,-0.3279090773548438,211106.0,0.006412720125043833,0.21457647593017537,0.25572413479929146
84,-0.318045232252699,218171.0,0.007180249729312194,0.21282869590159592,0.2564444190932897
85,-0.3142069928697557,224370.0,0.007391173571948968,0.21167829538997035,0.2566878728125692
86,-0.3167228006955321,230522.0,0.007083731010765099,0.21104387510515082,0.2564581452623374
87,-0.3229553012497424,235920.0,0.006505448013403939,0.21101650396763208,0.25571267879335147
88,-0.3328734035633168,242847.0,0.005541953394372717,0.21144708852030897,0.2547005830212424
89,-0.3415967491713815,249690.0,0.004330527429504678,0.21216848903777263,0.2533704160540039
90,-0.3395611737769277,257788.0,0.003119629438850788,0.21301826812205452,0.25199795754339005
91,-0.3317976001720768,268147.0,0.0026400460218812902,0.21364377579169838,0.25077785161346194
92,-0.34024280510073157,279447.0,0.0032187878388348174,0.21388532643736302,0.2498052028039276
93,-0.34320161345812816,289476.0,0.003932051171034319,0.21361665152651518,0.24907893962431432
94,-0.34180779193071903,298121.0,0.0045465539979377,0.2134033775032542,0.24828858042528326
95,-0.33948593898952045,305944.0,0.004998758709757179,0.21338643765714374,0.24737797590508143
96,-0.33893098107335884,313631.0,0.0051154903476628545,0.21353467621364877,0.24636231842999612
97,-0.33980294756731344,321632.0,0.005021889118753825,0.213820530022887,0.24530163196900667
98,-0.3418332736369388,328908.0,0.004702066901870398,0.21427240271739903,0.24413163898553944
99,-0.34349862746439935,336700.0,0.004220576459471233,0.21483654412544748,0.24290005362304717
100,-0.3431795719663783,344864.0,0.0037791077432553573,0.2153686438181787,0.24174671241339032


==> csv_for_plot/new-pol-result/3-cg.csv <==
iter,Loss,Step,noise,lengthscale,outputscale
0,0.8584972422049866,0.0,0.6932,0.6931,0.6931
1,0.8519176823685564,3185.0,0.6832000000000177,0.6831000000001666,0.6831000000102083
2,0.8452539873019173,6370.0,0.6731965714354653,0.6730918197790368,0.6734571695802887
3,0.8385017814767994,9555.0,0.6631873625329082,0.6630815512886158,0.6636493327932214
4,0.8316584791446182,12740.0,0.653169919312828,0.6530904414199528,0.6538225920392327
5,0.8247206381282182,15925.0,0.643142054021106,0.6431341994825408,0.6439569352834692
6,0.8176827765801904,19110.0,0.6331013787018637,0.6332009910013361,0.6340480766938627
7,0.8105393946260455,22295.0,0.623044998702935,0.6232873745662009,0.6241090312577877
8,0.8032849120129382,25480.0,0.6129710892376474,0.6133914120981758,0.6140620466240062
9,0.7959147794738224,28665.0,0.60287671406027,0.6035445877886164,0.6038916147829705
10,0.7884199828681798,31850.0,0.5927592335864498,0.5936968125805562,0.5936212502128729
11,0.7807956365628864,35035.0,0.5826159257239054,0.5838850004012022,0.5832313463950873
12,0.7730388183618694,38220.0,0.5724451849852981,0.5741753455418879,0.5727236990137499
13,0.7651370041233622,41405.0,0.562243446084674,0.5644874689622777,0.5620954814144384
14,0.7570829114158798,44590.0,0.5520076067113248,0.5548387415745115,0.5513491408590603
15,0.7488711214436508,47775.0,0.5417361029313952,0.5452727241833367,0.5404780467000446
16,0.7404880835421718,50960.0,0.5314256979381102,0.5357011111755468,0.5294787070670935
17,0.7319304454725617,54145.0,0.5210735988853029,0.5262444780448076,0.5183514020383517
18,0.7231838896384672,57330.0,0.5106767914023116,0.5168107751068415,0.5070914905772472
19,0.7142447320659334,60515.0,0.5002318070806963,0.5075545701071218,0.49570065778632366
20,0.7050945340121437,63700.0,0.4897357996489347,0.4983072020679827,0.4841741506632576
21,0.6957249229715814,66885.0,0.4791858834550323,0.4891265144091799,0.47252401426670276
22,0.6861233904733737,70070.0,0.46857855426070555,0.480013962952123,0.46073675132850755
23,0.6762808263487384,73255.0,0.4579116490456388,0.47104545744769294,0.4488126853829563
24,0.6661833958184955,76440.0,0.44718178909789585,0.4622304101202734,0.4367518215232372
25,0.655816603471762,79625.0,0.4363852554574797,0.45360591610325485,0.4245492416823031
26,0.6451627646690056,82810.0,0.4255180900157657,0.44513234651007627,0.41222344122662263
27,0.6342085484889423,85995.0,0.4145770778102587,0.4369944274112996,0.39976369560938757
28,0.6229329245806187,89180.0,0.4035596555239367,0.4291358438072824,0.3871710711103064
29,0.6113124497335863,92365.0,0.39246093029090273,0.42150415909040556,0.3744647872907675
30,0.5993279294551725,95550.0,0.3812781123161537,0.41438467141140595,0.36163739456670624
31,0.5869501895986783,98735.0,0.37000801127970734,0.4076293376633117,0.3486793285951213
32,0.5741508106834732,101920.0,0.3586459330999028,0.40132991705752286,0.3356083342603385
33,0.5609000311868211,105105.0,0.3471889297975715,0.3954778575842468,0.3224406680615125
34,0.5471650456299479,108290.0,0.33563186346645957,0.3902406729168391,0.309215317406411
35,0.5329097900542917,111475.0,0.3239703115043315,0.3854418533277732,0.2959273030696554
36,0.5180992978224143,114660.0,0.3121994169993752,0.3811360498376378,0.2826398088963361
37,0.502695847448594,117845.0,0.3003143629044479,0.37703889989925,0.2694117813653019
38,0.48665920571956367,121030.0,0.2883111631429846,0.37332210678011424,0.2562591906826104
39,0.4699462067551318,124215.0,0.27618496191878794,0.36978792078201983,0.24331294549199736
40,0.45250349945759427,127400.0,0.26392843709392744,0.3663762126739039,0.23075022970862258
41,0.4342683282612224,130585.0,0.2515365517591832,0.3629940750665259,0.21875263544867907
42,0.4151583466748823,133770.0,0.23900218101432605,0.35958665210845003,0.20757950312290843
43,0.3950627535458833,136955.0,0.22631753137416186,0.3561026476095415,0.1976452408427767
44,0.3738349451320348,140140.0,0.213476172687722,0.35246171029209467,0.1892939418528854
45,0.35127899687461306,143325.0,0.20046993031049953,0.34849496982146566,0.18295816699107337
46,0.3271666517582031,146510.0,0.18728836716173525,0.3443807544235768,0.17886581262967727
47,0.3012443458021668,149695.0,0.17392205383982484,0.34014110570788614,0.1770104938985621
48,0.2732228616575217,152880.0,0.16035695773377454,0.3358109662074772,0.17732319226986848
49,0.24278291429451732,156065.0,0.14657986266975337,0.331848779953959,0.1794718470850234
50,0.20952435196053018,159250.0,0.13257708852821426,0.328353926267022,0.1831278593182843
51,0.1729330155987761,162435.0,0.11833074913139184,0.32520545911957216,0.18775024508157123
52,0.13233057939252604,165620.0,0.10382528603749998,0.32255138654380616,0.19297663760604641
53,0.08680628480610304,168805.0,0.08904476237515214,0.31992423747325116,0.19841077212507094
54,0.0350484457928934,171990.0,0.07397066565200469,0.31650000247496674,0.20395098147856763
55,-0.024860403971720756,175175.0,0.058585269975557484,0.3115977669638021,0.20927723464804568
56,-0.04501094945628116,178360.0,0.0538717575087925,0.3094672373293924,0.21081138833972787
57,-0.06657307292759962,181545.0,0.049075333961029456,0.3067767102191611,0.21224914063925618
58,-0.08965073081861154,184730.0,0.044206524993326335,0.30362996353038324,0.21357034002263772
59,-0.11436430472201342,187915.0,0.039274928327041034,0.30008942852766984,0.2147276611265625
60,-0.1408567465172386,191100.0,0.03428665666503809,0.29619516595394646,0.21585895495065235
61,-0.16922036483263583,194285.0,0.029248844073398467,0.29199704031718343,0.21703062733462544
62,-0.1993724757710021,197470.0,0.024169624104692526,0.2875341139391782,0.21828957633765758
63,-0.23061110441599963,200655.0,0.01906203711712953,0.2828592901460933,0.21974195476081
64,-0.25997778820337525,203840.0,0.013968877620063165,0.2780585203375102,0.221528684228528
65,-0.2760080955352366,207025.0,0.009056484499676408,0.2732621985790993,0.22388006278638764
66,-0.25632004071475817,210210.0,0.005548070535998476,0.26861507882989677,0.22696723394889717
67,-0.27903663334011924,213395.0,0.005903955674413784,0.2640125054582891,0.23066005191740627
68,-0.30313272465783786,216580.0,0.00758907377830045,0.25918082120007424,0.2345899364644432
69,-0.3050123121848016,219765.0,0.0097829097596903,0.2545004578769698,0.23749890441073826
70,-0.29517124374873804,222950.0,0.011793388027775586,0.2502820725386903,0.23935749108760132
71,-0.2826110910093714,226135.0,0.013479204547261835,0.24682498614955461,0.23984602163105886
72,-0.27219470235346405,229320.0,0.014688054336134768,0.24422581384012385,0.239361734039432
73,-0.2653725507463211,232505.0,0.015434645878955636,0.2425136607400925,0.23799313053456675
74,-0.26272037192346925,235690.0,0.015718883862143068,0.24163136538196026,0.2359324338770894
75,-0.2640083954516844,238875.0,0.015582296427382706,0.24147100967176705,0.23333158761072736
76,-0.2688132181263264,242060.0,0.015063164317700408,0.24192218323896272,0.23031760407891047
77,-0.27658418717564925,245245.0,0.014196079002861836,0.2428718999181588,0.22701398075889667
78,-0.2864212955164273,248430.0,0.013034570749423857,0.24418669297504997,0.2235284106579746
79,-0.29714639898689615,251615.0,0.011632034451804616,0.2457041214003841,0.22001057213493716
80,-0.30693946107528214,254800.0,0.010066831297946601,0.2472709192567146,0.2165991293052699
81,-0.313184861789285,257985.0,0.008455662877143236,0.24867483569495857,0.21353400876512485
82,-0.3132276412816865,261170.0,0.006996734953814812,0.24962166691017365,0.2110522976483543
83,-0.3087634297826198,264355.0,0.00604864514417308,0.24987922769904175,0.20945664334362826
84,-0.3088916613306062,267540.0,0.0059432640710007255,0.24936163410386786,0.2087785024392208
85,-0.3136946444878976,270725.0,0.006545801249093926,0.24834695444459123,0.20864671588061048
86,-0.31609342104382127,273910.0,0.007633975222632584,0.24705877916629834,0.20874903057215533
87,-0.31353616818586716,277095.0,0.008810689181706202,0.2458741803397721,0.20886398880021073
88,-0.3086777752941017,280280.0,0.009846301966410943,0.24485299088702484,0.208913250424479
89,-0.3037302441812375,283465.0,0.010658710319844819,0.24407180132913936,0.20890001155363214
90,-0.2999844787246599,286650.0,0.01120442296976832,0.24357000099828738,0.20871424946093983
91,-0.298067098215033,289835.0,0.011468430722982797,0.24332130204586003,0.20843630128917978
92,-0.29814588681071125,293020.0,0.011453404094352143,0.24332719610509862,0.20804336328544812
93,-0.3000958978805272,296205.0,0.011175194904745497,0.2435714402592347,0.2075777977934145
94,-0.3035983652588787,299390.0,0.01065216332051047,0.24403174764783922,0.20706389506775968
95,-0.30797322878352756,302575.0,0.009934653678743289,0.24459899973332996,0.20662596833911562
96,-0.31227475296431445,305760.0,0.009096425900238223,0.24518617337302923,0.206324031602115
97,-0.31553532051736644,308945.0,0.008234964213205648,0.24565804520273185,0.20623251893928995
98,-0.31718384953342993,312130.0,0.00747920633868957,0.2459136613374679,0.20646847318999684
99,-0.3176016795276909,315315.0,0.006945073838849011,0.24593484072178215,0.20700928342810743
100,-0.3179074668028964,318500.0,0.006692885533374701,0.2457267445595707,0.20781462152049876


==> csv_for_plot/new-pol-result/3-rrcg_005.csv <==
iter,Loss,Step,noise,lengthscale,outputscale
0,0.8584972422049866,0.0,0.6932,0.6931,0.6931
1,0.8519176823685468,3317.0,0.683200000000018,0.6831000000002437,0.6831000000024139
2,0.8452587714329131,6515.0,0.6731927797046094,0.6731833425064812,0.6740441882982027
3,0.8385083109889998,9609.0,0.6631780773110412,0.6632048950904301,0.6651902536008245
4,0.8316635074174127,12835.0,0.6531553629911077,0.6531922465295795,0.6559732001143732
5,0.8247207662333732,16193.0,0.6431215245638836,0.643167730906941,0.6464904830307883
6,0.817676674149518,19501.0,0.6330755680808352,0.6331399401755742,0.6367967766418283
7,0.8105254903098242,22623.0,0.6230148134148822,0.6230998220237609,0.6269347302725751
8,0.8032623032313483,25839.0,0.6129353670083665,0.6130731105407702,0.6169266312369242
9,0.7958847916141589,29345.0,0.60283540913765,0.6031114116512112,0.6068218183282772
10,0.7883826946300143,33225.0,0.5927129642651603,0.5931410348020032,0.5965858658825292
11,0.7807504888751443,36742.0,0.5825655377959605,0.5831803985729204,0.5862232860285593
12,0.7729820247081675,40005.0,0.5723894597684973,0.5732587810575985,0.5757439054028297
13,0.7650682383098945,43192.0,0.5621835667777129,0.5633262191720737,0.5651388842117364
14,0.7570022905519952,46203.0,0.5519434488542914,0.5534252134328389,0.5544083496167271
15,0.7487777297028214,49439.0,0.54166670489428,0.5435890044784428,0.5435506779530753
16,0.7403852549420121,52867.0,0.5313514200983694,0.5337936601344114,0.5325623070553295
17,0.7318155063297227,56033.0,0.520992737980124,0.5240682538645642,0.521441013302621
18,0.7230612010383479,59522.0,0.5105887850828511,0.5144468487984611,0.5101957825222931
19,0.7141125395844462,62514.0,0.5001380705989575,0.5049196754521785,0.49881062797497455
20,0.704957599562548,66055.0,0.4896353663467913,0.4954944044011988,0.4873023665514521
21,0.6955834153681923,69407.0,0.4790770526609097,0.48615014442700233,0.47565451904946493
22,0.685980525581892,72654.0,0.46846126781914865,0.47693146361881716,0.46386099829618244
23,0.6761397368006492,75746.0,0.4577871677933333,0.46788323330188136,0.4519340288291726
24,0.666045428778791,78997.0,0.44704930795637027,0.4590107844533284,0.43988244187682185
25,0.655683427103905,82741.0,0.43624515819545534,0.4503414628207595,0.4276922201670334
26,0.6450382453642711,85828.0,0.4253708906670299,0.44194497016066653,0.41536764772474355
27,0.6340920268414477,88965.0,0.4144230886831903,0.4338787373391352,0.40290726246206443
28,0.6228278141463329,91920.0,0.40340075709858647,0.42629090547897563,0.3902992691832266
29,0.6112190175386059,95070.0,0.3922978194488125,0.4191477318733469,0.3775624074906881
30,0.5992392949567241,98215.0,0.38111122468397696,0.4122891443745331,0.36469646526761923
31,0.5868647326627777,101604.0,0.3698373392189938,0.40589749242700535,0.35173851960887
32,0.5740642176811279,104715.0,0.35847135268900965,0.39999597895825545,0.33867560905868704
33,0.5608065475767392,108058.0,0.3470100581067673,0.3945286063401002,0.32549551305248575
34,0.5470596470714253,111332.0,0.3354494060627041,0.38943160055397763,0.3122175968816719
35,0.5327897129552894,114544.0,0.3237842285128136,0.3849053675525117,0.29890754455493845
36,0.5179608223570686,117803.0,0.312009449755082,0.380828795439184,0.28560335308556467
37,0.5025386769484246,120887.0,0.300122805295644,0.37703438905988346,0.27234667072637836
38,0.4864813503156459,124064.0,0.2881178315209058,0.37353965783606663,0.25920952687283405
39,0.4697432004029928,127029.0,0.2759899539677155,0.37009357513494684,0.2462561891628181
40,0.45227151548601624,130062.0,0.2637328103780882,0.3669009781806156,0.23351775509181746
41,0.4340075030837891,133372.0,0.2513405979965653,0.3637796982923073,0.2213050470186046
42,0.41486349637146486,136677.0,0.23880443884157898,0.3604378630127104,0.2098464188300685
43,0.39473913817668593,139758.0,0.2261191070583698,0.35699098142574626,0.19941190501184322
44,0.37348750966351046,142913.0,0.21327589854483078,0.35328459560467346,0.19046399351281557
45,0.3509234752603875,146017.0,0.2002685875657168,0.3493809787039036,0.1834717546599985
46,0.32680790813445965,148972.0,0.1870883495491992,0.3452789585630929,0.17888215364906446
47,0.3008737123168193,151824.0,0.17372374788131703,0.34095163318011606,0.1767237205857953
48,0.27283515746500614,154886.0,0.16016084502684144,0.3365381290813914,0.1767914452942738
49,0.2423633249458527,158321.0,0.14638554635098103,0.3318882641284323,0.17889438955819992
50,0.20908332375185665,161361.0,0.13238526503729686,0.3273190583220267,0.18244506388403606
51,0.17245838741803843,164582.0,0.11814072254022415,0.3234927895646108,0.18700473675137125
52,0.13179442409795322,167877.0,0.10363799132058142,0.32003070999534133,0.1922138163276211
53,0.08611527641605506,171252.0,0.0888486073593676,0.31744348811425327,0.1978005554107602
54,0.03414331160628441,174549.0,0.07376162953476412,0.31420801173982643,0.2037749917098868
55,-0.0260851504038385,177696.0,0.05835936084814635,0.30930815792417254,0.20957663576327415
56,-0.04637481911928489,180846.0,0.0536418605264914,0.30700278024736244,0.2115057045927026
57,-0.06813131718219002,184255.0,0.04883879316968132,0.3039892057417268,0.21341988871406117
58,-0.09144797437558908,187411.0,0.043963867780444366,0.3004753493313039,0.21480276124302908
59,-0.11650633882116855,190903.0,0.039013429340951714,0.29671228241869607,0.2162508283318149
60,-0.14346393363654386,194258.0,0.03400099630054865,0.2926530147960451,0.217978286094924
61,-0.17251004628923036,197713.0,0.02892780778432596,0.28832394131230554,0.22012227324125452
62,-0.20371503529793283,200682.0,0.023783098887827186,0.2837755579896981,0.22162039175109136
63,-0.235781197256379,203515.0,0.01868389672609383,0.2792217393487129,0.22366331908455347
64,-0.26687813305919517,206920.0,0.013496224502241274,0.2744728687687884,0.22640102747322396
65,-0.28247615978046325,209835.0,0.008245349616282023,0.2698953249551948,0.2297412992374056
66,-0.2931077983020564,212992.0,0.00934237929966645,0.2651437271272877,0.23345690978843642
67,-0.29860874251970604,216366.0,0.009967061769805776,0.26020303546162654,0.2375515025457628
68,-0.30108181972728043,219610.0,0.010498044783550254,0.2551038626560632,0.24194521399971614
69,-0.30171616873312457,223062.0,0.010861480391784244,0.2498737616830015,0.24604866685049787
70,-0.30134607249765566,226941.0,0.011043602439372474,0.24454307584009893,0.2503136886477082
71,-0.2998512988418662,229887.0,0.011130484589493547,0.2394558032110368,0.25427354801709945
72,-0.2991417124674503,232791.0,0.011005241683542017,0.2350595493299008,0.25673223963920144
73,-0.30149990739255544,236027.0,0.010543698033483853,0.23193925478062066,0.25871090747794556
74,-0.3071165471557949,239042.0,0.009801356986946123,0.22998189455915474,0.25998006077227115
75,-0.315029067646877,242439.0,0.008853864854035224,0.2287061934907029,0.26116206611403936
76,-0.3244960918092581,245545.0,0.007733525026167916,0.2279400807026823,0.2617832461288444
77,-0.3338924904328585,249122.0,0.006452485974740634,0.22671233392605988,0.262529467307245
78,-0.34014664768824826,252048.0,0.005241389934730859,0.22540716279924716,0.2625177177737136
79,-0.3375557852249375,255284.0,0.0036247301642320633,0.22412616528048784,0.2617454473360998
80,-0.3420791679131753,258642.0,0.004525919471114375,0.2222355344366046,0.2628150347267604
81,-0.34095855490569554,262280.0,0.004889043340055045,0.21940022253830513,0.26451285592282453
82,-0.33734697791494095,265531.0,0.005285871798081527,0.21645486737612193,0.2658401550065487
83,-0.3341964092408252,268712.0,0.00547473396715245,0.2142016132779901,0.2664309439366526
84,-0.33148872261067935,271824.0,0.00561625646574596,0.21257728823272037,0.26640641554071837
85,-0.3326957286517597,275110.0,0.005425309754718623,0.21202912454606437,0.2658087027782275
86,-0.3352652527222167,278353.0,0.005063031309682518,0.2114172077135216,0.264454244921402
87,-0.3394642721007663,281619.0,0.004446867457509783,0.21139555094064827,0.26297833298811457
88,-0.34173719635726857,284803.0,0.0037506303172610425,0.2115861501140712,0.2612623623678748
89,-0.3393945017349904,287844.0,0.003104714336452265,0.21217339825499243,0.25915267799995984
90,-0.32634454294013987,291062.0,0.0023686232905945313,0.2123550829838411,0.2578215441619016
91,-0.25691128774399224,294429.0,0.0013156007424368385,0.21213340011745083,0.2562011710203411
92,-0.3410698740698162,297648.0,0.0037506137828632186,0.20934237642136375,0.25824962422812164
93,-0.30683259359608733,300724.0,0.007190267101714698,0.2060976030183641,0.2612684006649853
94,-0.26378636943837724,303884.0,0.010275114261988898,0.20321087976191057,0.26398512144141034
95,-0.22569229932384796,307114.0,0.01304807715146837,0.20063336694175612,0.26644182638449615
96,-0.1931922118032287,309990.0,0.015539550694363156,0.19836187846449924,0.26863567701571006
97,-0.1656706627424825,313200.0,0.017763012962853642,0.19636745435429845,0.27058797128354195
98,-0.14221682123219448,316753.0,0.019751217550744042,0.19461695742863228,0.2723262421550825
99,-0.12218436357927412,319829.0,0.02152715835349245,0.19309785480202135,0.27387000089409297
100,-0.1049956468068325,323051.0,0.0231140254480922,0.1917830558746524,0.27523896981130785


==> csv_for_plot/new-pol-result/3-rrcg_01.csv <==
iter,Loss,Step,noise,lengthscale,outputscale
0,0.8584972422049866,0.0,0.6932,0.6931,0.6931
1,0.8519176823685471,3242.0,0.6832000000000178,0.6831000000001791,0.6831000000047409
2,0.8452529632545317,6433.0,0.6731960530451708,0.6730874519831372,0.6732774979018129
3,0.8384996753630486,9736.0,0.6631865453655754,0.6630699932318384,0.6633552960615486
4,0.8316538941632139,12882.0,0.6531687810446768,0.6530538268861372,0.6533697344401563
5,0.8247106573960821,16165.0,0.6431407052579975,0.6430232108294769,0.643372434877813
6,0.8176667134031114,19300.0,0.6330999633931333,0.6330008936182645,0.6333617735102098
7,0.8105171200701902,22490.0,0.6230440642782294,0.6229952583073183,0.6232668532116029
8,0.8032559410667184,25643.0,0.6129703251138223,0.6129958453030455,0.6131312429102634
9,0.7958783882275223,28713.0,0.6028758171727578,0.603030095746236,0.6029133199715769
10,0.7883800814547137,32018.0,0.5927583897964738,0.5931301241748629,0.5925979763955319
11,0.7807542436708814,35311.0,0.582614804017521,0.5833062056480738,0.58217465489087
12,0.7729933966054539,38519.0,0.5724430526674863,0.5735464962038096,0.5716384723545349
13,0.7650897989939017,41839.0,0.5622404269229674,0.5638471433055281,0.560997238038353
14,0.7570345934351074,45089.0,0.5520036644568815,0.5542010347775836,0.5502404661201409
15,0.7488190155484705,48461.0,0.5417308696196287,0.5445900210358041,0.5393600748681653
16,0.7404352758979937,51623.0,0.5314193701184406,0.5350328689996313,0.5283533769590563
17,0.7318741285410999,54884.0,0.5210660303945748,0.5255339458722795,0.5172215239841813
18,0.7231265880829915,58109.0,0.5106686208516673,0.5161005176683785,0.5059567734955078
19,0.7141827103090975,61295.0,0.5002232108091818,0.5067518040980116,0.49457161805355726
20,0.7050293013778824,64747.0,0.4897269910899079,0.49743207251581734,0.4830551722546328
21,0.6956560139039559,68080.0,0.4791772164300917,0.4881537548376572,0.4714060574228189
22,0.6860544039910336,71365.0,0.4685698879635882,0.47902253260934397,0.4596267332831525
23,0.6762097543246581,74608.0,0.4579029279724239,0.4699739001555835,0.4477051632703003
24,0.6661099994562617,77929.0,0.44717235414529455,0.46107128382012424,0.4356430221489374
25,0.655740412120495,81078.0,0.4363740353924011,0.45234717645476985,0.4234426937509679
26,0.6450863918485465,84436.0,0.42550490440915323,0.44385842886256915,0.41110844633215043
27,0.634131495161563,87614.0,0.4145620694405996,0.4356737879920795,0.3986358064316346
28,0.6228559886950946,90765.0,0.40354217025615147,0.4278067650781001,0.3860396798758865
29,0.6112363770535313,94031.0,0.3924417922847048,0.4201876944171639,0.3733096560657384
30,0.5992521635709799,97644.0,0.38125805837642907,0.41297892463994457,0.3604607004675336
31,0.586876191932123,100895.0,0.36998683052936315,0.4062723907043569,0.34748745180277807
32,0.5740782186246803,104116.0,0.35862371093090367,0.40010062800081103,0.3343979960301928
33,0.5608276785398487,107212.0,0.3471647140375362,0.3943488867108288,0.3212370382927622
34,0.5470921259033884,110501.0,0.3356056106235143,0.3890139199861624,0.3080229486275022
35,0.5328366906131563,113798.0,0.32394228177201145,0.3841863520242318,0.2947587179605845
36,0.5180255706182597,117046.0,0.3121694856409057,0.3798201356171,0.28150741984359673
37,0.5026217629061663,120241.0,0.30028307674240023,0.37590040490401583,0.2683127353487997
38,0.48658617237115964,123568.0,0.28827877678012404,0.3723860008091037,0.25522753095900064
39,0.4698757602388264,126787.0,0.27615140853664694,0.36921851490517177,0.24233214993850913
40,0.4524386017151306,129946.0,0.26389401940058826,0.3661754649585669,0.22978901113526448
41,0.4342125253385105,133083.0,0.2515013508704703,0.3631441915750327,0.21777584573706107
42,0.41511540511340855,136150.0,0.23896670674162418,0.3600142944614404,0.20655103568671682
43,0.39503492251252736,139512.0,0.2262824980923389,0.3566827954474644,0.19653331379855604
44,0.3738158148399568,142854.0,0.21344194275822237,0.35300545627540936,0.18825423413523826
45,0.3512556723476125,146179.0,0.20043587115202746,0.3488701727787427,0.18211207919086825
46,0.3271293380930006,149447.0,0.1872544774718019,0.34437343172948287,0.17821409531648658
47,0.3011876910307029,152721.0,0.17388699275151348,0.33978491512954245,0.1766099692010192
48,0.2731538052335653,155754.0,0.16032172203094258,0.3354362700704372,0.1771501489295076
49,0.24270034385388328,158885.0,0.14654456313267858,0.331256431108109,0.1795680485507669
50,0.20943848436833945,162068.0,0.13254170005644533,0.3274150742927084,0.18329680438555157
51,0.17283497402327025,165376.0,0.118295037505153,0.32414807872142903,0.18807673894681065
52,0.1322092019923602,168545.0,0.10378882928484262,0.3213823016470248,0.19333750921035195
53,0.08663255557071466,171856.0,0.08900567628118178,0.31863240399020243,0.19892584136915947
54,0.03482004109243671,175066.0,0.07392661238390343,0.3156057580841255,0.2043643607577565
55,-0.02519481504436745,178316.0,0.05853473605646089,0.3106935810346795,0.20969507753734168
56,-0.04539982601816253,181418.0,0.05381824684208822,0.3085062894725283,0.211408247204343
57,-0.06705088029538918,184694.0,0.04901676573349957,0.30566661020716673,0.21313671859255243
58,-0.09024720500749216,187915.0,0.044141360937300075,0.30237143886751344,0.21493530917031106
59,-0.11514162948119576,191122.0,0.03919967866893086,0.2986532549245675,0.21678643212981602
60,-0.14189480139658428,194437.0,0.03419819657128112,0.29458519304573855,0.21874721700649383
61,-0.17063530542896424,197673.0,0.02914467703673586,0.29022947687180745,0.2208897375456099
62,-0.20136987698438683,200992.0,0.0240421137500898,0.2856581761535281,0.22340499832392938
63,-0.23356241341656261,204114.0,0.018886284877529226,0.2809444052308656,0.22601349943530735
64,-0.2641473881611275,207537.0,0.013710456122461023,0.2763469688539537,0.22929630124853084
65,-0.280511717178821,210760.0,0.008568053444217504,0.27164077636148326,0.2330412593444538
66,-0.26019259782255916,213898.0,0.005316938041943182,0.267289805770807,0.2371955345210271
67,-0.17511400371068114,217042.0,0.0029683118119690124,0.2626946563449095,0.2416489176180622
68,-0.2191074339997105,220317.0,0.0032225508387129288,0.25854247590619245,0.24476911339853172
69,-0.29026368483517445,223646.0,0.004555677518075929,0.25410031868840005,0.2479050311071569
70,-0.3195981263386187,226990.0,0.0071445948339861984,0.24937655600157418,0.25103738288797106
71,-0.3075584073362012,230140.0,0.010192758244585294,0.24476089118696334,0.25384903682158266
72,-0.28673411621828354,233400.0,0.01265815403450202,0.2405247136007989,0.2565609279045204
73,-0.26502683778531966,236592.0,0.01481131037652623,0.2366152279571187,0.2588723345481938
74,-0.2505674196483157,239878.0,0.016083919006272433,0.23348601497399965,0.26069115605822724
75,-0.24175108636880754,243174.0,0.01672431009841219,0.2307899324900833,0.2621142088171319
76,-0.2380156480093503,246579.0,0.01682910459595019,0.22852709923166487,0.263169976868492
77,-0.23905655785147892,249670.0,0.016468316225468845,0.22676710239108583,0.2639107044729511
78,-0.24457086213585455,252959.0,0.015692282135746437,0.22541724754459005,0.2643080491337861
79,-0.2544444672209373,256384.0,0.014527048851320671,0.22438010536144753,0.2645000603091278
80,-0.2684396564351503,259572.0,0.01303811470768197,0.2237515891435973,0.26447500744769525
81,-0.2870806015095339,262940.0,0.011174625120494918,0.22342035249245118,0.26425806500143423
82,-0.30887799263741744,266153.0,0.009049598649614323,0.22337383309695863,0.26365996593128116
83,-0.3325088070810051,269501.0,0.006497403592207615,0.2234444367678624,0.26295021151666037
84,-0.33905596020636003,272884.0,0.0037244858359873033,0.22339685182157487,0.26220883220911173
85,-0.14049937675748025,276011.0,0.0009986536346565096,0.22318185097886356,0.2614122726638113
86,-0.3348501569938217,279306.0,0.003150243471813912,0.22082951134959194,0.26330149131503067
87,-0.3385477503252734,282646.0,0.005271467321031723,0.2184212159275915,0.2654377273303781
88,-0.3198303384593273,285810.0,0.007072205396282069,0.21524848756495865,0.26877771090305475
89,-0.2981112733392276,289313.0,0.008633182682480268,0.21231214223974437,0.27182570737895306
90,-0.27946529614655957,292533.0,0.009865931251966702,0.2099986861384171,0.27447261127298306
91,-0.26351096967309556,295887.0,0.010889758219231199,0.20808330425558635,0.2768051257723816
92,-0.25050865262811517,299174.0,0.011711457541869131,0.20653414853310734,0.27880888038129736
93,-0.24089263439563752,302477.0,0.012309176068536638,0.20538272769211005,0.2805149250439667
94,-0.2338717942899056,305606.0,0.012751790449759583,0.20459409258300904,0.2819002661276435
95,-0.2292317226160581,308864.0,0.013052386682126889,0.20413793320208776,0.2830365917710097
96,-0.22678911063580756,311916.0,0.013229700264823072,0.20402127663979439,0.283913947010982
97,-0.22640739264106532,315226.0,0.01328350929939217,0.2041926543090549,0.28458194493408906
98,-0.22769771003724618,318398.0,0.013234750316825404,0.20458784949098946,0.2850564356469412
99,-0.230513012966944,321637.0,0.013086057442489559,0.20515693770312368,0.2853226515057223
100,-0.234946956125807,324858.0,0.012837869690645118,0.20595206501921803,0.2854130922391889


==> csv_for_plot/new-pol-result/4-acg.csv <==
iter,Loss,Step,noise,lengthscale,outputscale
0,0.8584972422049866,0.0,0.6932,0.6931,0.6931
1,0.8519176823685579,888.0,0.6832000000000186,0.6831000000001884,0.683100000009987
2,0.8455011866031916,1914.0,0.6731901284239094,0.6765076908526834,0.6900944683436345
3,0.8388928993147621,2819.0,0.6631766966717404,0.6683518911080789,0.6890595869131168
4,0.8321490738846224,3982.0,0.6531403520397806,0.659691430692173,0.6847612666863762
5,0.8253281338376153,4925.0,0.6430929045569503,0.6513818675107328,0.6791649653312269
6,0.8183813501464837,6083.0,0.6330313641175149,0.6425299352577359,0.6744008049324737
7,0.8113311234844551,7302.0,0.6229693695496283,0.6333189352504522,0.6709489273655305
8,0.8041572977189941,8374.0,0.6128802744417094,0.6240854501992695,0.6653659137985499
9,0.7968821864607267,9492.0,0.6027758026683638,0.6147397297723587,0.6614137924849912
10,0.789504796373695,10636.0,0.5926545187411927,0.6052178737316599,0.6593249051892693
11,0.7819826044249832,11761.0,0.5824901737386038,0.5956068369141528,0.6557344715980153
12,0.7743750995564375,12762.0,0.5723140185277737,0.5865896592520805,0.6519159426500895
13,0.7666276781851373,13744.0,0.5621217225860152,0.5775701611980256,0.6463952672145925
14,0.7587578943178969,14910.0,0.551897179417288,0.5684584898045769,0.6426365036081743
15,0.7507104082900463,16212.0,0.5416129815325701,0.559018533840062,0.6386682323936966
16,0.742484117730278,17293.0,0.5312779122448033,0.5496087909861036,0.6332776450073536
17,0.7340926775351102,18479.0,0.5209049382850097,0.5402133376585874,0.6274251700639987
18,0.7255458442323268,19700.0,0.510465473135138,0.5319239373278061,0.6211825219098999
19,0.71684670580383,20852.0,0.49999938421973633,0.5239958720941451,0.6151873325768019
20,0.7079168039842703,22089.0,0.4894633424371119,0.5153892440762913,0.6092712304034674
21,0.6987736405162411,23368.0,0.4788880930871521,0.506240422469532,0.6029633914594873
22,0.6894053731065866,24608.0,0.46825871581107187,0.49682074509165536,0.5961209229525503
23,0.6798261600856432,25824.0,0.4575661328499227,0.48757041599556755,0.58955217706057
24,0.6700730417338903,27029.0,0.44683574779196666,0.4784514381242926,0.5841267705160331
25,0.6600149243596564,28268.0,0.4360139608551312,0.46912182305864897,0.5770735678690574
26,0.6497572393689889,29656.0,0.4251496454584669,0.459575719869243,0.5708396035712437
27,0.6391778819153184,30668.0,0.41419365686567317,0.45308625290941323,0.5635934912934849
28,0.6282858397333774,31800.0,0.4032006922264832,0.4462671749764094,0.5550605037904617
29,0.6170389577513932,33183.0,0.3920978506940883,0.43867932333904913,0.546352552422674
30,0.6054173108802753,34439.0,0.38090089650198883,0.4313890331299699,0.5372565599717962
31,0.5933225383027163,35481.0,0.3696170147646684,0.42750631562457,0.5276943714247527
32,0.5807527323374434,36708.0,0.35822601893200584,0.4248995920131828,0.518005952431958
33,0.5677769962442685,37796.0,0.34681307179319953,0.42516251504092234,0.5086147911670804
34,0.5543664575293462,39053.0,0.3353119500555739,0.4247064074656665,0.4993584927847247
35,0.5404076763799641,40285.0,0.32370402139208704,0.42433055222809474,0.48901559750693413
36,0.525959058650663,41405.0,0.31203301375825293,0.42492437636150554,0.4782370574028133
37,0.5109355372789984,42575.0,0.3002239641413742,0.4269553792362949,0.466908916814532
38,0.4952404969953161,43854.0,0.2882726309854588,0.4274348474229845,0.45514548076625466
39,0.47874210315213644,45261.0,0.2761720103196604,0.4257401569333933,0.4431578782451929
40,0.4614288802176326,46596.0,0.26393388553320246,0.42304097565513216,0.4316350974076342
41,0.4432549302991026,47940.0,0.2515587696288252,0.4195015387726542,0.421446451994386
42,0.42407630950192676,49201.0,0.23906701469392472,0.41481034250417875,0.4110122816831709
43,0.4037862449922147,50369.0,0.22640125289612759,0.41027748345300286,0.4002879498967876
44,0.3821848811613407,51645.0,0.21358799042411247,0.4044879734324447,0.3887485800875315
45,0.359153518390969,52985.0,0.20056678702597697,0.3989108788340709,0.3768596548326338
46,0.3345959751567777,54286.0,0.1873982120909972,0.3929476613854801,0.3649228033925507
47,0.3082006022277655,55653.0,0.17407484016642244,0.3858541897875355,0.35210413134936686
48,0.27981906230378534,56972.0,0.16050240194192797,0.3800249197577896,0.33982704386150614
49,0.24892228272146744,58573.0,0.146674929023538,0.37304219544731987,0.32858724438324916
50,0.2151305575717289,60125.0,0.13265215284665116,0.3641833597955969,0.31763933895198293
51,0.1782905831930382,61575.0,0.11843621082702688,0.35589945901711056,0.3083600841418255
52,0.13747309272682837,63136.0,0.10401086333587548,0.34673085522856184,0.2984134341235819
53,0.09188111256869642,64678.0,0.08934788120771549,0.3378897997274992,0.2884547717227973
54,0.04007894958726657,66475.0,0.07441680322089497,0.32815483445692056,0.2784827397114679
55,-0.020004626090111135,68086.0,0.05913499435742053,0.3191459176327528,0.26687648586336876
56,-0.04013697280048916,70020.0,0.05445045637706718,0.3164737217964134,0.2633027433164082
57,-0.061687220609691736,71969.0,0.04965994286096843,0.3137234349984302,0.2594136655136413
58,-0.0847112561638672,74192.0,0.044788319025282436,0.31060517276613003,0.25575105732129455
59,-0.10895333497259742,76210.0,0.039864912033400854,0.3080058048769248,0.25281764036996307
60,-0.13477576547851394,78484.0,0.03489486182856377,0.3047873848244264,0.25000532184025254
61,-0.16213493731632922,80836.0,0.029892065887267734,0.30110018456850235,0.2471607975909655
62,-0.19093960564354442,83526.0,0.024834847956433145,0.29702630003594305,0.24398494976701643
63,-0.2202034202984489,86766.0,0.01974341915534032,0.29264909970323244,0.24127603639189069
64,-0.24673194498106701,89811.0,0.014667861265983882,0.28802697010166534,0.23965697330364388
65,-0.25908547823064587,93550.0,0.009590950714381586,0.28321346715148116,0.23910606483377222
66,-0.2209488639504764,99125.0,0.005458245835361438,0.27857106151986993,0.23943925659920187
67,-0.24961015863751357,106486.0,0.005894850838232133,0.27417688266928497,0.24129165624501323
68,-0.2834459289136328,112050.0,0.007535047004940806,0.2695078624808964,0.2435070620097971
69,-0.2956998274005411,118135.0,0.009204248862794721,0.26468169533813446,0.24611537643533057
70,-0.2972336821103285,123105.0,0.010526613159989475,0.25993523747950864,0.24878754758434632
71,-0.29537617978178576,127821.0,0.011448260184733071,0.2553209306986038,0.2515469028982754
72,-0.29228673657317,132493.0,0.012105188497355793,0.2510086222984448,0.25423731531796184
73,-0.2915480014446384,137341.0,0.012232200125212568,0.24703597127468246,0.2564381066420926
74,-0.293775088789863,142240.0,0.011906157402825966,0.24350311607693345,0.2580203865405533
75,-0.2990194848964639,146939.0,0.011195958910854242,0.24024740344506806,0.2590489066555273
76,-0.30735030304972727,151362.0,0.010133702890701014,0.23744852086178403,0.2595004556543432
77,-0.3175257344983495,155974.0,0.008852518581770004,0.23507920348946063,0.2594466383783749
78,-0.3290382624846952,161602.0,0.007293345480847267,0.2330379021607867,0.2590282616381409
79,-0.33763424995150465,168021.0,0.005613757646607482,0.23119535338912414,0.25865901619242104
80,-0.33489429181618807,176210.0,0.003930161644861807,0.22931077191499225,0.2580331167985499
81,-0.3198338461966678,186214.0,0.0029042744327329112,0.22711810594227308,0.25749567346904445
82,-0.33397704861015126,198160.0,0.00337381367245905,0.2244956801298445,0.2573198597662267
83,-0.3425138646101283,207642.0,0.0044434384453608585,0.22176479655938547,0.2570969756581815
84,-0.3394690156188913,216483.0,0.005335837336362186,0.2192167857143844,0.2567151072689886
85,-0.3348125553943955,223789.0,0.005854726998518591,0.2170009146113533,0.25594107836215546
86,-0.33290632862645947,231124.0,0.005943741114298612,0.21528188216501598,0.2549609200117247
87,-0.33447478274452447,238262.0,0.005644784905990083,0.21395712604348352,0.2536734917853045
88,-0.3392291044189265,245579.0,0.004936520869756943,0.21315357184807873,0.2521432439773826
89,-0.3429022774599679,253491.0,0.003969820120116593,0.21270018547057654,0.25046027875297144
90,-0.3406734701440024,261849.0,0.003219835781069407,0.21231618675188918,0.2486546039312651
91,-0.3359603294932672,272063.0,0.0028034814594550483,0.21190320803885845,0.2469302615295876
92,-0.34049088098342944,282932.0,0.0031715358199689747,0.2113298044922659,0.2453907765463814
93,-0.3427786521231612,293888.0,0.0037784341766020964,0.21078481423435974,0.24405789943190792
94,-0.3416039399688867,302953.0,0.004306400750760584,0.21037256144455,0.2426602392117582
95,-0.34008877752014827,311927.0,0.004623390021661776,0.21020793475482785,0.24110623008618298
96,-0.3394961024965011,319364.0,0.0047688152094224525,0.21036857473165804,0.23931939572878264
97,-0.34102672231223985,326461.0,0.00457470006391542,0.2108258873763224,0.23741280150389774
98,-0.3429825211424958,334004.0,0.004150870002133716,0.21152042905252766,0.23542487871600026
99,-0.34306892243418474,341991.0,0.0036884372691775736,0.21224838111208785,0.23356421243461378
100,-0.3407801847507975,350961.0,0.0032936089989271844,0.21292313393296006,0.23201433583806014


==> csv_for_plot/new-pol-result/4-cg.csv <==
iter,Loss,Step,noise,lengthscale,outputscale
0,0.8584972422049866,0.0,0.6932,0.6931,0.6931
1,0.8519176823685537,3185.0,0.6832000000000177,0.6831000000001729,0.6831000000085674
2,0.8452533903540971,6370.0,0.6731968447722122,0.6730875171011331,0.6732542596130594
3,0.8385017050217587,9555.0,0.66318786831362,0.6630913457334977,0.6633277081608695
4,0.8316587481278849,12740.0,0.6531707058488071,0.6531161624244206,0.653344520718862
5,0.8247185991516295,15925.0,0.6431431632461169,0.6431254624090941,0.6434475883715236
6,0.8176771710373861,19110.0,0.6331026499649712,0.6331374918294224,0.6335118286929681
7,0.8105306592274533,22295.0,0.6230470566145071,0.6231735961810946,0.6234983563143139
8,0.8032764050521111,25480.0,0.6129737305446722,0.6132886308080429,0.61338472094313
9,0.7959060512928331,28665.0,0.6028796619050035,0.6034423829652292,0.6032084621248603
10,0.7884113004945491,31850.0,0.592762743565576,0.5935969800544474,0.5929348002203847
11,0.7807889987811997,35035.0,0.5826205243722477,0.5838160584036383,0.5825550860487934
12,0.7730285514448413,38220.0,0.5724505533635619,0.574035225478117,0.5720537851610152
13,0.7651227331279159,41405.0,0.5622499212692413,0.5642597849930975,0.5614384994763124
14,0.757069025972205,44590.0,0.5520156788985541,0.5546000005030689,0.550700459884525
15,0.7488564454397497,47775.0,0.54174515631437,0.5450076042570081,0.539835298141753
16,0.740475554399595,50960.0,0.5314354343306985,0.535473621509116,0.5288409541292214
17,0.7319157271387201,54145.0,0.5210836293277381,0.5259706213471247,0.5177165869959668
18,0.7231669501270837,57330.0,0.51068699824184,0.5164893396091044,0.5064574262780663
19,0.7142234034482172,60515.0,0.500242728080808,0.5071236613641507,0.49506427839635225
20,0.7050713620769944,63700.0,0.4897472502336149,0.49781819765644264,0.48354063689252325
21,0.6956998799386966,66885.0,0.4791975690369677,0.48858511208045063,0.4718768956925486
22,0.6861009146534484,70070.0,0.46859083347822905,0.4795214292127072,0.46007660206639756
23,0.6762588257529623,73255.0,0.4579243826419121,0.4705443499550213,0.44814790463437165
24,0.6661594939746299,76440.0,0.44719446429631826,0.46165157834828885,0.436088250715552
25,0.65579233106854,79625.0,0.4363975574643923,0.45297355782592785,0.4239059937211908
26,0.6451424372787478,82810.0,0.42553064669983565,0.4445882957231595,0.4115818854522357
27,0.6341906559613062,85995.0,0.4145907600457699,0.4364476717929533,0.39912942895694953
28,0.6229169908059563,89180.0,0.4035744179318885,0.4285480519181816,0.3865456270944414
29,0.611301866041522,92365.0,0.39247745599003975,0.4210290211210052,0.373843681256738
30,0.5993192811843563,95550.0,0.3812959807913985,0.4138460058932388,0.36101170324397147
31,0.5869449112194534,98735.0,0.3700261095317483,0.4071858691367357,0.348071927231527
32,0.5741481745070073,101920.0,0.35866449769087067,0.4009441852103806,0.3350108641214762
33,0.5608985035466205,105105.0,0.34720672521091794,0.3951379351551812,0.32185558176213946
34,0.5471642230374753,108290.0,0.335648787772613,0.38992191076693516,0.30864097151639874
35,0.5329109130665991,111475.0,0.3239862076035311,0.38519699344559394,0.29540443598036337
36,0.5181017702677425,114660.0,0.312214465968002,0.38088227913304695,0.28214672692032366
37,0.502701160602591,117845.0,0.3003304236416098,0.3768859567256404,0.2689067045679149
38,0.48666911515660066,121030.0,0.28832737067449926,0.37324495216904746,0.2558217101055962
39,0.46995976458291067,124215.0,0.27620077039215757,0.3697514428977247,0.24292894403837004
40,0.45252028002582295,127400.0,0.2639452790258531,0.3662472904080803,0.2303370331009049
41,0.43428924826395643,130585.0,0.25155469141520764,0.3627897160006712,0.21826166564645785
42,0.41518629715471406,133770.0,0.23902225301795066,0.3593020818449206,0.20696381171061545
43,0.3951008299049361,136955.0,0.22633993949879944,0.35564738936558327,0.19683031469952653
44,0.37388665453824926,140140.0,0.21349999391236832,0.35188586343085576,0.18831748014521754
45,0.35134766772712606,143325.0,0.20049521231185657,0.347752857096159,0.18182289695679413
46,0.3272496435540679,146510.0,0.18731463977115959,0.3433626815535188,0.1776505194140227
47,0.3013348990319967,149695.0,0.1739472314092775,0.3391099570478869,0.17587197502382884
48,0.2733218812872165,152880.0,0.16038152223974284,0.3351095278203057,0.17621942166517843
49,0.2428780487799932,156065.0,0.1466039524823017,0.3314332428472223,0.17850985015080573
50,0.20960995481071887,159250.0,0.13259995540447023,0.3281557959104764,0.1823054725290913
51,0.17301061605178422,162435.0,0.11835382721261027,0.3253469444000774,0.18717010553656063
52,0.13241214579604788,165620.0,0.10384921108415651,0.3228570480416099,0.1926207291849557
53,0.08690163967303145,168805.0,0.08907012027260547,0.3202820975893854,0.19846719123908718
54,0.03516797963208262,171990.0,0.07399780068801223,0.3168231837602001,0.20431193570084308
55,-0.02472912690415266,175175.0,0.05861354813010315,0.31175938039842116,0.20995188003615942
56,-0.044890404921171696,178360.0,0.053900056420562,0.30952103332992786,0.211596261136589
57,-0.06645656057088672,181545.0,0.04910325959161838,0.306793311699369,0.21311722532146926
58,-0.0895423395068921,184730.0,0.04423436113771437,0.30359670256953064,0.21449628396486056
59,-0.11426829582901349,187915.0,0.0393021670279343,0.3000254603637358,0.21575048074253378
60,-0.14078025414104578,191100.0,0.034313263062751106,0.29610342725843125,0.21695582500571714
61,-0.16917512305815877,194285.0,0.029274735416977688,0.29187556744143656,0.21810765929094922
62,-0.1993722423703563,197470.0,0.02419482459015391,0.28739741998659274,0.21932430563097002
63,-0.2306886624422983,200655.0,0.019086745587490975,0.2827109166107036,0.220715882637872
64,-0.26024033744254155,203840.0,0.013988797079999404,0.27789384097906467,0.22244526839496556
65,-0.2767357390951969,207025.0,0.009070075122795222,0.2730540401653137,0.2248548086720615
66,-0.2571947180807128,210210.0,0.005539562830538812,0.26844329674772066,0.22798880257381907
67,-0.2797103874533027,213395.0,0.005894195768106264,0.2638529760206391,0.23167037850009026
68,-0.3035513666227176,216580.0,0.007576167448544992,0.25903050603751315,0.23556619008148366
69,-0.3053205829334064,219765.0,0.00974138566761328,0.25442854880240573,0.23833540466930672
70,-0.2958402058888515,222950.0,0.011699010490758523,0.2502741371481781,0.2397961177892284
71,-0.283648691475611,226135.0,0.013349514296847513,0.24687726359027345,0.2399786197616068
72,-0.27354820184606904,229320.0,0.014530400926466857,0.24431905461353434,0.23924900707922844
73,-0.2669762422585599,232505.0,0.015254070353703885,0.2426227696440164,0.23766085715489624
74,-0.26453700933628416,235690.0,0.015517549081777415,0.2417615993516698,0.2354160078057595
75,-0.26600001467476714,238875.0,0.015363243835460361,0.24164473293477812,0.232652317776581
76,-0.27093722319213537,242060.0,0.014827022865021876,0.24213288817974282,0.22949997074504017
77,-0.2787575044676557,245245.0,0.013946036180095298,0.24312084093982708,0.22607606833832844
78,-0.2885338606601268,248430.0,0.012772082198043658,0.24445410938028425,0.22249718547279246
79,-0.2989902692713135,251615.0,0.011365048723370155,0.2459507058163637,0.21891387990823194
80,-0.3082420508555617,254800.0,0.00980724638569801,0.24744041931822988,0.2154853979960635
81,-0.3136564146622184,257985.0,0.008221780181510296,0.24871949423054937,0.21247369116821338
82,-0.31296025087548496,261170.0,0.006827004021118775,0.24946493406263257,0.21017898974302474
83,-0.3089961816849624,264355.0,0.006001524122811898,0.24949892564023382,0.20874496419145497
84,-0.31017999002411806,267540.0,0.006020335181836296,0.24885992039470106,0.2080526208811433
85,-0.3150233578668239,270725.0,0.0067482252826891785,0.24770622502544304,0.20792633883548348
86,-0.31619603826651693,273910.0,0.007880343200782588,0.24639985092680103,0.2080701935747503
87,-0.3129395202862465,277095.0,0.009024864930815406,0.24515581071267661,0.20815073676963267
88,-0.3078981548008407,280280.0,0.010009699947902405,0.24414785570078576,0.2081302983475994
89,-0.30319430432339006,283465.0,0.010753676600098096,0.24334538571489933,0.20808598923196542
90,-0.2998714135441226,286650.0,0.011228893750442018,0.24282328045381685,0.20797503574819487
91,-0.2985148075604409,289835.0,0.011413529047011872,0.24262416316418753,0.20780610963499344
92,-0.2991601920544258,293020.0,0.011322429223512795,0.24271051010232328,0.20753837152946225
93,-0.30165296742078246,296205.0,0.010968620662381709,0.24305699232746225,0.20721381120261878
94,-0.3055404336880605,299390.0,0.010382853466808747,0.24357424769882838,0.20684461365763535
95,-0.3100392993093874,302575.0,0.009620754470469036,0.24420027276951636,0.20652904482387546
96,-0.3141225225201949,305760.0,0.008765147474375705,0.24483012881464164,0.20633912425635664
97,-0.3168526875720967,308945.0,0.007923663638123846,0.2453293787199505,0.2063876892096742
98,-0.31793382061292524,312130.0,0.0072316397445815325,0.2455781877360023,0.2067391833464132
99,-0.31820538970014356,315315.0,0.006800985740042678,0.2455192745437165,0.207411112148968
100,-0.31870221745899774,318500.0,0.0066658013804284525,0.24522706791037233,0.20822374380646488


==> csv_for_plot/new-pol-result/4-rrcg_005.csv <==
iter,Loss,Step,noise,lengthscale,outputscale
0,0.8584972422049866,0.0,0.6932,0.6931,0.6931
1,0.8519594931904542,2910.0,0.6832000000000176,0.6831000000001236,0.7030999999970148
2,0.8453507141247262,5918.0,0.6731991446340103,0.6732212264800205,0.7047606000492888
3,0.8386551418271153,9133.0,0.6631926124077173,0.663360153188716,0.7021194635324678
4,0.8318714052413198,12365.0,0.6531777239287057,0.6535925409959498,0.696854715238965
5,0.8249940876541296,15580.0,0.6431521458547687,0.6438840240716549,0.6901622707573317
6,0.8180156433500251,18858.0,0.633112750515745,0.6341998330875349,0.682430903541826
7,0.8109357533107704,21898.0,0.6230588183402227,0.6246002958587362,0.6740185915243437
8,0.80374782878322,25197.0,0.6129866791594092,0.6150782546043431,0.6651099372777517
9,0.7964394291711591,28642.0,0.6028930271168585,0.6055122993200374,0.6558278884546276
10,0.7890095750541091,31761.0,0.5927765008407733,0.595988031815117,0.6462336415158569
11,0.7814520807396258,35032.0,0.5826352203725641,0.5864984393426252,0.6364003432448448
12,0.7737575737179686,38245.0,0.5724659182429191,0.5770065041699188,0.6263337067070881
13,0.7659208226885362,41449.0,0.5622662468350305,0.5675494559962493,0.6160654173556784
14,0.757937959676802,44731.0,0.5520325930335754,0.558232571872606,0.6056047934831406
15,0.7497977504370374,47707.0,0.5417629660787404,0.5489828737996953,0.5949637866270651
16,0.7414940699576504,50682.0,0.5314542320932863,0.5398706354261134,0.5841522447332728
17,0.7330138833567247,53924.0,0.521101818292612,0.5308402516617464,0.5731850801401575
18,0.7243511995351315,57176.0,0.5107060960582529,0.5219263786628835,0.562068401559442
19,0.7154951303342643,60014.0,0.5002633780223765,0.5131401739260971,0.5507947258074285
20,0.706431553776213,63411.0,0.4897719042009596,0.5043620915712205,0.5393852503902326
21,0.6971465042672054,66575.0,0.47922583219344905,0.49558822170760825,0.527825220613369
22,0.6876345771741393,69482.0,0.46862134019986906,0.48705336343621375,0.5161078480867168
23,0.6778877342354122,72631.0,0.45795816582569393,0.4788469669185556,0.5042845337458082
24,0.6678833753777275,75879.0,0.44723382952236856,0.47073739787504976,0.4923043760010868
25,0.6576053598353805,79395.0,0.436444189935251,0.4627042836108617,0.4801902248564571
26,0.6470381664880449,82388.0,0.42558290340188665,0.45493044736304983,0.46793346319542123
27,0.6361644558463462,85656.0,0.41464903466240216,0.4473816824026359,0.4555510728847264
28,0.6249668783074126,88603.0,0.40364072761213365,0.4401961225681306,0.44302674051761465
29,0.6134156023860721,91678.0,0.3925516584019253,0.43312043855680593,0.4303606387673279
30,0.6014903778293119,94998.0,0.38137987742222057,0.42620291698614865,0.4175859307703009
31,0.589167519189039,98306.0,0.3701220835135854,0.4197182661360992,0.4046926842222225
32,0.576414248367433,101287.0,0.3587707481370118,0.4137436247311496,0.3917166942394712
33,0.5631994337344879,104175.0,0.34732663080512804,0.4079524462246849,0.3786178381738115
34,0.5494849945029462,107398.0,0.3357803089963124,0.4026815757507201,0.3654272888276435
35,0.5352332437973858,110820.0,0.32412910301404685,0.3976744306467297,0.35214104353296555
36,0.5204036110455691,114119.0,0.31236888495157117,0.3929634888765312,0.3387633925686851
37,0.5049536898088929,117208.0,0.3004954103607489,0.38860902765888544,0.32533929821031554
38,0.48883484572285907,120304.0,0.2885048007758686,0.38440437632241314,0.3118689988970068
39,0.47199433165265947,123830.0,0.2763909058195788,0.38038024067566245,0.2984331452105508
40,0.45437039558722053,126904.0,0.2641484544641524,0.37652641765052,0.2850095974246175
41,0.43589558698890113,130168.0,0.25177066374618995,0.3726930750263048,0.2717369147441823
42,0.41648429844089035,133716.0,0.23925036125761628,0.3686951597491772,0.25861072361301535
43,0.3960441263674644,137065.0,0.22658054122917745,0.3646138260375601,0.24566571953882213
44,0.3744609987526163,140623.0,0.2137528093224792,0.3602070995532603,0.23305721633861937
45,0.351606188306669,143906.0,0.20075835197198894,0.35560787854826137,0.22097995371390203
46,0.3273082613709388,147209.0,0.1875855322266407,0.3506565550664552,0.2096013119795803
47,0.3013687346616263,150468.0,0.17422787099526987,0.34544551548032026,0.19943229305947593
48,0.2735007937560378,153673.0,0.16066895618434857,0.339965131725012,0.19086116346347498
49,0.24335756008741385,156656.0,0.1468983587826245,0.3342251183645504,0.18392717475410864
50,0.210473932373039,160008.0,0.13290302680313237,0.32858420672400196,0.17921731590678522
51,0.17423790817393373,162972.0,0.11866280398593645,0.32357463321339214,0.17679816641319854
52,0.1338961562133044,166403.0,0.10416148497248368,0.31927850691352455,0.17642289345697698
53,0.0884474891392811,169946.0,0.08938380864449413,0.31489618374705397,0.17856504108451693
54,0.03660119907468868,173572.0,0.07431278967183524,0.31016907653981646,0.18249152022489534
55,-0.023580490873509725,176746.0,0.058920297243582005,0.30444660000665785,0.18747094745830806
56,-0.04386033513343061,180012.0,0.05419768311697623,0.3023547381916202,0.18940578606102695
57,-0.06555566790023913,183235.0,0.04939318962805782,0.2997675009169828,0.19168455284066085
58,-0.0888258429696405,186603.0,0.044514510660505595,0.2966236109613733,0.19441564513447082
59,-0.11381957241631274,189911.0,0.03956031819786714,0.2932145922336408,0.19715458797064225
60,-0.14073768780930568,193182.0,0.034544548446552165,0.28936635795506804,0.20021808705069594
61,-0.16969241400134288,196139.0,0.029472650308106477,0.2853254689842055,0.2032056641614018
62,-0.20070360210866037,199524.0,0.024360992547161828,0.2811138509889289,0.20675441555587584
63,-0.23356501107499714,202921.0,0.01917715917487067,0.27667994308651256,0.2103950961351338
64,-0.26555501848627766,206015.0,0.014008301473172904,0.2720942435176438,0.2143159129947054
65,-0.28621292861803777,209348.0,0.008748926924137632,0.2673032602209007,0.21859708997488808
66,-0.2682801427351209,212358.0,0.005303744968077834,0.2631540451957201,0.22275302132779937
67,0.046946866123657664,215404.0,0.0015379389605438328,0.2588111045352354,0.2270688667669161
68,0.0012863302899072929,218584.0,0.0015379389605438328,0.25498370375312984,0.23155097051466833
69,-0.2759455845447811,221823.0,0.003972013591195474,0.25232106601504634,0.23413534259141025
70,-0.31651710441214354,224978.0,0.006260361817751863,0.2497676689612109,0.23657293721806844
71,-0.31725695849862706,228539.0,0.008406037930174965,0.24732295889806571,0.23888722983997118
72,-0.3068818145031156,231863.0,0.010337811922456894,0.24506894477139932,0.24108738312077027
73,-0.29338415677778795,235026.0,0.012082389632581316,0.24300219542073395,0.24309944817586648
74,-0.27944798697481815,238445.0,0.013656169964415644,0.24111940752479535,0.244937837434537
75,-0.2660697012637443,242181.0,0.015075713382336271,0.239400079158417,0.2466132214770007
76,-0.25362737827042886,245642.0,0.016357109781581846,0.237856470335786,0.2481315198822764
77,-0.2422463916020782,249087.0,0.017512556024659627,0.2364691882248584,0.2495030002176969
78,-0.2319296452956911,252610.0,0.018554061961601222,0.2352261067781331,0.2507367399559508
79,-0.22263132877114553,255638.0,0.019492848826521216,0.23412127629868673,0.2518422001892241
80,-0.21428577047179467,258923.0,0.020338042022046462,0.2331413596405573,0.25283043427519836
81,-0.20681450088847309,262086.0,0.021099013405051995,0.23227861113691262,0.2537144303040933
82,-0.2001324104497102,265902.0,0.021783177112227884,0.23151218577637928,0.2545064156880932
83,-0.19417638216707228,268728.0,0.022398110886434317,0.23084324243741486,0.2552062233921838
84,-0.1888749790261418,271982.0,0.02295027660990359,0.23026098537204198,0.25582743558701415
85,-0.18416378257043295,275230.0,0.02344583533579921,0.22975806291581208,0.25637771223327416
86,-0.1799879417508356,278464.0,0.02388972366518852,0.22932608652032552,0.2568592975074089
87,-0.17629644064090844,281576.0,0.02428703250356164,0.22896065445033598,0.2572769294433305
88,-0.17304836149131708,284530.0,0.024642212828486113,0.2286612103162284,0.25763949595642865
89,-0.17019362024830306,287701.0,0.02495926397589171,0.2284166986920084,0.257951646771811
90,-0.16769251208114344,291258.0,0.02524154141270037,0.22822001613443316,0.2582189484676949
91,-0.16551481086375266,294565.0,0.025492292906402564,0.22807027891883874,0.2584484159755903
92,-0.16363450581706274,297606.0,0.02571432448542069,0.2279655908560153,0.25863840217949524
93,-0.1620135977682217,301095.0,0.025910484518113525,0.2278967910394949,0.25879717214005815
94,-0.16063137282404058,304365.0,0.026083243581857575,0.22786318798154853,0.2589209709305558
95,-0.1594622136912532,307694.0,0.026234831423055816,0.2278609248176689,0.2590193406522473
96,-0.15848651434962013,310824.0,0.026367516650940233,0.22788909790411907,0.25909199585968584
97,-0.15768401241825075,314170.0,0.026482787613603943,0.22794254668384667,0.25914269274954843
98,-0.15703891960791888,317270.0,0.02658268008686494,0.22802190574835018,0.25917348150878855
99,-0.15653784854071584,320550.0,0.026668299009604594,0.22812404836613873,0.2591837909519831
100,-0.15616352226338373,323949.0,0.02674081691219565,0.22824387565347237,0.25917688466176336


==> csv_for_plot/new-pol-result/4-rrcg_01.csv <==
iter,Loss,Step,noise,lengthscale,outputscale
0,0.8584972422049866,0.0,0.6932,0.6931,0.6931
1,0.851917682368549,3131.0,0.6832000000000177,0.6831000000001729,0.6831000000060223
2,0.8452528745227746,6191.0,0.6731963104514991,0.673090664454293,0.673096515693945
3,0.8384998078454938,9523.0,0.663187039456595,0.6630786641053924,0.6631262808957354
4,0.8316544451365427,12839.0,0.6531694849766326,0.6530700305634277,0.6531362593261134
5,0.8247127513315495,15956.0,0.6431414713894357,0.6430667642584575,0.6431498506645223
6,0.8176693889971892,19238.0,0.633100502717727,0.6330620527986784,0.6331172846545409
7,0.8105212429370522,22360.0,0.623044025074524,0.6230878391890171,0.623065773098729
8,0.8032615229793589,25479.0,0.6129691441543986,0.6131300968504874,0.6129464458073102
9,0.7958847062947219,28741.0,0.6028739321035965,0.6031925190547923,0.6027204109145979
10,0.788387325671341,31889.0,0.5927555838448342,0.5933285063301812,0.5923976269578387
11,0.7807598175316014,35079.0,0.5826114611529378,0.5834862651319027,0.5819842206163892
12,0.7729950296607895,38224.0,0.5724390937837012,0.5736658894001263,0.571455959913501
13,0.7650871468146991,41331.0,0.5622356833841494,0.5639018270032266,0.5608109994618014
14,0.7570296386197571,44399.0,0.5519986675711356,0.5542215389949056,0.550046817752385
15,0.7488141001800017,47487.0,0.5417257985795094,0.5446199621966272,0.5391605001074505
16,0.7404313120245103,50753.0,0.5314141481284088,0.535093264942114,0.5281487871855599
17,0.7318718826703885,53869.0,0.5210608085188838,0.5256419445671618,0.5170093422579113
18,0.7231222633118117,57123.0,0.5106629586749537,0.5161822868444771,0.5057414336494532
19,0.7141768587206239,60443.0,0.5002168891125552,0.5068242044510317,0.4943509424645623
20,0.7050249162946411,63664.0,0.4897205438229625,0.49755438068246405,0.48283504957281703
21,0.6956548242332811,66770.0,0.4791700489991653,0.48838778523830667,0.47118714669133377
22,0.6860541859623827,70119.0,0.468562336328207,0.4793171097384767,0.4594083855664128
23,0.6762115910912065,73450.0,0.4578937718638637,0.4703939248474543,0.44749995473965226
24,0.6661151991117991,76485.0,0.44716139963232754,0.4616848752931565,0.4354555429244251
25,0.6557464154232732,79691.0,0.43636325671304194,0.45304460168349775,0.42328074383016057
26,0.6450910807493597,82799.0,0.4254948811981965,0.4445740916157995,0.41096073425888535
27,0.6341321731445392,86055.0,0.4145532380444795,0.43625968942600274,0.3985143700086594
28,0.6228517319620627,89397.0,0.40353494123607775,0.4281429706543799,0.38593903478728964
29,0.6112313847122046,92770.0,0.3924367100858498,0.42041032611779366,0.37321977778023935
30,0.5992456269429102,95861.0,0.38125472168839014,0.4129761400071225,0.36037113969057344
31,0.586868992078903,99243.0,0.36998491695687025,0.40593939771743626,0.34739742970181886
32,0.574071740792837,102276.0,0.3586227057975878,0.3993190008327667,0.3343047901361563
33,0.5608220735257148,105419.0,0.34716380569095473,0.39327908842238646,0.32110395688998916
34,0.547086588398485,108633.0,0.3356046587003096,0.3878637507820454,0.30782782242825696
35,0.5328293188646327,111755.0,0.3239405556638348,0.38299707821769513,0.29449684231339596
36,0.5180176572790132,115207.0,0.3121685754580915,0.3785177661927585,0.28117377641139785
37,0.5026114464639176,118455.0,0.3002829284337552,0.37446144831598266,0.26787637983889573
38,0.4865702733961459,121483.0,0.2882779658462739,0.3708466866630924,0.2546808596472443
39,0.4698525384644761,124784.0,0.2761496403171827,0.36748808176271275,0.24165824615913553
40,0.45240853372924866,128041.0,0.2638914794765346,0.36438963490789267,0.22896185763737845
41,0.4341790433734703,131371.0,0.2514973185410296,0.3614766203145099,0.21682196700013392
42,0.4150872088044423,134575.0,0.23896129712237726,0.35868429119659795,0.2054796866114105
43,0.3950203619252737,137761.0,0.22627630932679715,0.3557246616537687,0.19541389927987557
44,0.373824481091164,140955.0,0.21343465406080062,0.3525605945563725,0.18703420069916868
45,0.3512906385920894,144321.0,0.20042879891115142,0.34899930275671365,0.18088251452922613
46,0.32717972875924584,147563.0,0.1872485190817275,0.345061896722238,0.17711968826823574
47,0.3012360195795866,150824.0,0.17388282765952454,0.3409067678649943,0.17574417673958712
48,0.27318796527421835,153948.0,0.16031909424005475,0.33674899438724776,0.17649581678891224
49,0.2427177393126747,157141.0,0.1465440925928007,0.3326487177252979,0.1791170143126891
50,0.20943658875747437,160343.0,0.13254251100335768,0.3290248755939445,0.18319513909228624
51,0.1728388677626153,163376.0,0.11830000421122686,0.3257227040369623,0.18822998905399205
52,0.13223546499961875,166475.0,0.10379877398858006,0.3225086375683883,0.193866505132415
53,0.08668215254127253,169726.0,0.08901915425027114,0.3192044146044232,0.1997046120158341
54,0.03489746765643285,173094.0,0.0739430931500314,0.31599703021237807,0.205389872919632
55,-0.024944451531807393,176246.0,0.0585557438865458,0.3119715161573133,0.2107016154647281
56,-0.04510672818916968,179487.0,0.053841003710434016,0.30979831307360217,0.21237958337845897
57,-0.06671499085400247,182725.0,0.04904042358563916,0.30697787405198707,0.21402607471884275
58,-0.08985425198987836,185802.0,0.044165678183449054,0.30372663978999515,0.21564680369790076
59,-0.11467561664260245,189010.0,0.039226477940744554,0.30002128937451933,0.21744359818696554
60,-0.14131699670338985,192214.0,0.034230413294547186,0.2959535409041759,0.21926344446343987
61,-0.16993166485399058,195545.0,0.029178178721369824,0.29160016926365256,0.22148212334813905
62,-0.20031042679792924,198701.0,0.024087868514746757,0.2871396592942659,0.22306255413305706
63,-0.23192426516516548,201912.0,0.018955663092138357,0.2825277690679653,0.22535681569515695
64,-0.2616054307769747,205353.0,0.013784790210853552,0.27809965522392666,0.22833689125116002
65,-0.2762842578376541,208665.0,0.008586788376798944,0.27347012825854816,0.2319400581044688
66,-0.18123987415878048,211841.0,0.0035859508948217177,0.2690988690506013,0.23599229813563136
67,0.8905584674532351,215158.0,0.0005727503766053605,0.26521141513178187,0.23938330635420754
68,0.773089318628182,218389.0,0.0005727503766053605,0.2609276788057231,0.24275453599145652
69,-0.20598810578371834,221637.0,0.003019298906153282,0.2583968440415232,0.24524117539962095
70,-0.29839705072419065,224871.0,0.005268000093694954,0.2556276021441538,0.2482307517700007
71,-0.3146810455015435,228084.0,0.007333865977459452,0.25309487180935136,0.2509583562273763
72,-0.3112828123408015,231412.0,0.009204087499707752,0.2507660019357519,0.25349455500501367
73,-0.3014905130345598,234649.0,0.010904281765909789,0.24864541234042115,0.25579821796723895
74,-0.2897058179694032,237920.0,0.012446685953577228,0.24671487827156563,0.2578889892086629
75,-0.27766144273611737,241342.0,0.013843172806061788,0.24496629393865874,0.2597851064589179
76,-0.26606427857366083,244410.0,0.015108114306019433,0.24338050511830372,0.2615019354938291
77,-0.2552166144509236,247594.0,0.01625294660310505,0.24194751387988325,0.2630555656702367
78,-0.24521883412387505,250806.0,0.017288850180593472,0.24065005970792747,0.2644606898595614
79,-0.23608443687929764,254128.0,0.018225945288566536,0.23947847401133052,0.26573218107902924
80,-0.22778309636181027,257120.0,0.019073534169781848,0.2384226961873464,0.2668805208831011
81,-0.22026713854235197,260147.0,0.019839818743730253,0.23747387750785143,0.2679171067398762
82,-0.21347641011056964,263443.0,0.02053233282738311,0.23662008116152752,0.2688525711865751
83,-0.20735052921525493,266705.0,0.021157957631919563,0.2358523283939746,0.2696960669965796
84,-0.2018301317018135,269833.0,0.02172306698041426,0.23516271074960604,0.27045514850738295
85,-0.1968608846500797,273098.0,0.022233296706829768,0.2345447514442796,0.2711384529397861
86,-0.19239042810159182,276574.0,0.02269374804491174,0.23399073523924033,0.27175342600956776
87,-0.18837201883319815,279857.0,0.023109134426081424,0.23349537159758113,0.27230601850517955
88,-0.1847621845305006,283152.0,0.023483726919137356,0.2330531972371948,0.2728021349433265
89,-0.18152247880921113,286547.0,0.023821349758576506,0.2326599088363295,0.2732476853407369
90,-0.17861816255811316,289785.0,0.024125460816118636,0.2323112608541342,0.2736459084211315
91,-0.17601638848885215,293142.0,0.024399212656689696,0.23200271485204166,0.2740017089185847
92,-0.17368868846491067,296207.0,0.02464560289539674,0.2317319670073644,0.27431936959463377
93,-0.17160760922403293,299510.0,0.0248671195144255,0.23149406814853926,0.27460224079339934
94,-0.169748530570241,302817.0,0.025066152610851666,0.2312855304030854,0.2748533320036107
95,-0.16809079117359432,306151.0,0.025244793123259515,0.2311040325705346,0.27507581429407335
96,-0.1666159790176357,309401.0,0.025404976068621726,0.23094788759111698,0.27527261633587546
97,-0.16530713427888352,312572.0,0.02554844157471939,0.23081514308815565,0.2754459178030604
98,-0.16414941082113443,315781.0,0.02567673790157983,0.23070429843138734,0.2755982104401292
99,-0.1631263090734973,319150.0,0.025791311492804975,0.23061191890141705,0.2757317277911817
100,-0.1622262143648404,322452.0,0.0258934144038563,0.23053697755529856,0.2758480830878204


==> csv_for_plot/new-pol-result/5-acg.csv <==
iter,Loss,Step,noise,lengthscale,outputscale
0,0.8584972422049866,0.0,0.6932,0.6931,0.6931
1,0.8532196812205264,971.0,0.683200000000015,0.70309999999957,0.68310000000382
2,0.8470223730935392,2066.0,0.6732855871548857,0.6992730951791065,0.6885642988035452
3,0.8405589818241554,2964.0,0.6633739987725513,0.6925942040462619,0.6922416736501156
4,0.8339268479990429,3981.0,0.6534494836740335,0.6846411798062446,0.6951038828317153
5,0.827183483603524,4984.0,0.6435119508172988,0.6761886563796662,0.7001156338730374
6,0.8203435508600367,6118.0,0.6335459882856838,0.6675911888777514,0.7064881700078274
7,0.8133944859740524,7449.0,0.6235585469269367,0.6585623679037425,0.7139046312628573
8,0.8063287065917732,8554.0,0.6135505978253751,0.6492024395541387,0.7190306096712074
9,0.7991875845826478,9591.0,0.6035213038803322,0.6403730473892799,0.7219052429489566
10,0.791917461269719,10820.0,0.593454191892148,0.6311443965019881,0.7254218943526067
11,0.7845353778691062,12009.0,0.583361860520153,0.6218280517734875,0.728486037552129
12,0.7770257774163851,13033.0,0.573240033052182,0.6127399804617688,0.7282951472798284
13,0.7693713881698658,14311.0,0.5630747054267426,0.6037004680143898,0.7264577557180583
14,0.7615865695489259,15371.0,0.5528830326828745,0.5951078411866908,0.7222894054281247
15,0.7536262319028298,16566.0,0.5426547474041566,0.5862283517619045,0.716538031740817
16,0.7455356039378553,17770.0,0.5324205311187703,0.5772295720533401,0.7111175676778231
17,0.7372827126101827,18757.0,0.5221498566460205,0.5684226287252028,0.7046119205842309
18,0.7288674123793265,19969.0,0.5118270679272746,0.5600666491828443,0.6978557622963075
19,0.7203195245741627,21165.0,0.5014551320716256,0.5522601289413035,0.6930761748328804
20,0.7115811316548203,22239.0,0.4910454892698905,0.5447222558458809,0.6869977780370728
21,0.7025844476215262,23612.0,0.4805425060103444,0.5368690677807813,0.6802910939520788
22,0.6933896071367667,24758.0,0.4699727127791629,0.5294245877180765,0.6742868952223631
23,0.6839803568907334,25865.0,0.45934443856231677,0.5232704805580314,0.6667472530414493
24,0.6743286312346557,27069.0,0.4486696092702058,0.5166859004067215,0.6594622032796853
25,0.6644403102102562,28209.0,0.4379328782944957,0.5110668668512643,0.6516874995317865
26,0.654275445588551,29376.0,0.4271354933225854,0.5057303822882747,0.6432263348437991
27,0.6438265026274489,30489.0,0.4162802731919865,0.5008111217590695,0.634113312903032
28,0.6330286482809998,31626.0,0.405343768001891,0.49553026359509905,0.6243085638635854
29,0.6218768008288797,32970.0,0.39432864050941363,0.4898697615301535,0.6143249456367118
30,0.6103588572300682,34120.0,0.3832871075564878,0.4828427527221847,0.6036184218783313
31,0.5984611581885529,35350.0,0.37214742739563494,0.47618288106307805,0.593018835175802
32,0.586147241856638,36449.0,0.36094106285162647,0.4690270650778506,0.5818034643744394
33,0.5734421771360177,37762.0,0.34963176346513275,0.46265784755893924,0.5717263012331806
34,0.5604069197437714,38967.0,0.3382666744506383,0.4587110026786586,0.5624445160542731
35,0.5467771307477036,40252.0,0.32676259936747815,0.45311413951541807,0.5530363009258785
36,0.5325488155573025,41551.0,0.3151090941923599,0.44822694572855915,0.5429447876214094
37,0.5176331862084748,42956.0,0.3032830645086792,0.44307842294703415,0.5325789811926402
38,0.502002859014836,44197.0,0.2912937800027086,0.4389254091699269,0.5212829799274857
39,0.48563151708105373,45595.0,0.27915065354972274,0.4350569229558427,0.5101001951190132
40,0.4684174033610565,46844.0,0.26688422099158865,0.4299416052096117,0.4984321454500808
41,0.4503313532699669,48088.0,0.25448752458711377,0.4248438225415681,0.4864912882499204
42,0.4313697010775336,49343.0,0.24198601785702692,0.4202852073530301,0.47463918778886266
43,0.4113656323753464,50662.0,0.22936020497583595,0.4156746003939103,0.4622110006329476
44,0.3901973270204463,52006.0,0.2165805167600941,0.4110476152927036,0.449863508746537
45,0.3679669060769145,53308.0,0.20362864451029722,0.40946823871610816,0.43868288872049666
46,0.34438217952166494,54672.0,0.19051833808768853,0.4080365685052403,0.42746139958750773
47,0.3193059394363517,56089.0,0.17733002297797093,0.40514207122426077,0.4169211994055837
48,0.29271071275069127,57227.0,0.16394975897559674,0.4047668589188227,0.4051603784068076
49,0.2637767278453246,58647.0,0.15032914557863966,0.40250432210594983,0.39259145868346385
50,0.23246599004031404,60004.0,0.13654717763494745,0.3991974671615474,0.3808369654014421
51,0.19782856781451424,61428.0,0.12256377663304738,0.39328476950330293,0.3683913857250076
52,0.1588462596605685,63114.0,0.10828722458485864,0.38449665196458627,0.3555239087548589
53,0.11512057572340259,64659.0,0.09374666385096525,0.3745075658222358,0.3424775990630117
54,0.0659196280208738,66023.0,0.07895900520843525,0.3642680337612123,0.3286537851597726
55,0.009046021868497671,68042.0,0.06378390199160285,0.3524232090757089,0.3161447436807491
56,-0.00977640911811458,69861.0,0.05915675951310333,0.3486505297165994,0.31242226784080374
57,-0.0297829470944644,71931.0,0.05444011876550943,0.3446453113516675,0.30890870347840554
58,-0.05107954720590499,74199.0,0.049628547436861487,0.3404289819139004,0.3058130556625278
59,-0.07326835115994414,76054.0,0.04485018374112492,0.3359768443330721,0.3022601263343021
60,-0.09677171855004209,78315.0,0.04000156574270047,0.3313703671426729,0.29889753608788894
61,-0.12121778952112228,80388.0,0.03517519514857998,0.32659863819125634,0.295383717736334
62,-0.1469237294107133,83049.0,0.030262627322709804,0.32174992526011764,0.2920370818660074
63,-0.17356990815056425,86056.0,0.025254936140830235,0.31676538686398503,0.28876233892943914
64,-0.19963289613450325,89439.0,0.02022543867922117,0.3116621844263077,0.2872825976048915
65,-0.221253431919781,92859.0,0.015268680748037933,0.3064719818513596,0.28571691811528505
66,-0.22757968987330193,96878.0,0.010434879592971714,0.30121805253521106,0.2847452304405387
67,-0.21072503118148178,101632.0,0.007255540255005803,0.2959779407352095,0.2843139185341455
68,-0.22552627466604597,108223.0,0.007040404743606011,0.29089291937385764,0.28527312808957506
69,-0.2544749014782396,115853.0,0.00807752214541166,0.2857143458615069,0.287277734502099
70,-0.2727665305118726,122275.0,0.00954010829538082,0.2804311776720215,0.2896907162167392
71,-0.2802577432729131,128397.0,0.010730720907918254,0.2751095860733414,0.2923304444350747
72,-0.2835230451530426,133537.0,0.011452572698730502,0.26993732913643764,0.29463203575597363
73,-0.2831139745838446,137829.0,0.012250456091934085,0.26479712666044397,0.29681610735345737
74,-0.2806812588464631,142727.0,0.012928734992828463,0.25964384087838543,0.2990826615591087
75,-0.28388964480403656,147252.0,0.012596856969483762,0.2549205995028723,0.30043112181884957
76,-0.2915273606269225,152388.0,0.011630986632938435,0.2505632652436446,0.3011929393074017
77,-0.30298527473903597,157518.0,0.010169970770261811,0.24657269288282196,0.30133225093489513
78,-0.31686249788705406,163377.0,0.008322746988784034,0.24296624003376138,0.3008938549407267
79,-0.32933219951342685,170649.0,0.0061250779208455435,0.23961460692216155,0.3001204356670479
80,-0.32786741789702395,179022.0,0.004113937584921967,0.2363802254545868,0.2992981254787898
81,-0.3129862471823335,189131.0,0.0029760120001511253,0.2330139203003413,0.2984792842696055
82,-0.333601344344821,202069.0,0.0038526484213510844,0.2294051020006802,0.29793746353174283
83,-0.3371740550299726,212326.0,0.005006957822303023,0.22585109888279306,0.29723539219300915
84,-0.3321233572134228,220885.0,0.005821646919586937,0.2226408002653785,0.2962197840733472
85,-0.3279393849918951,228367.0,0.0061599611911574495,0.21987700919944125,0.294720351803261
86,-0.3270015367721057,236102.0,0.006093997236477899,0.21761954146047283,0.292806995604535
87,-0.3297678606615172,243551.0,0.00565352466943357,0.2158691231240304,0.2904460078329644
88,-0.3350071162576027,250773.0,0.0048945801900175155,0.21451399265367255,0.28776375900541745
89,-0.33904497006432055,259444.0,0.003461667993525974,0.21357988599443195,0.28474143748627884
90,-0.3272960976341568,269670.0,0.002429044324742999,0.21274922761846338,0.2816213783011026
91,-0.33527476355862007,282726.0,0.0028373134603000977,0.21173150420861947,0.278614013816891
92,-0.33963995521128937,294771.0,0.003673364445174846,0.21073496799631405,0.2756112538316012
93,-0.336733051741201,304305.0,0.0044717153850277035,0.21001336203998708,0.272515977238588
94,-0.3332060139295421,312852.0,0.0050015202617464975,0.2096956603029587,0.26916851141638526
95,-0.3342711899193055,321650.0,0.0049505684581067026,0.20974686689621383,0.265755232946565
96,-0.3383266260893851,329554.0,0.004504525310419205,0.21018926263538948,0.2622460665197515
97,-0.3417315214543233,337641.0,0.0037561719828178167,0.21087693401401567,0.2586793648918894
98,-0.3388946163034067,347361.0,0.0030247221363593115,0.21161900628647054,0.25527240122737865
99,-0.33652743206648383,358102.0,0.0028470709265419007,0.2122426296479231,0.2521751204165637
100,-0.34121932442580905,369232.0,0.003304596240657836,0.21266187726620417,0.24942840500677252


==> csv_for_plot/new-pol-result/5-cg.csv <==
iter,Loss,Step,noise,lengthscale,outputscale
0,0.8584972422049866,0.0,0.6932,0.6931,0.6931
1,0.8519176823685513,3185.0,0.6832000000000177,0.6831000000001635,0.683100000007589
2,0.8452559415031893,6370.0,0.6731966278040692,0.6731304647172583,0.6732681250615903
3,0.8385056202687015,9555.0,0.6631874752829602,0.663157302399452,0.6633734231282038
4,0.83166443309092,12740.0,0.653170390501537,0.6532091841634069,0.6534231606759964
5,0.8247242239589905,15925.0,0.643142865235878,0.6432260649159031,0.643413433129563
6,0.817681639810573,19110.0,0.6331023249788083,0.6332329751738647,0.6333345888963422
7,0.8105342938011898,22295.0,0.6230463399279316,0.6232707563590246,0.6232427796150503
8,0.8032748486264639,25480.0,0.6129727237816053,0.6133082914104753,0.6130799764079414
9,0.7958973724396028,28665.0,0.6028783193638277,0.6033514089185297,0.6028397308421755
10,0.7883989232250006,31850.0,0.5927609462788013,0.593458491903013,0.59249839661716
11,0.7807708985922514,35035.0,0.5826180975147298,0.583589642380431,0.5820853022958413
12,0.773006245665783,38220.0,0.572446792217133,0.573755100354629,0.5715632688952857
13,0.7650976255615384,41405.0,0.5622449144181172,0.5639517772910971,0.5609253180615958
14,0.7570347751023475,44590.0,0.5520092330577149,0.554141054042132,0.5501669848974529
15,0.7488119337704506,47775.0,0.541737392734305,0.5443662560577768,0.5392870673649977
16,0.7404231056091246,50960.0,0.5314258958774243,0.5346965230955169,0.5282809917991071
17,0.7318580279675118,54145.0,0.521072288468685,0.5251066812571547,0.5171516175102776
18,0.7231077850717077,57330.0,0.5106737735363377,0.515616652714369,0.5058914366189549
19,0.7141612274907548,60515.0,0.5002280547826153,0.506195593948033,0.49450145233025344
20,0.7050077362898595,63700.0,0.4897314546306867,0.4968612369572645,0.4829756430006509
21,0.695637037187328,66885.0,0.4791812854634596,0.48763257484959033,0.4713167721738656
22,0.6860371679210292,70070.0,0.46857376769159254,0.47853168100868004,0.4595202573573574
23,0.6761964250208766,73255.0,0.45790550909209093,0.4696025735560956,0.44758723239477793
24,0.666098670263248,76440.0,0.44717340498353936,0.4607831201257704,0.43551694533716034
25,0.6557322833996073,79625.0,0.4363747955776584,0.4521582115753024,0.42331310932243166
26,0.6450802522458439,82810.0,0.42550579868946353,0.44372826083570477,0.41097645701899205
27,0.634127859285853,85995.0,0.41456298370685607,0.4356328107052401,0.398513682547029
28,0.6228530302786949,89180.0,0.4035427752430718,0.4278111161253364,0.3859236063256718
29,0.6112359489377335,92365.0,0.3924418814597631,0.4203928901158951,0.37320675348989263
30,0.5992525295042842,95550.0,0.38125767209810196,0.4133252473513012,0.3603797762829545
31,0.5868762000755982,98735.0,0.3699856389938464,0.40673976108156445,0.3474333131131562
32,0.5740766131961165,101920.0,0.35862127890145457,0.4005845374951136,0.3343748150341257
33,0.5608235588300335,105105.0,0.3471606676322658,0.3948308015423359,0.3212296559830496
34,0.5470857748386019,108290.0,0.33560069915791496,0.38958747777928227,0.30800833458246835
35,0.5328284668586247,111475.0,0.32393626175238005,0.3848125237233146,0.2947469296024232
36,0.518016871270718,114660.0,0.31216331196329844,0.3805192289339466,0.2814879171609861
37,0.5026136814109482,117845.0,0.300276539333361,0.37642932183575345,0.2683117022625232
38,0.48657791550185675,121030.0,0.28827119527710277,0.37279036922037023,0.255248106345694
39,0.4698661452448198,124215.0,0.27614223592297066,0.3695091454586801,0.24238028493548675
40,0.45242645747126137,127400.0,0.2638839714744781,0.3663022713530701,0.2298458393248518
41,0.4341961919087317,130585.0,0.2514897288995914,0.36319241798330415,0.21780734531968587
42,0.4150987860722743,133770.0,0.2389547302217791,0.3601109064618053,0.20656746239028995
43,0.39501787832565083,136955.0,0.22627116028994443,0.35674484681853436,0.19654644164035381
44,0.37379990220793397,140140.0,0.21343191410703377,0.35308959224303804,0.18829637478935052
45,0.3512513515470987,143325.0,0.2004272146305121,0.34932899461622813,0.18212641419829054
46,0.3271210714155174,146510.0,0.18724723097943954,0.3452284932752217,0.17852115837186014
47,0.30116366759497415,149695.0,0.1738825145980644,0.34075101983281014,0.17725439770209903
48,0.27311637149201695,152880.0,0.16031943663304887,0.33626631668233065,0.17800944221455348
49,0.24266031883174424,156065.0,0.14654393065447957,0.33210536508555377,0.18050761458100048
50,0.20939717514719974,159250.0,0.1325418130696232,0.32837692720519296,0.18435895985527978
51,0.17281150935130304,162435.0,0.11829802342641282,0.3251058609203129,0.18909772813642742
52,0.13221464094676605,165620.0,0.10379568176570203,0.32216859257385855,0.19435605951211862
53,0.08667826500024868,168805.0,0.08901425101822463,0.31960390887343915,0.19974589288731393
54,0.034924551830481695,171990.0,0.07393781994590716,0.3165868404089124,0.2050617327736323
55,-0.024919826916650435,175175.0,0.05855169347518664,0.31221557325117866,0.21017143052092396
56,-0.045043977425648335,178360.0,0.053838934389483,0.3101657470204043,0.2116196895113152
57,-0.06657733202023508,181545.0,0.04904309552742995,0.3075462070876824,0.21298111532835678
58,-0.089628127139358,184730.0,0.04417566851003628,0.30441393627243324,0.21425944577668674
59,-0.11431414848807947,187915.0,0.03924522911141849,0.3008705469818366,0.21548324473009536
60,-0.14076307828908494,191100.0,0.034258970585785385,0.29697093099803523,0.21665596248851848
61,-0.1690663924404428,194285.0,0.029223774699383382,0.29275523207324977,0.2179027985354627
62,-0.19912478908913936,197470.0,0.02414742951192065,0.2882815749921254,0.21927592291759265
63,-0.2301984223753569,200655.0,0.019045411224063148,0.28359447999237775,0.22082233090768288
64,-0.25929445621912106,203840.0,0.013955715846559188,0.2787754202845971,0.22262994978332443
65,-0.27485373267382424,207025.0,0.009063027265270016,0.273948992229587,0.2250213906843035
66,-0.2560010306125065,210210.0,0.005625963513047,0.2693165719780999,0.2281549055079203
67,-0.27863457281466764,213395.0,0.005989192110717358,0.2646950831293819,0.23187301425038245
68,-0.30230248781843727,216580.0,0.007680552023727228,0.25984815128327926,0.23576209144652122
69,-0.30405598734561123,219765.0,0.009875561020065133,0.2551757600972404,0.23854956492733548
70,-0.29429947111683175,222950.0,0.011889142013359336,0.2509182972719204,0.24021722214992433
71,-0.2815844723091978,226135.0,0.013607864154809439,0.24736897106395692,0.24061406580489691
72,-0.27099514922399465,229320.0,0.014842223175284365,0.24466587733896647,0.24000220081419943
73,-0.26403436461916024,232505.0,0.015605194740289005,0.24285908218512045,0.23851880646262694
74,-0.26126631035690573,235690.0,0.01590110251741211,0.24190153567237901,0.2363563720002522
75,-0.2624889116481175,238875.0,0.015769369326858625,0.24167307286025227,0.2336540587369623
76,-0.2672928643732219,242060.0,0.015248874422160741,0.24208389689748633,0.2305571438311909
77,-0.2750951870052906,245245.0,0.014377926569972301,0.2429926297998282,0.22718615047798
78,-0.2850601897840939,248430.0,0.013204850105320106,0.2442839507431798,0.2236545865404658
79,-0.2959746472580679,251615.0,0.011789073947549878,0.24578386887340967,0.2200835682810276
80,-0.3061028030361655,254800.0,0.010202368742606568,0.24731235583405073,0.21664472507021015
81,-0.31281204133078366,257985.0,0.00855830853255397,0.24869704603480844,0.2135110896055337
82,-0.31324550071994167,261170.0,0.007052246743733979,0.24964080553842716,0.21096377413759673
83,-0.30859254330811703,264355.0,0.0060477617397424605,0.2499280605848609,0.20925706313951986
84,-0.30833953591335617,267540.0,0.005897436446446085,0.24942368488181169,0.20849883678745823
85,-0.31332592010206234,270725.0,0.0064571182974161685,0.24835625959196964,0.20841141066597785
86,-0.31624146042772755,273910.0,0.007542323288410245,0.24702541922058588,0.20862102369229454
87,-0.3138811990724838,277095.0,0.008744342577133416,0.24579232388264713,0.2087762516210947
88,-0.3089853999207791,280280.0,0.009807753537592803,0.24471078281462713,0.20895366271383417
89,-0.30382314421308804,283465.0,0.01065682569762546,0.2438457721433327,0.2090331010825915
90,-0.29988523044490684,286650.0,0.0112288999426593,0.24325351357270206,0.20898100757463933
91,-0.2978003279356163,289835.0,0.011514123569040387,0.24295515011573243,0.20878872485255326
92,-0.2977871535182,293020.0,0.011512697107914518,0.24295520843196386,0.2084733331831685
93,-0.2997562938726846,296205.0,0.011236781322535291,0.24320595571737638,0.2080274589570449
94,-0.3033621350263322,299390.0,0.01070737645353941,0.24371350614192688,0.20752155425246308
95,-0.3078884899277892,302575.0,0.009976258048175566,0.2443350439242222,0.20701132771924227
96,-0.3123356376616461,305760.0,0.009119193722093208,0.24498198939963786,0.20655616991290457
97,-0.3156897795049946,308945.0,0.008236872856952649,0.24551087438225605,0.20635410625787462
98,-0.31734424723342064,312130.0,0.007459408030157746,0.24581475849399542,0.20653301261572046
99,-0.31776029166953057,315315.0,0.006917219519138687,0.24581151972918724,0.20700452413125867
100,-0.31807269146410194,318500.0,0.0066722673179040745,0.24556322133723407,0.2076323959276576


==> csv_for_plot/new-pol-result/5-rrcg_005.csv <==
iter,Loss,Step,noise,lengthscale,outputscale
0,0.8584972422049866,0.0,0.6932,0.6931,0.6931
1,0.8519176823685451,3898.0,0.683200000000018,0.6831000000002175,0.6831000000023547
2,0.8452547711146132,7071.0,0.6731932155238788,0.6731337050492208,0.6735534136099848
3,0.8385011549913309,10070.0,0.6631793295512626,0.6631268534209548,0.6641570834881281
4,0.8316543812185,13266.0,0.6531565026977634,0.6531072631595228,0.6547021097266188
5,0.8247109266066434,16366.0,0.6431234756427651,0.6430813622253048,0.6451371338016523
6,0.8176660845776693,19657.0,0.633076797743978,0.6330689563355532,0.6353827846902989
7,0.8105158164994403,22853.0,0.6230154671131835,0.6230733009317305,0.6254748639687552
8,0.8032537706945871,26169.0,0.6129361128424061,0.6130897799414124,0.615431652490457
9,0.7958731923648031,29536.0,0.60283586681515,0.6031042605658234,0.6052830950540717
10,0.7883716088567526,32583.0,0.592712720985067,0.5931795855943814,0.5950262607393396
11,0.7807373537758354,35831.0,0.5825630206718998,0.5832403643278168,0.5846469621039913
12,0.7729690785039559,38675.0,0.5723857060551907,0.5733737134390606,0.5741465293829184
13,0.765060061800431,41765.0,0.5621785762959487,0.5635901068752618,0.563527548673745
14,0.7569976889317422,45067.0,0.551938238545314,0.5538085117931694,0.5527860681495942
15,0.7487761790858269,48334.0,0.5416620558941447,0.5440775621861682,0.5419183547611099
16,0.7403843755309784,51625.0,0.5313471288784231,0.5343489493512169,0.5309216959144749
17,0.731812282612553,55017.0,0.5209902142650678,0.5246071488528811,0.5197954889899806
18,0.7230574105481327,58300.0,0.5105867885905863,0.5150375446140796,0.5085350271573472
19,0.7141064657617612,61524.0,0.5001350392646225,0.5055564817037187,0.49714483690364525
20,0.704949950496589,65072.0,0.4896327952460702,0.4961816678091286,0.4856192882591067
21,0.6955754502978357,68228.0,0.47907641246775096,0.48690478078061306,0.4739504326618883
22,0.6859732451416972,71406.0,0.46846278279017667,0.47778531022068643,0.4621488182441221
23,0.6761319514141333,74493.0,0.457790984093299,0.4688249439112587,0.45020650811566243
24,0.6660370259166998,78056.0,0.4470567391474732,0.46003327674286837,0.4381289809192635
25,0.6556727813900051,81508.0,0.4362554386231796,0.45144931848010633,0.4259027125346362
26,0.6450217724840824,84900.0,0.425383799024416,0.443029984910172,0.41353976078648086
27,0.6340690024787528,87925.0,0.4144393865364804,0.43482836966312666,0.4010616564864191
28,0.6227969156442202,91180.0,0.4034192331861232,0.42697403784779053,0.3884502403719811
29,0.6111795347772134,94485.0,0.3923176473226051,0.41940733178687256,0.3756948012345488
30,0.5991965470293477,97876.0,0.3811328665255346,0.41221929721361505,0.3628289803445292
31,0.5868190704703811,101270.0,0.36985949839656795,0.40544525726951464,0.34984325770627656
32,0.5740177019925845,104901.0,0.35849325161816414,0.3991129021489646,0.33675437965021865
33,0.560760884185215,108228.0,0.3470302277986543,0.3933396915898189,0.3235765431125837
34,0.5470157317280401,111466.0,0.3354675344771437,0.3880624455408371,0.3103109984258423
35,0.5327482121881826,114661.0,0.32380105214253196,0.38318198774950757,0.2969835568140659
36,0.5179231173971088,117842.0,0.3120266954625449,0.37867872073797604,0.2836356672912329
37,0.5025002688839083,121057.0,0.300138628536797,0.3748228350014153,0.27033265269821416
38,0.4864412485875406,124374.0,0.28813198200280227,0.3715362622775808,0.25714243061218917
39,0.4697035463102717,127474.0,0.27600134434308954,0.3685172901915988,0.24412042177461973
40,0.45224025148354563,130628.0,0.2637422461983092,0.3657340368048023,0.2313907813084236
41,0.43399281217641705,133627.0,0.2513490256522232,0.36303944244419895,0.21917514383364745
42,0.414880188434849,136833.0,0.2388138886564246,0.36031897091333165,0.20779126002524564
43,0.3947816426932453,140234.0,0.22612976743273946,0.3570549480674631,0.19757092426047002
44,0.3735534100022365,143483.0,0.21328897864072915,0.3535516900151567,0.1889393182034355
45,0.35098297738184536,146529.0,0.20028365892917316,0.3495820733597134,0.18266763485512724
46,0.32684741803098805,149824.0,0.18710226235899588,0.34525704129711093,0.17854842313798353
47,0.30089654641760544,152945.0,0.1737351690488053,0.34069567131867196,0.176623581279606
48,0.2728405050217117,156205.0,0.16017013282473974,0.33603014049235613,0.17700704678628776
49,0.24235684172308786,159520.0,0.14639134077044008,0.33162623827014953,0.1793818804573231
50,0.2090631024340476,162694.0,0.1323865981343094,0.3274272242890298,0.1831046378454097
51,0.1724254583264307,166223.0,0.11813961714090732,0.32402079937041384,0.18790155889158297
52,0.13176400725061663,169318.0,0.1036349360974431,0.32118034116427224,0.19305159489339743
53,0.08612543738718652,172656.0,0.0888495393627628,0.3183746819270333,0.19856405912483774
54,0.03415658041044802,176047.0,0.07376723240853415,0.31420507518273627,0.20468052863366462
55,-0.026098658457340777,179500.0,0.0583723751693312,0.30872486890711737,0.2104203655922719
56,-0.04640488358036236,182719.0,0.05365779833929273,0.30623239181035206,0.2119614721818317
57,-0.06812829723135981,186139.0,0.048855979570776156,0.30349330269958974,0.21388296932093664
58,-0.09140791826493039,189078.0,0.04398143475153962,0.3002469758660386,0.21540090873406592
59,-0.11643588230329252,192670.0,0.039037147906578494,0.2965356628170329,0.21741482614291868
60,-0.14338252402211898,195921.0,0.03401928025756912,0.2926856250145974,0.2195150921473682
61,-0.17236430221781707,199037.0,0.028947302119172288,0.2885641600781451,0.22205488544865445
62,-0.2033257426916083,202380.0,0.023833426060133597,0.2842345364895588,0.22470783121660035
63,-0.2358620137878601,205523.0,0.018657975185141312,0.27965904543515213,0.22734582536932912
64,-0.26727808809795456,208677.0,0.013400757264017925,0.2748845669340397,0.23034978056034988
65,-0.2720664319508112,211920.0,0.013379750164479606,0.27084639873134525,0.23369939409137974
66,-0.2774886992325105,214941.0,0.0131149505835401,0.2666868555566726,0.23722987120548777
67,-0.28426383667688676,218085.0,0.012547848740163136,0.2622541457686669,0.24028645758827305
68,-0.2926867976718753,221270.0,0.011639064541113683,0.2578610126435901,0.24326369477862184
69,-0.296026885761665,224508.0,0.011500459895548477,0.25333498014166095,0.24679463373748367
70,-0.30169373021238244,227962.0,0.010899263519127237,0.24885167359749216,0.2501997771571203
71,-0.3100561828962558,231273.0,0.009845824646919242,0.2448132798982831,0.2534987892506668
72,-0.32066539675256855,234593.0,0.008408238501851623,0.2408861769036133,0.25618641552472626
73,-0.3259403722199369,237776.0,0.007709858475249231,0.2365294638545124,0.2594894935860087
74,-0.33281287430809037,240826.0,0.006641138561770636,0.23277229780116876,0.2619073424037481
75,-0.3385940670503199,243809.0,0.005337917235159406,0.22987507081812525,0.2641857946399386
76,-0.33255695938523466,247112.0,0.0035320043243837022,0.22770160720090285,0.2658041491684697
77,-0.22146007466984316,250034.0,0.001442507012009318,0.22596354645620875,0.2669071720639016
78,-0.22517713260831007,253206.0,0.001442507012009318,0.22516775765406605,0.2665044844355466
79,-0.22533968550976188,256109.0,0.001442507012009318,0.22505140337637872,0.2654183375187607
80,0.7666030354761629,259557.0,0.00019680044687110394,0.22256451808293612,0.2671939137377654
81,0.6943914438799756,262760.0,0.00019680044687110394,0.21982915472600706,0.26901949569331507
82,-0.27781999418585523,266052.0,0.001597043317017936,0.2164865403745161,0.2718026824380235
83,-0.33946368500071683,269152.0,0.0042216644867540095,0.21261668850695065,0.27530312029872583
84,-0.31670205408560037,272227.0,0.006499895404542703,0.2096988344665743,0.27798325579979155
85,-0.285268907273599,275403.0,0.008676624372787614,0.20656456513248092,0.28088068055028187
86,-0.2456077514601719,278614.0,0.0112403408682843,0.20264807807437107,0.28460613076259994
87,-0.21162005855122118,281987.0,0.013483842823146637,0.1993841215317208,0.28791741772160384
88,-0.18349262336583044,285451.0,0.01541394533603369,0.1966913528287625,0.2907030017501632
89,-0.16040021695350673,288798.0,0.017070040984390352,0.19450794277359612,0.2930615170461668
90,-0.14186230311743298,292064.0,0.018473791493015736,0.19283298550804814,0.29497703191437596
91,-0.12699309418098154,295243.0,0.019669781741435508,0.19158242826207203,0.29648239763044465
92,-0.11554643635763133,298748.0,0.020665934394635252,0.19076355223499594,0.29766448268745216
93,-0.10708035689463619,302053.0,0.021484190832893893,0.1903332111917649,0.2984996773174509
94,-0.10109219824840257,305423.0,0.02214820620052961,0.19022614909987998,0.2990177891691848
95,-0.09731397068820664,308758.0,0.022671726831824907,0.1904183803914297,0.2992359115571063
96,-0.09545793743534148,312059.0,0.02306984897184217,0.19088479796838423,0.2992441771124837
97,-0.09524242414855337,315476.0,0.023352426573849342,0.19157194247660222,0.29903489670151867
98,-0.09650309186625786,318725.0,0.023534460887073522,0.19247892147508625,0.29861491039971627
99,-0.099087266967281,322147.0,0.023620927320799203,0.1935802062442819,0.298006223164776
100,-0.10274003366168567,325320.0,0.023625666028928682,0.19483704088752166,0.2972407416063139


==> csv_for_plot/new-pol-result/5-rrcg_01.csv <==
iter,Loss,Step,noise,lengthscale,outputscale
0,0.8584972422049866,0.0,0.6932,0.6931,0.6931
1,0.8519176823685657,3206.0,0.6832000000000177,0.683100000000153,0.6831000000155683
2,0.84525697830921,6418.0,0.6731973269227592,0.6731321181261396,0.6734768828073245
3,0.8385089916099708,9855.0,0.6631885907055177,0.6631665709471796,0.6640671590337841
4,0.8316695048259223,12996.0,0.6531718953577118,0.6532078617655549,0.6545628864570467
5,0.8247330927749731,16239.0,0.643144530319005,0.6432453867770167,0.6449407500892433
6,0.8176979436558871,19597.0,0.6331043812377691,0.633327034408459,0.6352075631167706
7,0.8105566464898395,22951.0,0.623049236713686,0.6234158170445094,0.6253327817471992
8,0.8033040868032929,26262.0,0.6129764868029245,0.6135193030583304,0.6153345705957809
9,0.7959349024175162,29442.0,0.6028834648615675,0.6036472487354242,0.605229136188805
10,0.7884405310519295,32680.0,0.5927671492909622,0.5937660587071938,0.5950011828878784
11,0.7808169466251056,35906.0,0.5826255390457379,0.583917248711975,0.5846469054121695
12,0.7730570090928961,39115.0,0.5724558011884618,0.5741010959556283,0.5741774101852819
13,0.7651549594632132,42503.0,0.5622549863957448,0.5643580146058287,0.5635801169646556
14,0.7571029561007121,45862.0,0.5520209748904864,0.554684077297276,0.5528543528868107
15,0.7488914800923037,49196.0,0.5417507639239848,0.545061542477938,0.5419990443631609
16,0.7405115588415341,52269.0,0.5314412332061099,0.5354927938948124,0.5310126024708105
17,0.7319546134399023,55590.0,0.5210899810906353,0.5259858071512443,0.5198938368443836
18,0.7232115829399294,58956.0,0.5106932534855113,0.5165717307649268,0.5086400690239581
19,0.7142721841749983,62385.0,0.500248516014183,0.5072436359946209,0.49725674990541663
20,0.7051248211939812,65458.0,0.48975366352510324,0.49797130389671546,0.48573326198284394
21,0.6957587209129177,68652.0,0.4792053443456382,0.4887701237141902,0.4740759673803947
22,0.6861617736854384,72067.0,0.46859994523565884,0.4796478493709579,0.46228361881192437
23,0.6763214516037007,75067.0,0.4579348556199732,0.4705985771506722,0.4503513501618837
24,0.6662274438992724,78309.0,0.4472058637431451,0.46174260936407163,0.43828500910846685
25,0.6558625256872996,81548.0,0.4364101226289379,0.45299792543194806,0.426089282372086
26,0.6452164652747159,84587.0,0.42554393883404656,0.44460138796649035,0.41375822566305587
27,0.6342673764442823,87820.0,0.41460483702569245,0.43641164828697665,0.4012839450741005
28,0.6229968471180095,91116.0,0.40358808930112794,0.4285231693403494,0.38868723355134627
29,0.6113834282742668,94277.0,0.39249052932099787,0.42098106624242704,0.3759609384281769
30,0.5994037271973822,97417.0,0.3813089875032545,0.4138195812083586,0.3631162239002225
31,0.5870310911067207,100778.0,0.3700402287187686,0.40704318833467235,0.35014345138201175
32,0.5742366081311813,103896.0,0.3586798030534643,0.40070975550642396,0.33705659354927064
33,0.5609891675792631,107018.0,0.3472231195097851,0.39481981922360704,0.32388736821665276
34,0.5472544704766361,110114.0,0.33566539089926367,0.3893952913554951,0.31063857295393915
35,0.5329986913724063,113430.0,0.3240028692417531,0.38439099471281934,0.29734335393059896
36,0.5181853552044039,116838.0,0.3122309088822123,0.37982163209240016,0.28404209826261656
37,0.5027760684570719,120086.0,0.30034553596330665,0.3758507022523112,0.27076324862904705
38,0.4867306546725872,123317.0,0.2883414740299333,0.37227850460729983,0.2575554172736984
39,0.47000667458374845,126605.0,0.27621316295473025,0.3690297347426425,0.24455009826740312
40,0.45255457123729237,129811.0,0.263955801174572,0.365992827893469,0.23182596717560977
41,0.43431387738218535,132875.0,0.25156422118255506,0.36288450073899897,0.21963266916497526
42,0.4152020102801499,136313.0,0.23903086489071215,0.3596372315670278,0.20824492323841687
43,0.39510998196850106,139764.0,0.22634839510423901,0.3562067110425138,0.19802817039565782
44,0.37388734208983293,142992.0,0.2135079938313483,0.35254396921814635,0.1894422200652017
45,0.3513419524876141,146231.0,0.20050228428298492,0.348620990170104,0.1828860110493103
46,0.32723927207567377,149466.0,0.18732215637276173,0.34444018744830834,0.17867280673856756
47,0.30131994971427656,152537.0,0.17395604244727286,0.34023719923419143,0.176865477467608
48,0.2733022155922787,155761.0,0.16039203940671956,0.33614164373353667,0.17726555747850822
49,0.24287090948143922,159029.0,0.146616233991862,0.332293702252809,0.17935489018242856
50,0.20962469636292905,162258.0,0.13261432085547759,0.32884563860645705,0.18285122986241573
51,0.17304788075178504,165535.0,0.11836961220540539,0.3257463344879372,0.18737828813035765
52,0.13245714465502934,168828.0,0.10386434027480511,0.3228766507482463,0.19259532845176694
53,0.08694068881192882,172030.0,0.08908327351639793,0.32010233679383837,0.19820928776908495
54,0.03517891304963655,175228.0,0.07400715744868609,0.31648694894649093,0.20399281744141193
55,-0.024789025595973915,178367.0,0.05861850732166908,0.3111739605881375,0.20993507262786526
56,-0.044978291788202306,181530.0,0.05390353968101878,0.3088790002423233,0.21165234244913037
57,-0.06658629598858719,184865.0,0.04910370877101426,0.30609904197356785,0.21346377572970682
58,-0.08974421370959684,188016.0,0.04423121050549649,0.30277058309336535,0.2152708914633
59,-0.11457687249957967,191112.0,0.039295460786871364,0.29902580111149646,0.21698941617549927
60,-0.141287930338277,194501.0,0.0342938534236419,0.2949272979209975,0.21860141846953807
61,-0.16997471391359284,197665.0,0.02923794480277871,0.2905533526716257,0.22008663548923768
62,-0.2006259352899707,200911.0,0.02413285742668772,0.2859675442989456,0.2218560120439068
63,-0.2326480791891248,203981.0,0.01899036017338583,0.28119035816751964,0.22384689913663866
64,-0.2632051234781096,207272.0,0.013837008048127954,0.2764400788518792,0.226817094539688
65,-0.28023167203303556,210488.0,0.008825304613900124,0.2717850346484324,0.23038490123258182
66,-0.22657775565092833,213804.0,0.0042708038035273,0.26719338013743166,0.23422154637237164
67,-0.2467096295391995,217171.0,0.0042708038035273,0.2629824004265007,0.23781724419731112
68,-0.2517221440450743,220221.0,0.0038700885062241783,0.2584591757113311,0.2418806923754867
69,-0.3022500563087982,223375.0,0.005224402617434543,0.2536930999288177,0.24617859676409995
70,-0.320170553072809,226649.0,0.007245910373315999,0.2487521016580737,0.25079006314257546
71,-0.3196139471850114,229915.0,0.008375511871265685,0.24418049309953274,0.2553982170458443
72,-0.3167755002197407,233387.0,0.008972087111575563,0.2397455735362954,0.25985164218636986
73,-0.3123003626963147,236529.0,0.009444414470625476,0.23562708371391383,0.26371442490951713
74,-0.3085297329471729,239870.0,0.009649363250981827,0.23170093073809375,0.26705573862958676
75,-0.3075945717947239,243143.0,0.009468772974968568,0.22802072538629206,0.269369546574157
76,-0.31098503512249315,246545.0,0.008835059619982748,0.2247588586678613,0.2709845248708647
77,-0.31844459617427845,249962.0,0.007806212145123739,0.2218331176844345,0.2721081176028699
78,-0.3295330684365049,253173.0,0.0064255180602752855,0.21969359254150805,0.27261822290149496
79,-0.33977629722785424,256540.0,0.004836893174930985,0.21794943685095416,0.27269313582634813
80,-0.3334628743023876,259751.0,0.0028500531875424407,0.2167625936325604,0.2724170176950437
81,-0.33977018688215194,262881.0,0.0033427596620912462,0.21491038672836457,0.27349592093614367
82,-0.34034831671952814,266008.0,0.0041118103770126195,0.21333898593028747,0.27430225827054117
83,-0.33539597529268783,269252.0,0.004875596845995437,0.21211791348976586,0.27557011027697637
84,-0.3262506660792703,272316.0,0.00583261007992289,0.2113555878560323,0.2762057461669923
85,-0.3161451297043747,275510.0,0.006735122279082111,0.210865783512577,0.2765859285510507
86,-0.3067155349067591,278821.0,0.007557113261398241,0.2107105275651749,0.27670069809666287
87,-0.3049278395577852,282071.0,0.007755801626609668,0.21096557672638694,0.27638829125130615
88,-0.3070239577079411,285325.0,0.007673651606541042,0.2116244553049893,0.27573135045122976
89,-0.31277344695033243,288542.0,0.007293153428247411,0.2125263601980622,0.27481986949299614
90,-0.3207933943284814,291894.0,0.006634981943393675,0.21304861945161188,0.2734769280162396
91,-0.33142533104137634,295132.0,0.005661269383289922,0.213885943033644,0.2718505293119833
92,-0.3401898136417687,298286.0,0.004504546687201126,0.21463902468363716,0.2699841319032233
93,-0.34100090917068787,301563.0,0.004369158126095074,0.21492279935642633,0.26878621731286256
94,-0.34143522127589127,304807.0,0.004279506294143188,0.21493215578625186,0.26752853898437545
95,-0.3420522096824692,308209.0,0.004025524772368367,0.21499460888148325,0.26633639888760335
96,-0.3419603677272414,311455.0,0.0036977488596252267,0.21473541378946484,0.26489151094412067
97,-0.3408186706291578,314941.0,0.0033775314929829956,0.2133857186115796,0.2647195407343714
98,-0.3409392458293729,318110.0,0.00340443930381593,0.2123177014366982,0.2644477583802751
99,-0.34099300699031687,321384.0,0.0035700205818279835,0.21048678096022713,0.2638756996756298
100,-0.3400558629045277,324679.0,0.0038322782028880034,0.2088387451989694,0.26304920060503884


==> csv_for_plot/new-pol-result/chol.csv <==
iter,Loss,noise,lengthscale,outputscale
0,0.858497242,0.6932,0.6931,0.6931
1,0.851917682,0.6832,0.6831,0.6831
2,0.845253957,0.673196618,0.673102902,0.673154456
3,0.838502423,0.663187542,0.663111008,0.663236292
4,0.831659112,0.653170421,0.653126872,0.653316796
5,0.824719724,0.643142863,0.643153279,0.643371032
6,0.817679614,0.63310244,0.633193212,0.633378494
7,0.810533779,0.623046686,0.623249831,0.623322571
8,0.803276844,0.612973098,0.613326445,0.613189834
9,0.795903054,0.602879137,0.603426498,0.602969389
10,0.788406259,0.592762229,0.593553563,0.592652357
11,0.780779912,0.582619761,0.583711354,0.582231465
12,0.773017062,0.572449083,0.573903755,0.571700737
13,0.765110355,0.562247509,0.564134885,0.561055241
14,0.757052029,0.552012312,0.554409187,0.550290899
15,0.748833918,0.541740724,0.544731565,0.539404328
16,0.740447452,0.531429936,0.53510756,0.52839272
17,0.731883646,0.521077096,0.52554358,0.517253742
18,0.723133093,0.510679305,0.516047175,0.505985452
19,0.714185939,0.500233618,0.506627369,0.494586244
20,0.705031844,0.489737039,0.497295043,0.483054804
21,0.69565992,0.479186525,0.48806335,0.471390086
22,0.686058645,0.468578974,0.478948171,0.459591309
23,0.676215741,0.457911232,0.469968565,0.447657978
24,0.666118013,0.447180083,0.461147204,0.435589923
25,0.655751155,0.436382249,0.452510721,0.423387378
26,0.645099509,0.425514384,0.444089913,0.411051088
27,0.6341458,0.414573072,0.435919699,0.39858246
28,0.622870848,0.403554816,0.428038709,0.385983772
29,0.611253308,0.392456036,0.420488349,0.37325845
30,0.599269441,0.381273056,0.413311199,0.360411449
31,0.586893003,0.370002099,0.406548604,0.34744976
32,0.574095266,0.358639272,0.400237413,0.334383114
33,0.560845212,0.347180553,0.394405981,0.321224946
34,0.547109879,0.335621776,0.389069724,0.307993767
35,0.532854741,0.323958608,0.384226745,0.294715103
36,0.51804397,0.312186534,0.379854173,0.28142432
37,0.502640309,0.300300825,0.375905897,0.268170791
38,0.486604288,0.288296505,0.372312253,0.255024095
39,0.469892476,0.276168317,0.368982123,0.242083276
40,0.452454408,0.263910673,0.365807769,0.22949035
41,0.43422768,0.251517589,0.362672686,0.21744872
42,0.41513049,0.23898261,0.359462577,0.206244112
43,0.395051317,0.226298701,0.356079151,0.19625687
44,0.373837765,0.213458117,0.352455576,0.187939102
45,0.35129145,0.200452234,0.348571346,0.181725167
46,0.327176534,0.18727137,0.344463245,0.177889291
47,0.301236012,0.173904622,0.340228639,0.176444216
48,0.27319475,0.160339776,0.336017215,0.177160393
49,0.24273737,0.146563307,0.33200657,0.179665556
50,0.209469647,0.132560446,0.328356531,0.183537928
51,0.172875833,0.118315294,0.325141636,0.188360323
52,0.132270837,0.103810955,0.322272282,0.193748653
53,0.086726946,0.089029738,0.31942242,0.199374007
54,0.034937644,0.073953515,0.315983332,0.204986868
55,-0.025026895,0.058564501,0.311094436,0.210446226
56,-0.045207178,0.053849322,0.308932355,0.21204416
57,-0.06681831,0.049049894,0.306166735,0.213616597
58,-0.089973701,0.044177083,0.302893819,0.215180371
59,-0.114811538,0.039239156,0.299197536,0.216760614
60,-0.141486356,0.034242475,0.295147882,0.218397898
61,-0.170129588,0.02919226,0.290806538,0.22015679
62,-0.20071917,0.024093807,0.286235846,0.222135192
63,-0.232647503,0.018955263,0.281508509,0.224469914
64,-0.263107586,0.013797216,0.276715499,0.22731982
65,-0.279645228,0.008707387,0.271972679,0.230778587
66,-0.233698834,0.004470889,0.267433677,0.234691436
67,-0.26571408,0.004913821,0.263208651,0.23867854
68,-0.301717847,0.006496588,0.258672299,0.243035482
69,-0.31196688,0.008223025,0.25398524,0.247494192
70,-0.309563817,0.009662865,0.249371624,0.251750719
71,-0.303965204,0.010657255,0.245006815,0.255576227
72,-0.299437174,0.011168191,0.241012353,0.258825315
73,-0.29780298,0.011206891,0.237464183,0.261423837
74,-0.299827709,0.010803552,0.234399876,0.2633533
75,-0.30573534,0.009995588,0.231823403,0.264636597
76,-0.315268527,0.008825003,0.229707224,0.265327343
77,-0.327286449,0.007343276,0.227990246,0.265504749
78,-0.338320472,0.005630971,0.22656752,0.265277276
79,-0.338624379,0.003868496,0.225261916,0.264803613
80,-0.31847449,0.00262842,0.223769098,0.264348177
81,-0.332158399,0.00304841,0.221756975,0.264245912
82,-0.342416295,0.004145834,0.219521591,0.264242446
83,-0.338887114,0.005168848,0.217446768,0.264011182
84,-0.332877376,0.005850004,0.215755583,0.263395425
85,-0.32953666,0.006123864,0.214542471,0.262353475
86,-0.33019091,0.006000838,0.213818002,0.260906453
87,-0.334334819,0.005525521,0.213536851,0.259110906
88,-0.339934944,0.004772164,0.213610247,0.257049013
89,-0.342876932,0.00386948,0.213904005,0.254832467
90,-0.338581091,0.003072812,0.214224855,0.252618266
91,-0.334974518,0.002830138,0.214337413,0.250605736
92,-0.340819199,0.003296034,0.214162226,0.248878127
93,-0.343320198,0.004028795,0.21388534,0.247294049
94,-0.341592671,0.004672978,0.213702469,0.245703381
95,-0.33953831,0.005072464,0.213722522,0.244027575
96,-0.339119422,0.005185535,0.213979016,0.242247566
97,-0.340480656,0.005030016,0.214451588,0.240386189
98,-0.342586923,0.004663578,0.215079388,0.238499054
99,-0.343712821,0.004185307,0.215767215,0.236672023
100,-0.342676057,0.00374638,0.216391774,0.235018238

==> csv_for_plot/poisson-result/ascg_result.csv <==
iter_num_sum,L2 Error Mean,L2 Error Std
12,1.272231177,2.00779E-10
1491,0.063307164,5.94047E-12
4477,0.034212499,1.14048E-10
9376,0.007874791,1.49576E-11
15010,0.002661245,1.08018E-10
21606,0.002080932,8.52861E-12
29044,0.000770559,2.46211E-10
37421,0.000476013,1.29993E-10
46763,0.000294972,6.49983E-11
57174,0.000163095,9.70091E-11
68582,0.000145055,2.11283E-10
80716,9.07894E-05,1.8417E-08
93460,5.08133E-05,2.2954E-08
106810,2.57102E-05,1.76325E-08
121094,1.88013E-05,2.21277E-09
136381,1.53923E-05,1.33131E-08
151808,7.2294E-06,1.03101E-09
167353,6.22052E-06,9.08204E-10
182943,5.34144E-06,2.49095E-09
198473,4.24097E-06,1.6806E-09
214045,4.10935E-06,1.13292E-09
229765,4.47097E-06,1.68712E-09
245352,4.28985E-06,2.60649E-10
261109,4.6532E-06,3.15178E-08
276890.6667,5.5032E-06,1.67657E-07
292709,5.44577E-06,3.33087E-08
308608.3333,4.234E-06,1.03863E-08
324633,3.2139E-06,1.05685E-08
340828.3333,2.67702E-06,3.97976E-08
357090,2.27198E-06,2.07519E-08
373337.3333,2.20766E-06,3.92504E-08
389779.3333,2.0045E-06,8.64216E-10
406231.6667,2.1124E-06,7.37928E-08
422851,2.10704E-06,6.57404E-08
439747,2.21454E-06,9.4612E-09
456354.6667,2.30247E-06,6.48944E-08
472964.3333,2.42193E-06,1.15925E-07
489489.6667,2.38996E-06,4.32366E-08
506074.6667,2.38361E-06,3.22408E-08
522580,2.25218E-06,6.4406E-08
539110,2.08495E-06,1.72377E-08
555749.6667,1.90097E-06,5.89394E-08
572219,1.74704E-06,5.12617E-09
588729.6667,1.58966E-06,4.38974E-08
605259.3333,1.4951E-06,6.91086E-08
621616.6667,1.47224E-06,3.94263E-08
637952.3333,1.37279E-06,3.84691E-08
654435.3333,1.29565E-06,5.08419E-08
670699.3333,1.2545E-06,7.01432E-08
687099,1.23153E-06,4.9317E-08
703458.3333,1.20825E-06,6.3645E-08
719825.6667,1.17343E-06,7.20002E-08
736092,1.11599E-06,2.42594E-08
752273.6667,1.10191E-06,4E-08
768482,1.03297E-06,2.95049E-08
784914,9.8995E-07,3.37818E-09
801283,9.52495E-07,4.33883E-09
817650,9.07733E-07,3.92707E-09
834048,8.93328E-07,3.76155E-09
850125,8.93526E-07,1.04372E-08
866426,8.54629E-07,2.18746E-08
882692,8.34043E-07,1.30654E-08
899019,8.25913E-07,7.07821E-09
915419,7.98489E-07,3.63536E-08
931723.6667,7.50185E-07,1.18658E-09
948046,7.29842E-07,1.35819E-08
964262.6667,7.08684E-07,4.79501E-08
980515,6.89922E-07,8.64679E-08
996913,6.69963E-07,5.70939E-08
1013197.333,6.60096E-07,5.38596E-08
1029469,6.17813E-07,5.25045E-08
1045751,5.70444E-07,2.15545E-08
1062047,5.44176E-07,2.10897E-08
1078311.667,5.38666E-07,2.28034E-08
1094651.333,5.26187E-07,2.80366E-08
1110997.333,5.00149E-07,2.7105E-08
1127369.333,4.89466E-07,2.93851E-08
1143808,4.79363E-07,4.13317E-08
1160141.333,4.70469E-07,4.41137E-08
1176227.333,4.70689E-07,3.41016E-08
1192624,4.53713E-07,3.50098E-08
1209051,4.67665E-07,2.45345E-08
1225313.333,4.78046E-07,4.4092E-09
1241629.333,4.71975E-07,6.10512E-09
1257823,4.6783E-07,3.16991E-09
1274165,4.51277E-07,1.1644E-08
1290465.667,4.36923E-07,9.65989E-09
1306907.667,4.24505E-07,3.20347E-08
1323207.667,4.15163E-07,2.48331E-08
1339339.333,4.08425E-07,4.51632E-08
1355647.333,3.96439E-07,1.39624E-08
1372004.667,3.87681E-07,1.52745E-08
1388141,3.96373E-07,2.96641E-08
1404283.667,3.79079E-07,3.45044E-08
1420367.667,3.7306E-07,4.49302E-08
1436555,3.6122E-07,5.85086E-08
1452708.667,3.58295E-07,6.35745E-08
1468827.333,3.51561E-07,5.44548E-08
1484948.667,3.53423E-07,6.07547E-08
1501093.667,3.39023E-07,7.44389E-08
1517309.667,3.36499E-07,7.27474E-08
1533513.333,3.1758E-07,6.56793E-08
1549650.333,3.18994E-07,6.66936E-08
1565726,3.15767E-07,5.49633E-08
1581760,3.05919E-07,5.38339E-08
1597774.667,3.09459E-07,6.24257E-08
1613773,2.94939E-07,4.6005E-08
1629234.667,5.27814E-07,2.57532E-07
1644688.667,3.85809E-07,1.31966E-07
1660527,2.99936E-07,6.24655E-08
1676446.667,2.85084E-07,4.66191E-08
1692361.333,2.77981E-07,4.59323E-08
1708344.667,2.69888E-07,4.26291E-08
1724441.333,2.61719E-07,3.07973E-08
1740567.333,2.4591E-07,3.62017E-09
1756672,2.43082E-07,2.06418E-08
1772853.333,2.46242E-07,2.55622E-08
1789029,4.62061E-07,2.15535E-07
1804937.667,2.4352E-07,2.68115E-08
1820955,2.29328E-07,1.15568E-08
1836985.667,2.24353E-07,5.44999E-09
1852917.667,2.18777E-07,1.3376E-08
1868963.667,2.12771E-07,1.6851E-08
1885234,2.16188E-07,1.87278E-08
1901370.333,2.15286E-07,2.37529E-08
1917516,2.11303E-07,2.11262E-08
1933580.333,3.03816E-07,9.73127E-08
1949610,2.146E-07,1.54151E-08
1965764.667,2.20711E-07,1.86869E-08
1981821,2.03456E-07,5.27192E-09
1997996.333,2.03676E-07,3.1593E-09
2014104.333,2.10117E-07,7.59242E-09
2030163,2.11069E-07,1.28713E-08
2046355.333,2.03019E-07,1.46898E-08
2062471,2.13222E-07,1.26054E-08
2078498.667,2.7614E-07,1.13693E-07
2094334.333,1.96493E-07,1.04036E-08
2110279.333,1.93804E-07,1.15975E-08
2126339.667,1.89776E-07,1.2542E-09
2142352.667,1.96683E-07,1.44062E-08
2158425.667,1.92469E-07,6.98239E-09
2174598.333,1.94086E-07,1.58264E-09
2190626.333,1.93234E-07,4.60177E-10
2206588,1.88615E-07,1.53275E-09
2222450.333,1.9736E-07,4.57288E-09
2238403.333,2.03644E-07,1.49725E-08
2254531.333,2.03161E-07,2.87762E-09
2270517,2.05409E-07,5.90486E-09
2286429,2.07982E-07,1.12276E-08
2302250.667,2.0681E-07,1.78572E-08
2318188.667,2.0052E-07,4.36395E-09
2334135.333,2.03403E-07,7.62602E-09
2350123,2.05578E-07,3.59993E-09
2366174.333,2.06024E-07,1.04337E-08
2382164,2.07892E-07,2.05972E-08
2398066.333,2.10238E-07,7.34085E-09
2413353.333,5.79151E-07,3.219E-07
2428670.333,2.55368E-07,4.43955E-08
2444332.667,2.46032E-07,3.71828E-08
2460114,2.16801E-07,1.33355E-08
2476043.667,2.08018E-07,4.29825E-09
2492043.667,2.0373E-07,3.93174E-09
2508055,2.10204E-07,6.57497E-09
2524120.667,2.00995E-07,6.9363E-09
2540068.333,2.0835E-07,9.26669E-09
2556102.333,1.97589E-07,1.8866E-09
2572125.667,2.49011E-07,3.20238E-08
2588227.333,2.03534E-07,5.13765E-09
2604338.333,1.93327E-07,7.4942E-09
2620258,1.92373E-07,1.01727E-08
2636217.333,2.03726E-07,1.25669E-09
2652226.333,1.87349E-07,2.337E-09
2668290,1.90944E-07,5.96593E-09
2684328.667,1.86094E-07,5.35872E-09
2700412.333,1.77617E-07,7.99757E-09
2716374.333,1.85423E-07,7.66152E-09
2732374.667,1.85393E-07,1.10737E-08
2748474.333,1.78482E-07,1.20936E-08
2764511,1.7132E-07,8.34804E-09
2780532,1.77533E-07,2.6556E-09
2796456,1.72643E-07,3.71106E-09
2812643,1.01409E-06,7.25574E-07
2828167.333,2.51628E-07,6.47303E-08
2843932.667,1.8267E-07,2.94316E-10
2859798.333,1.68444E-07,8.56273E-09
2875732,1.67303E-07,8.31975E-09
2891760,1.69684E-07,1.76395E-08
2907826,1.6636E-07,5.82013E-09
2923769.667,1.66833E-07,3.17506E-09
2939897.333,1.56226E-07,7.32024E-09
2956013,1.54039E-07,9.59439E-09
2971888,2.78584E-07,2.16651E-07
2987325.667,1.6274E-07,3.41901E-08
3003006,1.6074E-07,1.08076E-08
3018802,1.5945E-07,8.57305E-09
3034850.667,1.51958E-07,7.18915E-11
3050854,1.59783E-07,3.08841E-09
3066981,1.58498E-07,6.92426E-09
3083115.333,1.53611E-07,6.74269E-10
3098951,1.85601E-06,1.4627E-06
3113850,5.69229E-07,3.47746E-07
3129068.333,5.46934E-07,3.28339E-07
3144473.667,3.76283E-07,1.77045E-07
3160238,2.39408E-07,6.07818E-08
3176093.667,2.13267E-07,4.71683E-08
3192098.667,1.72213E-07,2.21472E-08
3208091,1.61959E-07,7.86511E-09
3224119,1.50113E-07,1.9271E-09
3240269.333,1.44224E-07,1.25367E-09
3256429.667,3.49641E-06,2.90307E-06
3271501,5.15528E-07,3.31639E-07
3286788,3.53796E-07,1.9261E-07
3302420,2.84334E-07,1.28459E-07
3318202.333,2.1844E-07,7.02517E-08
3334089.667,1.94695E-07,5.16237E-08
3350158.667,1.43181E-07,5.74836E-09
3366175.667,1.37011E-07,1.73022E-08
3382179,1.27026E-07,6.017E-09
3398312.667,1.31043E-07,1.63801E-08
3414319.333,1.27614E-07,1.62576E-08
3430331.667,1.31466E-07,2.17092E-08
3446346.667,1.27357E-07,1.6703E-08
3462192.667,1.24295E-07,1.94084E-08
3478148,1.4279E-07,2.12864E-08
3494166,1.26814E-07,1.76423E-08
3510095.333,1.16543E-07,2.15754E-08
3526160.333,1.14863E-07,2.10211E-08
3542179.667,1.62207E-07,6.18466E-08
3558083,1.16968E-07,2.60366E-08
3574094.333,1.11763E-07,2.55244E-08
3590173,1.10147E-07,3.00562E-08
3606239,1.11907E-07,2.78739E-08
3622200,1.24E-06,1.93471E-06
3637238.333,2.75271E-07,2.69804E-07
3652606.667,2.02452E-07,1.43677E-07
3668210.667,1.60386E-07,4.83001E-08
3683816.667,1.17515E-07,8.92137E-10
3699675.333,1.10395E-07,1.49046E-08
3715627,1.06883E-07,2.09877E-08
3731585,1.14074E-07,2.32543E-08
3747746,1.0087E-07,1.57274E-08
3763835.333,1.0355E-07,2.50273E-08
3779890.667,1.01823E-07,2.28229E-08
3796054.333,1.18017E-07,2.42196E-08
3811966,1.20355E-07,3.84434E-08
3827992,9.92884E-08,1.6821E-08
3843993,1.06773E-07,2.55085E-08
3860045.333,9.50509E-08,1.62797E-08
3876137.333,9.78207E-08,1.84972E-08
3892180.667,9.87144E-08,1.72955E-08
3908207.333,1.15321E-07,1.58844E-08
3924281.667,1.22662E-07,9.11466E-09
3940059.667,1.00077E-07,2.32501E-08
3956001.667,9.18178E-08,1.67701E-08
3972002.667,9.34458E-08,1.63752E-08
3987949.333,9.28655E-08,9.1531E-09
4003948,9.41276E-08,1.46747E-08
4019687,1.96567E-07,1.02941E-07
4035282.667,1.14346E-07,3.31764E-08
4051000.333,9.74719E-08,1.99672E-08
4067009.667,9.53301E-08,1.30248E-08
4083143.667,9.35579E-08,9.59918E-09
4099440,9.55085E-08,8.29904E-09
4115693.667,9.31557E-08,7.26477E-09
4131686.667,9.64957E-08,1.13524E-08
4147614.333,9.40431E-08,5.46783E-09
4163599.667,1.36839E-07,3.95106E-08
4179551,1.0354E-07,3.39555E-09
4195593.667,9.55419E-08,3.01698E-09
4211589,9.52967E-08,9.58418E-10
4227627,1.02958E-07,4.40348E-09
4243541,9.55635E-08,3.87372E-09
4259554.667,9.32614E-08,1.49198E-09
4275642.333,9.73764E-08,2.46582E-09
4291692,9.45323E-08,2.62871E-09
4306974.667,4.51648E-07,1.80396E-07
4322168,2.38498E-07,1.24884E-07
4337636.333,2.55282E-07,1.39807E-07
4353365,1.71403E-07,6.98825E-08
4369285.667,8.03875E-07,1.16493E-06
4384197,6.83392E-07,9.83099E-07
4399382.333,4.04512E-07,5.24832E-07
4414872.333,2.32664E-07,2.34804E-07
4430705.667,1.45531E-07,9.33253E-08
4446537,1.1314E-07,3.42781E-08
4462508,1.10303E-07,2.14827E-08
4478508.333,1.0463E-07,1.09181E-09
4494555.333,9.71042E-08,1.73925E-09
4510741,1.71528E-07,1.32723E-07
4526505.667,9.01002E-08,3.03081E-09
4542503,8.77835E-08,5.31132E-09
4558616.333,1.04209E-07,1.53124E-08
4574682.667,1.39928E-07,5.18258E-08
4590624.667,1.12407E-07,3.36146E-08
4606374.333,8.96126E-08,8.44151E-10
4622289,8.46327E-08,7.65096E-09
4638341.333,8.65864E-08,4.2671E-09
4654353.667,8.7644E-08,8.32422E-09
4670511,9.14983E-08,1.63708E-08
4686808.667,8.79766E-08,1.42612E-09
4703060.333,8.61039E-08,5.44913E-09
4719050.667,1.38191E-07,8.92713E-08
4734936,9.74358E-08,7.16336E-09
4750839,8.51422E-08,3.65076E-09
4766985.333,8.20547E-08,2.93634E-09
4783115,1.6936E-07,8.22554E-08
4799238,8.35619E-08,3.44351E-09
4815316.333,8.10554E-08,5.96624E-09
4831582.667,8.49511E-08,2.94633E-09
4847623.333,8.71897E-08,1.43583E-08
4863406,8.96881E-08,1.24915E-08
4879422,8.59194E-08,7.15433E-09
4895511.333,7.89057E-08,1.80873E-09
4911522,8.57835E-08,5.08096E-09
4927675.333,1.69701E-07,1.62467E-07
4943764.667,7.86553E-08,1.30828E-09
4959837.333,8.12338E-08,1.09772E-09
4975936.333,7.89112E-08,1.92534E-10
4992128,7.91489E-08,4.24155E-09
5008159.333,8.23993E-08,6.07363E-10
5024249.667,8.67297E-08,3.326E-09
5040373.667,9.15206E-08,7.15234E-09
5056395.667,7.69288E-08,3.0973E-10
5072610,7.7093E-08,2.75915E-09
5088737.333,8.68582E-08,6.39435E-09
5104803.333,7.84632E-08,9.29758E-10
5120468,1.02689E-06,1.64508E-06
5135423.333,5.20823E-07,7.65866E-07
5150805.667,4.09376E-07,5.74393E-07
5166382.333,2.93259E-07,3.71714E-07
5182152.333,2.13142E-07,2.38923E-07
5198042.667,1.37884E-07,1.08313E-07
5214054.667,1.08881E-07,6.11949E-08
5229639.667,2.01596E-07,7.63043E-08
5245111.333,1.33685E-07,4.28076E-08
5260983,1.00348E-07,9.87539E-09
5277135,9.10781E-08,6.01349E-09
5293431,7.23916E-08,5.35474E-09
5309623.667,7.19279E-08,6.19717E-09
5325794.333,7.17079E-08,7.93071E-10
5341743,7.94957E-08,7.88836E-09

==> csv_for_plot/poisson-result/cg_result.csv <==
,CPINN BC loss,CPINN PDE loss,CPINN loss,L2 error,PINN BC loss,PINN PDE loss,PINN loss,iter,iter_num_sum
0,0.0037657940262983258,-0.008859904920752396,-0.0050941108944540705,1.2722311773477588,0.3807539933786766,1.1139700795671499,1.4947240729458264,0.0,12.0
1,0.0014778093790234457,0.003914015391020742,0.005391824770044187,0.06330716401030201,0.004112622194480233,0.029817299948196343,0.03392992214267657,100.0,1491.0
2,0.0034986530802422473,0.011028306460698434,0.014526959540940682,0.03421249919771625,0.0010256730407925217,0.009416507392887134,0.010442180433679655,200.0,4477.0
3,-5.178001360376869e-06,0.0007396859436464792,0.0007345079422861024,0.007874791025979667,7.42328059346344e-05,0.00022518865877044176,0.00029942146470507614,300.0,9376.0
4,5.838621956059163e-05,0.0004078662909981578,0.0004662525105587494,0.002661244812952989,7.267465305919773e-06,0.00011916068079232408,0.00012642814609824384,400.0,15010.0
5,-7.99147512964872e-07,0.0001692139511182222,0.00016841480360525732,0.002080931985051505,2.8292407553295857e-06,5.8166289683517515e-05,6.0995530438847104e-05,500.0,21606.0
6,-1.8295398075472508e-05,9.178766752039141e-05,7.349226944491891e-05,0.0007705594264429435,7.203606902180313e-07,7.479417421330834e-06,8.199778111548864e-06,600.0,29044.0
7,-6.803785959280929e-07,3.8555352614195085e-05,3.787497401826699e-05,0.0004760132250707227,2.947876080202559e-07,4.232231064190691e-06,4.527018672210947e-06,700.0,37421.0
8,3.202642746850046e-06,1.8950963856259302e-05,2.2153606603109346e-05,0.0002949721126312863,1.2985444104707749e-07,1.2346311153126715e-06,1.364485556359749e-06,800.0,46763.0
9,-2.252968827387964e-07,5.725284217071562e-06,5.499987334332766e-06,0.00016309516804713253,3.242599978760709e-08,8.775216715278681e-07,9.099476713154752e-07,900.0,57174.0
10,1.3038156353730875e-06,9.264992651075588e-06,1.0568808286448675e-05,0.00014505536595046137,3.36791000185922e-08,5.11893407145399e-07,5.455725071639911e-07,1000.0,68582.0
11,1.155874331040767e-06,3.010979464321846e-06,4.166853795362613e-06,9.076810080627858e-05,1.2382321954638206e-08,1.2148706233820895e-07,1.3386938429284715e-07,1100.0,80716.0
12,6.479281766470244e-07,2.843685049266577e-06,3.491613225913602e-06,5.0839757529750956e-05,4.0554572500883875e-09,5.321421508379153e-08,5.726967233387992e-08,1200.0,93460.0
13,3.752832546690391e-08,3.0185995400040618e-06,3.0561278654709656e-06,2.5730540429576384e-05,1.1457225033938195e-09,2.730386710954008e-08,2.8449589612933897e-08,1300.0,106810.0
14,-1.731478758561187e-08,1.6016829783702766e-06,1.5843681907846647e-06,1.8803832623026708e-05,4.474870494493223e-10,1.0626483262567583e-08,1.1073970312016905e-08,1400.0,121094.0
15,1.5412482836848657e-07,8.250929008976818e-07,9.792177292661684e-07,1.5387223515671206e-05,3.0191156044718213e-10,9.227427268507986e-09,9.529338828955169e-09,1500.0,136592.0
16,5.360561301695523e-08,8.589207005406489e-07,9.125263135576041e-07,7.1235086361147374e-06,8.933105377576923e-11,1.9209764937621965e-09,2.010307547537966e-09,1600.0,152930.0
17,5.6728183198252216e-08,5.437625759025863e-07,6.004907591008385e-07,6.6706478680171166e-06,8.123447379639628e-11,7.177137264193439e-10,7.989482002157401e-10,1700.0,169622.0
18,-2.369429705269345e-08,4.905428601221398e-07,4.6684856306944633e-07,5.632524279485122e-06,5.903594816179152e-11,5.22834110487816e-10,5.818700586496075e-10,1800.0,186857.0
19,5.959593374810097e-08,5.579313626339999e-07,6.175272963821008e-07,4.326024666494389e-06,3.359205762768563e-11,2.940713744657148e-10,3.2766343209340043e-10,1900.0,204368.0
20,8.457163761589042e-08,9.351715999800031e-07,1.0197432375958936e-06,4.585249681291401e-06,3.560638707975805e-11,2.5891637998618477e-10,2.945227670659428e-10,2000.0,220705.0
21,1.92420256406469e-07,2.1287428551917883e-06,2.3211631115982573e-06,4.606976442063694e-06,3.6611244557204155e-11,2.354624747361743e-10,2.720737192933785e-10,2100.0,236779.0
22,3.936050561720486e-07,7.151860602182571e-06,7.54546565835462e-06,4.7084990395861785e-06,3.472244457488211e-11,2.142359033663986e-10,2.489583479412807e-10,2200.0,253097.0
23,1.3852092159426921e-06,3.109589511389512e-05,3.2481104329837815e-05,4.640711437405528e-06,3.5325903559856294e-11,2.072600326959784e-10,2.425859362558347e-10,2300.0,269570.0
24,5.426548537762768e-06,9.694002918324499e-05,0.00010236657772100775,5.344053894471637e-06,4.762090941533158e-11,1.8030955691155735e-10,2.2793046632688894e-10,2400.0,286488.0
25,2.811157639429349e-05,0.00021242931204570181,0.00024054088843999532,5.562913493843161e-06,5.278458289129349e-11,1.6946189350442942e-10,2.222464763957229e-10,2500.0,303807.0
26,6.301891905727138e-05,0.00043088405963850695,0.0004939029786957783,3.760009429732177e-06,2.4800118133966406e-11,1.5421814338492305e-10,1.7901826151888946e-10,2600.0,321165.0
27,9.145573758034973e-05,0.0007932575479292455,0.0008847132855095952,2.8780786550498604e-06,1.4147688655051667e-11,1.3594203413483222e-10,1.500897227898839e-10,2700.0,338594.0
28,0.00012981184895096887,0.0014158942838877614,0.0015457061328387302,2.3703129049496393e-06,1.0385038703422926e-11,1.2012020007048774e-10,1.3050523877391067e-10,2800.0,356238.0
29,0.0001879617275911681,0.002314026002937393,0.002501987730528561,2.275554205693731e-06,8.504138207362291e-12,1.0439179286196909e-10,1.1289593106933139e-10,2900.0,373870.0
30,0.00025866214314572585,0.0034194023205906285,0.0036780644637363544,2.1857585515975724e-06,7.452333474613012e-12,9.313855697095384e-11,1.0059089044556686e-10,3000.0,391787.0
31,0.0003747828327890396,0.00474489498054877,0.00511967781333781,2.051634816929517e-06,6.814803467496536e-12,8.529958221790919e-11,9.211438568540572e-11,3100.0,409467.0
32,0.0004875211892344881,0.006362263988963114,0.006849785178197601,2.0066336498217714e-06,6.258628838650187e-12,7.961630931816614e-11,8.587493815681634e-11,3200.0,427068.0
33,0.0005849029162636158,0.008225029953940683,0.008809932870204299,1.9572657110772512e-06,5.9757569530007e-12,7.199677591734344e-11,7.797253287034414e-11,3300.0,444736.0
34,0.000687284339032661,0.010163378369176908,0.01085066270820957,1.8541259431513342e-06,5.398563429095111e-12,6.326666174014507e-11,6.866522516924018e-11,3400.0,462558.0
35,0.0008328953371951111,0.011979958389545577,0.012812853726740688,1.8121879226748549e-06,5.378911312375571e-12,5.7908644075792184e-11,6.328755538816775e-11,3500.0,480611.0
36,0.000811236769862337,0.01386236977536645,0.014673606545228786,1.683109737309864e-06,4.494280443757937e-12,5.0938119125994025e-11,5.543239956975196e-11,3600.0,498841.0
37,0.000737978604362977,0.015638022698205082,0.01637600130256806,1.7025666527820826e-06,4.4540984743061196e-12,4.4122631863654675e-11,4.8576730337960796e-11,3700.0,517401.0
38,0.0008089886882690145,0.01739454495615897,0.018203533644427984,1.907343035485568e-06,5.215282456774618e-12,3.881518592713702e-11,4.403046838391164e-11,3800.0,535924.0
39,0.0010377276215152494,0.019985667173629616,0.021023394795144867,1.9232361675231988e-06,5.589095290210886e-12,3.5312750820934316e-11,4.0901846111145204e-11,3900.0,554450.0
40,0.001759217092741418,0.022497210498717234,0.024256427591458653,1.9451793628033293e-06,5.919738213291154e-12,3.3696729566084066e-11,3.961646777937522e-11,4000.0,573272.0
41,0.0027981918607269075,0.02555754732195657,0.028355739182683477,1.9050443658465807e-06,6.940750011944979e-12,3.459294249167706e-11,4.1533692503622036e-11,4100.0,592121.0
42,0.003455683389848101,0.03005934444612394,0.033515027835972044,1.8277466522022557e-06,6.437960067953241e-12,3.186154202437065e-11,3.829950209232389e-11,4200.0,610821.0
43,0.004193055996491122,0.03537003119120171,0.03956308718769283,1.7263020564079213e-06,5.676770439778153e-12,2.9097312318033172e-11,3.4774082757811325e-11,4300.0,629253.0
44,0.004737381101621415,0.04130052251042777,0.04603790361204918,1.540465392710099e-06,4.635112042124107e-12,2.6840522506628146e-11,3.1475634548752256e-11,4400.0,647698.0
45,0.004920982821701315,0.047099462439404924,0.05202044526110624,1.4628376347302224e-06,3.946063065240857e-12,2.452880216195456e-11,2.8474865227195418e-11,4500.0,666506.0
46,0.005572738955256291,0.05325911489990238,0.05883185385515867,1.3972751158950318e-06,3.4512904609767826e-12,2.299313730353576e-11,2.644442776451254e-11,4600.0,685420.0
47,0.006715758992258146,0.060852521043931955,0.0675682800361901,1.3808567593897878e-06,3.3465892262156947e-12,2.1438647359288907e-11,2.4785236585504602e-11,4700.0,704182.0
48,0.008043532502999846,0.06942077273299849,0.07746430523599833,1.3182387907724877e-06,3.257192873003412e-12,2.0493259483845783e-11,2.3750452356849194e-11,4800.0,722920.0
49,0.009604175017315624,0.07782520089156121,0.08742937590887684,1.2659241331637582e-06,3.0833067695666155e-12,1.9284670431517412e-11,2.2367977201084028e-11,4900.0,741885.0
50,0.011015624352273582,0.08684419951519204,0.09785982386746563,1.2267399351386345e-06,2.81556168952042e-12,1.8215883728825834e-11,2.1031445418346253e-11,5000.0,760903.0
51,0.012645712108872305,0.09641367411110827,0.10905938621998057,1.1794485948402992e-06,2.657213260779853e-12,1.7353734262987084e-11,2.0010947523766936e-11,5100.0,779881.0
52,0.015393754142838355,0.10682986069860236,0.1222236148414407,1.210297863801263e-06,2.6092405426276884e-12,1.6921308605516423e-11,1.9530549148144112e-11,5200.0,798747.0
53,0.01803305039931091,0.11769856698255374,0.13573161738186465,1.190785999228474e-06,2.5363495864502536e-12,1.6489442288189745e-11,1.9025791874639998e-11,5300.0,817693.0
54,0.02013482086643326,0.12930699716019614,0.1494418180266294,1.1618846658410501e-06,2.4113828110501125e-12,1.598632786515923e-11,1.8397710676209344e-11,5400.0,836738.0
55,0.02222159919336913,0.1419507995810013,0.16417239877437043,1.115278773381656e-06,2.225211650376514e-12,1.5361660750245905e-11,1.758687240062242e-11,5500.0,855851.0
56,0.024042987095910306,0.15459595906624887,0.17863894616215917,1.0602458791298994e-06,2.052543197250993e-12,1.4704794265352306e-11,1.67573374626033e-11,5600.0,874988.0
57,0.02546842284760082,0.16860694193449804,0.19407536478209886,1.013317973121258e-06,1.9098265005755676e-12,1.4167257195576155e-11,1.6077083696151724e-11,5700.0,894136.0
58,0.027239682463768383,0.18182535673135192,0.2090650391951203,9.990522348916388e-07,1.8030560336940317e-12,1.3652623255792264e-11,1.5455679289486296e-11,5800.0,913408.0
59,0.02867710904113342,0.19515731158787006,0.22383442062900347,9.407229172339814e-07,1.6149748835247103e-12,1.3011658971522472e-11,1.4626633855047184e-11,5900.0,932751.0
60,0.030048557989985795,0.2092765671161388,0.23932512510612458,9.201621215765905e-07,1.4915039272464328e-12,1.2280642404541767e-11,1.37721463317882e-11,6000.0,952110.0
61,0.031544883130849535,0.2236024605056865,0.255147343636536,8.929680753410906e-07,1.369409502813406e-12,1.1556889735134742e-11,1.2926299237948148e-11,6100.0,971468.0
62,0.03359770833865006,0.23934750211641068,0.27294521045506076,8.970669253045756e-07,1.2779836865604693e-12,1.0945331936059078e-11,1.2223315622619547e-11,6200.0,990549.0
63,0.034970808108186584,0.2571744030022746,0.2921452111104612,8.709757831713028e-07,1.215128306647572e-12,1.0358559419166826e-11,1.1573687725814399e-11,6300.0,1009573.0
64,0.03650842628449235,0.2775996391540304,0.31410806543852277,8.56946828785029e-07,1.1677150550311984e-12,9.983049103534698e-12,1.1150764158565896e-11,6400.0,1028601.0
65,0.038926228801376375,0.29598285850080575,0.3349090873021821,8.67382684340601e-07,1.1086410415080742e-12,9.342100450888661e-12,1.0450741492396735e-11,6500.0,1047707.0
66,0.03838776515993923,0.3145487429164137,0.35293650807635296,7.986808529036353e-07,1.0007037878769378e-12,8.894673488326361e-12,9.8953772762033e-12,6600.0,1067055.0
67,0.039184858615814784,0.33304639099508754,0.3722312496109023,7.808268301687657e-07,9.244613229232434e-13,8.420361263755822e-12,9.344822586679064e-12,6700.0,1086480.0
68,0.039518405566347975,0.35320272662352925,0.39272113218987725,7.645198896705609e-07,8.450176977987428e-13,7.992369912219165e-12,8.837387610017908e-12,6800.0,1105914.0
69,0.042101981289392014,0.37250664619196233,0.41460862748135435,7.535587606989238e-07,8.036643840025735e-13,7.614657401684256e-12,8.41832178568683e-12,6900.0,1125301.0
70,0.04379804042130412,0.3954986111773905,0.43929665159869463,7.055053947977728e-07,7.234695517401419e-13,7.31560628261209e-12,8.039075834352233e-12,7000.0,1144673.0
71,0.04614142957813241,0.4186574087548478,0.4647988383329802,7.08631955354294e-07,7.058896026404757e-13,6.863242345910222e-12,7.569131948550698e-12,7100.0,1163989.0
72,0.046892962022788094,0.4436244263513161,0.4905173883741042,6.792794290649778e-07,6.450837281567237e-13,6.553334748024245e-12,7.198418476180969e-12,7200.0,1183386.0
73,0.0471560732563887,0.46758871537352154,0.5147447886299102,6.603314725591565e-07,6.01475381536562e-13,6.341751642006501e-12,6.9432270235430635e-12,7300.0,1202839.0
74,0.0478171676933879,0.49335552760843315,0.5411726953018211,6.417637870753611e-07,5.622030489833917e-13,6.064531582243294e-12,6.626734631226686e-12,7400.0,1222397.0
75,0.055117381178669156,0.5206064229589775,0.5757238041376467,6.334716413231053e-07,5.699877567839785e-13,5.773214604053818e-12,6.343202360837797e-12,7500.0,1241918.0
76,0.05949969987090008,0.5493081908120245,0.6088078906829246,6.105311250980417e-07,5.207307438677387e-13,5.4305555404521055e-12,5.9512862843198444e-12,7600.0,1261428.0
77,0.06487140639094405,0.5807711189172438,0.6456425253081878,5.84047500183902e-07,4.655656103579578e-13,5.045314875769575e-12,5.510880486127532e-12,7700.0,1280811.0
78,0.06845163078987572,0.6192063268263345,0.6876579576162102,5.452135763556835e-07,4.0740049873211847e-13,5.05611670874764e-12,5.463517207479758e-12,7800.0,1300042.0
79,0.07391809984056852,0.6537454022755196,0.7276635021160881,5.348243709943943e-07,3.959170317430277e-13,4.942373208165073e-12,5.3382902399081005e-12,7900.0,1319521.0
80,0.07744469617890075,0.6868196244588258,0.7642643206377265,5.138097864048272e-07,4.1285594895014605e-13,4.87972554699403e-12,5.292581495944176e-12,8000.0,1339118.0
81,0.07815152213465176,0.720122645023805,0.7982741671584568,5.003449648535267e-07,3.8583402308011686e-13,4.583640855546123e-12,4.96947487862624e-12,8100.0,1358595.0
82,0.07812356846615132,0.7517690702699965,0.8298926387361478,4.7419007631573915e-07,3.4004790843429683e-13,4.393233814852399e-12,4.733281723286696e-12,8200.0,1378238.0
83,0.08134565676745888,0.7784533732953586,0.8597990300628174,4.72060154213686e-07,3.334380358381639e-13,4.071722719432591e-12,4.405160755270755e-12,8300.0,1397946.0
84,0.07851064045845342,0.8150897443887727,0.8936003848472261,4.4266866906350605e-07,2.9106945198084753e-13,3.750026776331747e-12,4.041096228312595e-12,8400.0,1417530.0
85,0.07946228803412173,0.8396464162377415,0.9191087042718632,4.3812296936886673e-07,2.796752875349604e-13,3.5223087157905267e-12,3.801984003325487e-12,8500.0,1437198.0
86,0.07701828266564474,0.8623275536490091,0.9393458363146538,3.831443757003542e-07,2.4107759906777643e-13,3.287214461674734e-12,3.5282920607425107e-12,8600.0,1457027.0
87,0.0792317308177073,0.8752321721986177,0.954463903016325,3.6298847162449464e-07,2.341470052615073e-13,3.110949077269835e-12,3.3450960825313423e-12,8700.0,1476819.0
88,0.07930546450503596,0.8848180094352839,0.9641234739403198,3.5242292408005504e-07,2.0994670501667686e-13,2.995879838702033e-12,3.20582654371871e-12,8800.0,1496812.0
89,0.08321568831596167,0.8989040403029667,0.9821197286189284,3.5018703695008227e-07,2.0359563255161175e-13,2.9415300325916733e-12,3.145125665143285e-12,8900.0,1516886.0
90,0.08472974625801948,0.9129781173780382,0.9977078636360577,3.554133333149776e-07,2.1085610033843266e-13,2.978872975771157e-12,3.1897290761095895e-12,9000.0,1537100.0
91,0.09411295448066018,0.9365438105497194,1.0306567650303795,3.24985392445924e-07,1.823018093124018e-13,2.935048948269197e-12,3.117350757581599e-12,9100.0,1557220.0
92,0.09103672676748252,0.9794955846580804,1.070532311425563,3.210243735674777e-07,1.7526066953282023e-13,2.9856503032655116e-12,3.160910972798332e-12,9200.0,1577149.0
93,0.08790082371390052,1.0113073996554593,1.0992082233693599,2.8176710393851593e-07,1.535276270205436e-13,2.9266539887019853e-12,3.080181615722529e-12,9300.0,1597253.0
94,0.08887028340754799,1.0299943006157712,1.1188645840233193,2.7528885625935615e-07,1.5596694223758632e-13,2.9495095197246485e-12,3.105476461962235e-12,9400.0,1617502.0
95,0.08610144052466107,1.057629926073654,1.143731366598315,2.5211579913090605e-07,1.409546537503956e-13,2.7069231052672253e-12,2.847877759017621e-12,9500.0,1637606.0
96,0.08772525487909916,1.083114723229318,1.1708399781084171,2.4269139125198566e-07,1.3531706212067308e-13,2.702950561947921e-12,2.8382676240685943e-12,9600.0,1657661.0
97,0.08778020136904806,1.1082625182344072,1.1960427196034553,2.3196314425695675e-07,1.24280384257647e-13,2.565036883171607e-12,2.689317267429254e-12,9700.0,1677772.0
98,0.08888759321379304,1.1375559638651853,1.2264435570789785,2.2755929888121663e-07,1.283961246030289e-13,2.4024858181189597e-12,2.5308819427219885e-12,9800.0,1698018.0
99,0.09308987358864766,1.1681646743927592,1.2612545479814068,2.1807275555681067e-07,1.2114464920854836e-13,2.282593807744536e-12,2.4037384569530843e-12,9900.0,1718167.0
100,0.09294645480999035,1.198584332166021,1.2915307869760113,2.2057776895525447e-07,1.2090976697510068e-13,2.2514158581731864e-12,2.3723256251482872e-12,10000.0,1738370.0
101,0.09436556911481284,1.2298080055475593,1.3241735746623722,2.287112126711679e-07,1.2844248586393656e-13,2.2180371402220382e-12,2.3464796260859747e-12,10100.0,1758534.0
102,0.09337254674073027,1.2627446461491023,1.3561171928898326,2.2497489315337508e-07,1.2683070487382766e-13,2.2176873211671408e-12,2.3445180260409683e-12,10200.0,1778691.0
103,0.09170737954644047,1.2888191186242104,1.3805264981706509,2.2275020990350156e-07,1.3252631012857043e-13,2.0865198824400346e-12,2.219046192568605e-12,10300.0,1799057.0
104,0.08769669686931676,1.3093021901910533,1.39699888706037,2.245890028948625e-07,1.31000109248942e-13,2.0623818052358333e-12,2.1933819144847754e-12,10400.0,1819562.0
105,0.0933436632358206,1.3300379420440207,1.4233816052798414,2.2579691141950597e-07,1.3269032375641667e-13,2.0153512437598385e-12,2.1480415675162554e-12,10500.0,1840004.0
106,0.0929385874283933,1.3652896236503487,1.458228211078742,2.2660523681898636e-07,1.2967463765697715e-13,1.969157621744506e-12,2.0988322594014828e-12,10600.0,1860425.0
107,0.09050802217011014,1.38467772579481,1.4751857479649202,2.2175794233381038e-07,1.2411693339402928e-13,1.9060928933620816e-12,2.030209826756111e-12,10700.0,1880996.0
108,0.09040126098502003,1.3937061470528447,1.4841074080378647,2.2211363952240862e-07,1.23029272599672e-13,1.803195689500171e-12,1.9262249620998428e-12,10800.0,1901618.0
109,0.09186190872354423,1.4053092030385943,1.4971711117621385,2.2442219872401136e-07,1.2506038604711518e-13,1.7407753181857939e-12,1.865835704232909e-12,10900.0,1922252.0
110,0.10476231021624646,1.4112782360915448,1.5160405463077913,2.1842348414273482e-07,1.1466044425543895e-13,1.6287120364394902e-12,1.7433724806949292e-12,11000.0,1942979.0
111,0.10563332573245182,1.4484158665823688,1.5540491923148205,2.123974856628828e-07,1.0703487304876113e-13,1.5974203572996763e-12,1.7044552303484374e-12,11100.0,1963552.0
112,0.10972685759251652,1.520929668016461,1.6306565256089776,2.158549326331352e-07,1.0287951786291744e-13,1.508913431737507e-12,1.6117929496004245e-12,11200.0,1984156.0
113,0.12133600458474227,1.585595118744858,1.7069311233296003,2.298508541096579e-07,1.1291048385042175e-13,1.4474734935169595e-12,1.5603839773673814e-12,11300.0,2004840.0
114,0.13973151060991057,1.643237132046245,1.7829686426561557,2.2323384876458268e-07,1.0898139104178598e-13,1.4165289565280329e-12,1.525510347569819e-12,11400.0,2025559.0
115,0.1633755583552979,1.6908313611963677,1.8542069195516655,2.160347889966584e-07,9.868345492592696e-14,1.3880652493363021e-12,1.486748704262229e-12,11500.0,2046336.0
116,0.1765666284331593,1.7623257731946114,1.9388924016277707,2.2369785850355678e-07,1.0161802126519542e-13,1.2853410752932639e-12,1.3869590965584592e-12,11600.0,2066874.0
117,0.18857326407438288,1.8425056145551004,2.0310788786294833,2.108771013382297e-07,9.601115114258454e-14,1.2767352809877805e-12,1.372746432130365e-12,11700.0,2087418.0
118,0.19829698649671407,1.917153927918913,2.115450914415627,2.1977186705839354e-07,1.0020740965353341e-13,1.2306367616568609e-12,1.3308441713103942e-12,11800.0,2108047.0
119,0.21896157827176208,1.989054794704541,2.208016372976303,2.2382622260618563e-07,1.0348641994337989e-13,1.2157635914870842e-12,1.319250011430464e-12,11900.0,2128741.0
120,0.23608373996964965,2.0591721346694363,2.295255874639086,2.2332701361036211e-07,1.0048597448908776e-13,1.168729682315359e-12,1.2692156568044467e-12,12000.0,2149500.0
121,0.2568063224145752,2.1173681203408794,2.3741744427554545,2.3512809329919242e-07,1.0552963690218285e-13,1.1033065269428094e-12,1.2088361638449924e-12,12100.0,2170303.0
122,0.2725240892188726,2.1742572253572883,2.4467813145761608,2.3711208342961548e-07,1.0328994821933485e-13,1.0641260123554285e-12,1.1674159605747634e-12,12200.0,2191217.0
123,0.2986483628913012,2.2075115825517906,2.5061599454430916,2.2594213952371457e-07,9.847252508556516e-14,1.0008029182708092e-12,1.0992754433563744e-12,12300.0,2212210.0
124,0.31078766119763623,2.26427120040002,2.575058861597656,2.139469158231513e-07,8.53208152693117e-14,9.730166863212092e-13,1.058337501590521e-12,12400.0,2233285.0
125,0.30895296471401934,2.3449134655028727,2.653866430216892,2.1165002834804993e-07,8.335387984398815e-14,9.09201834091534e-13,9.925557139355222e-13,12500.0,2254185.0
126,0.3413230424660578,2.3912280305723317,2.7325510730383895,2.1153464207396042e-07,8.300598636735771e-14,8.731555107880905e-13,9.561614971554481e-13,12600.0,2274996.0
127,0.35408188688258846,2.4581180092816375,2.812199896164226,1.9777041088476205e-07,7.466851062917244e-14,8.677004109764336e-13,9.423689216056061e-13,12700.0,2295831.0
128,0.3609831257116691,2.5158780316314036,2.8768611573430727,1.8797464043152073e-07,6.7514208019874e-14,8.703521542887682e-13,9.378663623086422e-13,12800.0,2316660.0
129,0.37296852306393746,2.556091651348983,2.9290601744129203,1.8218166743497658e-07,6.235413573014874e-14,8.408893187760183e-13,9.03243454506167e-13,12900.0,2337611.0
130,0.3807550468841437,2.607538904882515,2.988293951766659,1.7654606818700593e-07,6.002370235212184e-14,7.994508568534244e-13,8.594745592055462e-13,13000.0,2358543.0
131,0.4007990299682996,2.6617893245598716,3.062588354528171,1.8941569538284842e-07,6.074123761413514e-14,7.525759503304078e-13,8.133171879445429e-13,13100.0,2379435.0
132,0.3979968320024675,2.7340654476800306,3.132062279682498,1.6939468276249782e-07,5.2163600605931424e-14,7.269036799248954e-13,7.790672805308268e-13,13200.0,2400447.0
133,0.39793037159675704,2.80559606163991,3.203526433236667,1.659412553583872e-07,5.0432734037139647e-14,7.100663828817638e-13,7.604991169189034e-13,13300.0,2421459.0
134,0.4211528707603915,2.8797022606097613,3.300855131370153,1.6624826647201756e-07,5.0042823140645383e-14,6.878944944725923e-13,7.379373176132377e-13,13400.0,2442509.0
135,0.4519048398792523,2.973277356252044,3.425182196131296,1.6741984485088482e-07,4.689336277417052e-14,6.650874975917218e-13,7.119808603658924e-13,13500.0,2463592.0
136,0.471273177995489,3.0741278368235845,3.5454010148190735,1.6379583507756157e-07,4.4480903332011434e-14,6.380334703018311e-13,6.825143736338425e-13,13600.0,2484539.0
137,0.5050085747482285,3.191504138144042,3.696512712892271,1.6333710605505176e-07,4.3555534021910267e-14,6.34913491413316e-13,6.784690254352263e-13,13700.0,2505341.0
138,0.524298417495002,3.310864618818148,3.83516303631315,1.6395026436039636e-07,4.458887117030266e-14,6.42896750199021e-13,6.874856213693237e-13,13800.0,2525991.0
139,0.5458401183114456,3.414191052339994,3.9600311706514395,1.6486315334618839e-07,4.5129718380334896e-14,6.363923442879224e-13,6.815220626682572e-13,13900.0,2546570.0
140,0.5810920112569049,3.4973459159111826,4.078437927168087,1.6397644859517132e-07,4.450139713195453e-14,6.233892369380567e-13,6.678906340700112e-13,14000.0,2567160.0
141,0.5916632804262503,3.606440758945304,4.198104039371554,1.6070705941851468e-07,4.564099356694941e-14,6.213527897275674e-13,6.669937832945168e-13,14100.0,2587777.0
142,0.6031807326167183,3.718975708553185,4.322156441169903,1.6015554864986525e-07,4.252430300263708e-14,6.024398840739092e-13,6.449641870765463e-13,14200.0,2608414.0
143,0.6203459788739731,3.816844629319527,4.4371906081935,1.5640569442646765e-07,4.200240680712258e-14,5.849977785620955e-13,6.270001853692181e-13,14300.0,2629161.0
144,0.6402658089928012,3.917196444827913,4.557462253820714,1.5170769184190722e-07,4.025294679265219e-14,5.709548819921508e-13,6.11207828784803e-13,14400.0,2649926.0
145,0.6506787052399239,4.030716600944115,4.681395306184038,1.5544009041474714e-07,3.89203959863209e-14,5.517404301193746e-13,5.906608261056955e-13,14500.0,2670824.0
146,0.6673965450298692,4.159770418705702,4.827166963735571,1.4527706860724694e-07,3.4057259316328966e-14,5.358923272201592e-13,5.699495865364881e-13,14600.0,2691704.0
147,0.6828324011896058,4.269151332656083,4.9519837338456885,1.435286148582603e-07,3.2280282041514514e-14,5.097953622215762e-13,5.420756442630907e-13,14700.0,2712522.0
148,0.6884376076973575,4.383596295842236,5.072033903539594,1.3516449550755826e-07,3.058336882498728e-14,4.938214926309959e-13,5.244048614559832e-13,14800.0,2733290.0
149,0.6920074717432243,4.506733120887486,5.198740592630711,1.3549887340837833e-07,2.9543047341953955e-14,4.728396103091504e-13,5.023826576511044e-13,14900.0,2754085.0
150,0.702590815978806,4.618532083184435,5.3211228991632415,1.3512294458797218e-07,2.857966794801106e-14,4.58401744120617e-13,4.869814120686282e-13,15000.0,2774881.0
151,0.7086371996650328,4.7368430347108506,5.445480234375883,1.2593923539593272e-07,2.6510895863073902e-14,4.4653714789644033e-13,4.730480437595143e-13,15100.0,2795643.0
152,0.7139363322652739,4.854213190991192,5.568149523256466,1.2884542305243106e-07,2.6112587373928466e-14,4.353970798398926e-13,4.61509667213821e-13,15200.0,2816464.0
153,0.731014263593241,4.956737180463205,5.687751444056445,1.2276611933641614e-07,2.4270936541082215e-14,4.1780564013349025e-13,4.420765766745725e-13,15300.0,2837342.0
154,0.7339365859892718,5.0729307468206875,5.80686733280996,1.2041168447313532e-07,2.2881029709319884e-14,4.0410140740204713e-13,4.2698243711136704e-13,15400.0,2858326.0
155,0.7317561087255191,5.205820565779675,5.937576674505194,1.2068101942630555e-07,2.2689701738301724e-14,3.9880058788317305e-13,4.214902896214748e-13,15500.0,2879365.0
156,0.7368030651287174,5.341683899078248,6.078486964206966,1.151960219571187e-07,2.130148961037386e-14,3.8431571415759777e-13,4.056172037679716e-13,15600.0,2900318.0
157,0.7384437088847071,5.473688731629642,6.212132440514349,1.1607176573820122e-07,2.0465476195035225e-14,3.7417675817526987e-13,3.946422343703051e-13,15700.0,2921363.0
158,0.7626732704408228,5.588266508440518,6.350939778881341,1.1381759194433123e-07,2.059607932729459e-14,3.685219741870728e-13,3.891180535143674e-13,15800.0,2942443.0
159,0.7735955083581866,5.719736196052314,6.493331704410501,1.1089204957384364e-07,2.0140148171859872e-14,3.656849030230814e-13,3.8582505119494126e-13,15900.0,2963626.0
160,0.7828051122146706,5.871423766784936,6.654228878999607,1.0781592911209213e-07,1.8698528939375486e-14,3.495622748400109e-13,3.682608037793864e-13,16000.0,2984766.0
161,0.7903253454651826,6.0159432567968265,6.806268602262009,1.0189103892121492e-07,1.6640119783198228e-14,3.410627938343808e-13,3.5770291361757906e-13,16100.0,3005873.0
162,0.7792388525917057,6.157755399429894,6.9369942520216,9.799600327042076e-08,1.566022748923703e-14,3.367735323977447e-13,3.5243375988698173e-13,16200.0,3027110.0
163,0.783511869437687,6.279835452100443,7.06334732153813,9.627427806083889e-08,1.5162406170380634e-14,3.304419199230624e-13,3.4560432609344304e-13,16300.0,3048365.0
164,0.7884692206497144,6.39379958052295,7.182268801172665,9.350239416789864e-08,1.481382583284252e-14,3.2379420915539746e-13,3.3860803498824e-13,16400.0,3069777.0
165,0.7962064389829816,6.505992069654788,7.302198508637769,9.417686548464146e-08,1.53136006248492e-14,3.2027165397654473e-13,3.3558525460139393e-13,16500.0,3091192.0
166,0.8063756208905787,6.610961845895505,7.417337466786084,9.309218283258917e-08,1.4761528112722437e-14,3.1294395784432797e-13,3.277054859570504e-13,16600.0,3112666.0
167,0.8118452952686311,6.71536094361202,7.527206238880651,9.181071922044684e-08,1.461018425024949e-14,3.0641272814660905e-13,3.2102291239685854e-13,16700.0,3134135.0
168,0.8225479803123159,6.8240739930281595,7.646621973340475,8.885601830610918e-08,1.3666687072089024e-14,2.970659722855432e-13,3.1073265935763224e-13,16800.0,3155514.0
169,0.8384047049999543,6.934126202124558,7.772530907124512,8.779654673308269e-08,1.377109216230675e-14,2.923346605326756e-13,3.0610575269498237e-13,16900.0,3176864.0
170,0.8509007771931014,7.061486506868064,7.9123872840611655,8.657042470421442e-08,1.325540703932173e-14,2.859645494365705e-13,2.992199564758922e-13,17000.0,3198147.0
171,0.8733064722407553,7.185317096641999,8.058623568882755,8.622851178899962e-08,1.3292327381755924e-14,2.7990228956532616e-13,2.931946169470821e-13,17100.0,3219515.0
172,0.905272610221594,7.292635854311189,8.197908464532782,8.80555175965131e-08,1.360042705238628e-14,2.730947290831432e-13,2.8669515613552945e-13,17200.0,3240956.0
173,0.9226275012675086,7.418364660210234,8.340992161477743,8.58492080581235e-08,1.3145173055059551e-14,2.6349626898683867e-13,2.7664144204189823e-13,17300.0,3262395.0
174,0.9337631651603053,7.5424166327726825,8.476179797932987,8.238350881990809e-08,1.2252190193338978e-14,2.578025218914552e-13,2.700547120847942e-13,17400.0,3283884.0
175,0.9413675956772278,7.654880155435918,8.596247751113145,8.158442618312271e-08,1.1973104105584433e-14,2.5036082434250746e-13,2.623339284480919e-13,17500.0,3305435.0
176,0.9506235879299675,7.7588014289644525,8.70942501689442,8.235616338585672e-08,1.1671012174439277e-14,2.417425618397823e-13,2.5341357401422156e-13,17600.0,3327139.0
177,0.9976733094880359,7.844038732405388,8.841712041893423,7.818461698393604e-08,1.1208499947681477e-14,2.36345087249172e-13,2.475535871968535e-13,17700.0,3348844.0
178,0.9998263196953329,7.988146530987416,8.987972850682748,7.771689650655981e-08,1.0831241229613438e-14,2.32374018705383e-13,2.432052599349964e-13,17800.0,3370473.0
179,1.028066175474965,8.10315029559027,9.131216471065235,7.563432692982395e-08,1.045300756494208e-14,2.2948121235761926e-13,2.399342199225613e-13,17900.0,3392120.0
180,1.0320919012182481,8.221200867689802,9.25329276890805,7.433949081897033e-08,1.0205344609096475e-14,2.2829363389038915e-13,2.3849897849948563e-13,18000.0,3413884.0
181,1.0413309119038632,8.322939550110695,9.364270462014558,7.457128772435549e-08,9.898802433797613e-15,2.2206722790123507e-13,2.319660303350327e-13,18100.0,3435754.0
182,1.0571500990990228,8.414511495171713,9.471661594270735,7.454250509735005e-08,9.629071286003862e-15,2.173719076789365e-13,2.2700097896494037e-13,18200.0,3457632.0
183,1.0716094578346789,8.505313214723758,9.576922672558437,7.5877925747817e-08,9.627893946173587e-15,2.1141005538206288e-13,2.2103794932823646e-13,18300.0,3479570.0
184,1.110651112877017,8.580344935011215,9.690996047888232,7.295130613492253e-08,9.238318517579623e-15,2.064025558522529e-13,2.1564087436983252e-13,18400.0,3501527.0
185,1.1635214504710327,8.703515611242842,9.867037061713875,7.099977498797264e-08,9.432562371622106e-15,2.056001164456942e-13,2.150326788173163e-13,18500.0,3523263.0
186,1.206737173252242,8.848173537200399,10.05491071045264,7.087366928150206e-08,8.960240238357352e-15,1.9846875518070089e-13,2.0742899541905823e-13,18600.0,3545086.0
187,1.224572343566135,9.051804317602304,10.27637666116844,6.965872663656224e-08,8.813227130798014e-15,1.9732635006716452e-13,2.0613957719796252e-13,18700.0,3566866.0
188,1.2553787948233643,9.238976280525826,10.49435507534919,6.988039495915727e-08,9.005306904583492e-15,1.942327137469142e-13,2.032380206514977e-13,18800.0,3588682.0
189,1.2878514305141453,9.421851710727053,10.709703141241198,7.062931950683555e-08,9.04250097150601e-15,1.9012703081174886e-13,1.9916953178325488e-13,18900.0,3610534.0
190,1.3291191213228888,9.577002996937908,10.906122118260797,7.038401427886048e-08,8.775689484821445e-15,1.8472683242827398e-13,1.9350252191309542e-13,19000.0,3632417.0
191,1.3454138825111586,9.762949436798305,11.108363319309463,6.999669719658233e-08,8.773602188350394e-15,1.8339737921808034e-13,1.9217098140643073e-13,19100.0,3654130.0
192,1.3505782944158613,9.94371586351714,11.294294157933,6.942479771165758e-08,8.368318556675426e-15,1.7960028550058667e-13,1.879686040572621e-13,19200.0,3675871.0
193,1.3854220853167962,10.06060228108138,11.446024366398175,6.901487587724194e-08,8.48061439538469e-15,1.7793338510330127e-13,1.8641399949868596e-13,19300.0,3697822.0
194,1.3965050378111932,10.182638848946766,11.57914388675796,6.898808515707493e-08,8.341694367398566e-15,1.740161803335975e-13,1.8235787470099605e-13,19400.0,3719844.0
195,1.4090077632601417,10.30069692879282,11.709704692052963,6.879422853570131e-08,8.234250441820175e-15,1.7051798509792828e-13,1.7875223553974845e-13,19500.0,3741786.0
196,1.4352938583064452,10.4434839608874,11.878777819193846,7.381408750040378e-08,8.519815304818635e-15,1.6906472132670208e-13,1.7758453663152072e-13,19600.0,3763661.0
197,1.4414828696413533,10.629350961892703,12.070833831534056,7.504731361673031e-08,8.709052188432535e-15,1.6622040324640716e-13,1.749294554348397e-13,19700.0,3785477.0
198,1.4541735889365592,10.81994867286876,12.274122261805319,7.691126798551333e-08,8.737075932430028e-15,1.6170917878027263e-13,1.7044625471270266e-13,19800.0,3807195.0
199,1.4705712263239397,10.993509224428793,12.464080450752732,7.403503831816129e-08,8.515447371717447e-15,1.5958952794193465e-13,1.681049753136521e-13,19900.0,3828950.0
200,1.5098723854830076,11.175778395185429,12.685650780668436,7.088669123941948e-08,8.384191232008027e-15,1.5993969684238468e-13,1.683238880743927e-13,20000.0,3850755.0
201,1.5734515905883957,11.448458435389531,13.021910025977927,6.788783829443774e-08,7.826776055607804e-15,1.592677800711984e-13,1.670945561268062e-13,20100.0,3872612.0
202,1.623384254317626,11.714710548366185,13.33809480268381,6.765316272416978e-08,7.447589363037639e-15,1.5514080803995639e-13,1.6258839740299402e-13,20200.0,3894520.0
203,1.6450608556231838,12.01664624455121,13.661707100174393,6.933709986739767e-08,7.391305557960557e-15,1.5344183560571404e-13,1.608331411636746e-13,20300.0,3916308.0
204,1.7094526753437163,12.236560516178537,13.946013191522253,7.048071172849789e-08,7.469365660048502e-15,1.497617609928816e-13,1.5723112665293011e-13,20400.0,3938061.0
205,1.7683743825955656,12.452401613938923,14.220775996534488,6.948782344893448e-08,7.13640098847906e-15,1.481002118473124e-13,1.5523661283579147e-13,20500.0,3959938.0
206,1.8296677656198075,12.64564530698359,14.475313072603399,6.856443029087443e-08,7.129439496385976e-15,1.4530856971387112e-13,1.5243800921025708e-13,20600.0,3981836.0
207,1.8725176431098343,12.879066453572824,14.751584096682658,6.970131284822306e-08,7.003772828580746e-15,1.430930356863845e-13,1.5009680851496525e-13,20700.0,4003640.0
208,1.922861660488222,13.137254452093375,15.060116112581596,6.888090039282867e-08,7.024913226626834e-15,1.4140701290880142e-13,1.4843192613542826e-13,20800.0,4025384.0
209,1.9903970580982822,13.356114742011176,15.346511800109457,6.839567033819648e-08,6.7436526485358396e-15,1.395090673755842e-13,1.4625272002412003e-13,20900.0,4047239.0
210,2.0494021243881764,13.577789415258412,15.627191539646589,6.98880474957625e-08,6.696634068465682e-15,1.3861532984189093e-13,1.453119639103566e-13,21000.0,4069121.0
211,2.100374434883064,13.823565498923685,15.92393993380675,6.694756938269385e-08,6.381083455570038e-15,1.3711352340187363e-13,1.4349460685744366e-13,21100.0,4090975.0
212,2.135781843606572,14.104465359088252,16.240247202694825,6.550624579735893e-08,6.160652221345832e-15,1.3678869265331266e-13,1.429493448746585e-13,21200.0,4112799.0
213,2.1547426532725176,14.400024858282821,16.55476751155534,6.567760276035048e-08,6.196499271520334e-15,1.3501962884500024e-13,1.4121612811652058e-13,21300.0,4134675.0
214,2.199003804695834,14.687111227139308,16.886115031835143,6.350415511101576e-08,5.995946215332103e-15,1.3300872264431086e-13,1.3900466885964296e-13,21400.0,4156543.0
215,2.251056801495403,14.973619366239564,17.224676167734966,6.416391729318064e-08,6.130515077333816e-15,1.3133553842030845e-13,1.3746605349764228e-13,21500.0,4178404.0
216,2.2970682410235668,15.281675686405242,17.57874392742881,6.578032198559848e-08,6.192223086283856e-15,1.3128818991276887e-13,1.3748041299905272e-13,21600.0,4200261.0
217,2.3052463082337926,15.64014188551766,17.945388193751455,6.551129960729468e-08,6.2404913530321245e-15,1.2947128483731534e-13,1.3571177619034746e-13,21700.0,4222039.0
218,2.3395148750626755,15.959449610397643,18.298964485460317,6.494177543458014e-08,6.229306271298462e-15,1.2948423382926973e-13,1.3571354010056818e-13,21800.0,4243954.0
219,2.4290597647141245,16.323839811418082,18.752899576132208,6.608777966764051e-08,6.33644686155323e-15,1.2891553569961933e-13,1.3525198256117256e-13,21900.0,4265785.0
220,2.4847186959709653,16.668842563698423,19.153561259669388,6.642660184148356e-08,6.292796487967586e-15,1.2731575654806366e-13,1.3360855303603125e-13,22000.0,4287638.0
221,2.5138685751997594,17.039692715514914,19.553561290714672,6.717121987819869e-08,6.5332347117310004e-15,1.272890682154197e-13,1.338223029271507e-13,22100.0,4309519.0
222,2.5433518139960585,17.41351930257711,19.95687111657317,6.563413930565658e-08,6.4211967385884345e-15,1.2662044870814275e-13,1.3304164544673118e-13,22200.0,4331410.0
223,2.6089361809633416,17.739267303071696,20.348203484035036,6.652357319726875e-08,6.3576212754085344e-15,1.2645906304260825e-13,1.328166843180168e-13,22300.0,4353321.0
224,2.645640880462717,18.05065756950025,20.696298449962967,6.52999794173668e-08,6.178991722181676e-15,1.2521003896062209e-13,1.3138903068280376e-13,22400.0,4375378.0
225,2.698538245936826,18.357967116952093,21.05650536288892,6.598924327330695e-08,6.149732956288102e-15,1.2308085710940896e-13,1.2923059006569705e-13,22500.0,4397398.0
226,2.756381427833957,18.707275355016865,21.463656782850823,6.700451104237162e-08,6.3031487824152895e-15,1.2351272329387209e-13,1.2981587207628738e-13,22600.0,4419334.0
227,2.869403906681522,19.168411833095348,22.03781573977687,6.432784742688121e-08,6.0735937670203985e-15,1.221955950627185e-13,1.282691888297389e-13,22700.0,4441085.0
228,2.8952161026289667,19.64610260453868,22.541318707167648,6.48305942206373e-08,6.1068104445453395e-15,1.185308100580997e-13,1.2463762050264501e-13,22800.0,4462646.0
229,2.9444726386403532,20.07948357128515,23.0239562099255,6.538939149627113e-08,6.050128057203783e-15,1.1756875976914095e-13,1.2361888782634474e-13,22900.0,4484197.0
230,2.951640039377547,20.58851287140407,23.540152910781618,6.471748108564326e-08,5.7999872255391355e-15,1.1607796778308027e-13,1.218779550086194e-13,23000.0,4505906.0
231,3.0051954268424845,21.031028308051297,24.03622373489378,6.510262827473491e-08,5.938723216432361e-15,1.1612901305444645e-13,1.2206773627087881e-13,23100.0,4527657.0
232,3.0615836286404874,21.48439383395288,24.545977462593367,6.440702529676349e-08,5.658911992164556e-15,1.1486566130715193e-13,1.2052457329931647e-13,23200.0,4549440.0
233,3.056369491907529,21.985360778612854,25.041730270520382,6.253579641804661e-08,5.6139663610465264e-15,1.1538055766609088e-13,1.209945240271374e-13,23300.0,4571249.0
234,3.1005105045546366,22.46854118520744,25.569051689762077,6.207775200615515e-08,5.618099741048606e-15,1.139390795139623e-13,1.1955717925501092e-13,23400.0,4593082.0
235,3.181579370346171,22.904459563952777,26.086038934298948,6.379264931256369e-08,5.9018643465155375e-15,1.13011351332295e-13,1.1891321567881055e-13,23500.0,4615047.0
236,3.210047486318116,23.41736737959028,26.6274148659084,6.372157851025875e-08,5.852523830919484e-15,1.1215874416980681e-13,1.180112680007263e-13,23600.0,4637071.0
237,3.2455898525594087,23.934624102459903,27.180213955019312,6.048291116304506e-08,5.6770358755551715e-15,1.1110067911050053e-13,1.1677771498605571e-13,23700.0,4659081.0
238,3.336927851720726,24.450106780901372,27.7870346326221,6.096353450580351e-08,5.567142012209887e-15,1.0912058092611555e-13,1.1468772293832544e-13,23800.0,4681121.0
239,3.4141697742043755,24.97988129971347,28.394051073917844,6.10139172518203e-08,5.654272328335388e-15,1.0944349305486403e-13,1.1509776538319942e-13,23900.0,4703201.0
240,3.461636614153311,25.533192513742826,28.994829127896136,6.046360271784128e-08,5.654171646678581e-15,1.0838150813963629e-13,1.1403567978631488e-13,24000.0,4725204.0
241,3.4905704670939373,26.064516952874193,29.55508741996813,6.105585998055903e-08,5.637139104889262e-15,1.0549575105785567e-13,1.1113289016274493e-13,24100.0,4747166.0
242,3.5314049333730027,26.593437322056143,30.124842255429147,6.05543991495298e-08,5.570719099123362e-15,1.035757080750369e-13,1.0914642717416027e-13,24200.0,4769291.0
243,3.5644249578632596,27.176759213342972,30.741184171206232,6.067074301587314e-08,5.529763751531201e-15,1.0241886915941488e-13,1.0794863291094608e-13,24300.0,4791622.0
244,3.615213628353926,27.748706072275027,31.363919700628955,6.105683275718654e-08,5.47332597478039e-15,1.0164651291759509e-13,1.0711983889237548e-13,24400.0,4814133.0
245,3.6711966592262097,28.409322447533413,32.080519106759624,6.35528893740489e-08,5.736537112402901e-15,1.0191815229035876e-13,1.0765468940276167e-13,24500.0,4836531.0
246,3.7651850184300715,29.0489608823878,32.81414590081787,6.151680177466846e-08,5.46090903461182e-15,1.0008386503737223e-13,1.0554477407198406e-13,24600.0,4858854.0
247,3.7886231792622698,29.759014983945153,33.547638163207424,6.081222230129174e-08,5.316067714879246e-15,9.96762443268064e-14,1.0499231204168565e-13,24700.0,4881086.0
248,3.821645431765982,30.466364602513664,34.288010034279644,6.138954132605095e-08,5.2946147198555684e-15,1.0034747058888094e-13,1.0564208530873651e-13,24800.0,4903224.0
249,3.900892141689301,31.1325018524808,35.0333939941701,6.186673476082127e-08,5.472376749067759e-15,9.892399607118095e-14,1.0439637282024871e-13,24900.0,4925261.0
250,3.966321070792611,31.77021857371859,35.736539644511204,6.152701345254105e-08,5.379997357484134e-15,9.715865463911485e-14,1.0253865199659899e-13,25000.0,4947307.0
251,3.9909029630437884,32.425718494873294,36.41662145791708,6.027990893299318e-08,5.130383091370858e-15,9.641351273301145e-14,1.015438958243823e-13,25100.0,4969519.0
252,4.0431770140784895,33.069414417895665,37.11259143197415,6.07827198931837e-08,5.125798198103638e-15,9.626036711708171e-14,1.0138616531518535e-13,25200.0,4991799.0
253,4.083560020138345,33.70465830800864,37.78821832814698,5.687138586175312e-08,4.803717743307124e-15,9.665036886127077e-14,1.014540866045779e-13,25300.0,5014212.0
254,4.092475156140304,34.36502366014018,38.457498816280484,5.6351330780478523e-08,4.6376818475297165e-15,9.427207968588748e-14,9.89097615334172e-14,25400.0,5036632.0
255,4.139071891134691,35.002311866967915,39.141383758102606,5.603018556736551e-08,4.619861849038086e-15,9.400261478023243e-14,9.862247662927052e-14,25500.0,5059095.0
256,4.187442096249089,35.66884399945968,39.85628609570877,5.526816913231949e-08,4.550479488046944e-15,9.434456670491023e-14,9.889504619295718e-14,25600.0,5081695.0
257,4.28096702379461,36.29101602041612,40.57198304421073,5.4122103921023005e-08,4.413287941755489e-15,9.204790243822479e-14,9.646119037998028e-14,25700.0,5104184.0
258,4.369596019752591,36.88727924476978,41.25687526452237,5.3434305063633756e-08,4.492272654611874e-15,9.184830310882961e-14,9.634057576344148e-14,25800.0,5126606.0
259,4.4572413056573765,37.512693266539024,41.9699345721964,5.254935640773421e-08,4.28137268939618e-15,9.169659196760888e-14,9.597796465700506e-14,25900.0,5149049.0
260,4.459316047743566,38.282555801326446,42.74187184907001,5.328024281827629e-08,4.199219249372785e-15,8.993006198711746e-14,9.412928123649025e-14,26000.0,5171425.0
261,4.482538244267492,38.960407801883775,43.44294604615127,4.940506388919203e-08,4.042170787158057e-15,9.057076650006678e-14,9.461293728722483e-14,26100.0,5193816.0
262,4.491785568118688,39.67601071974877,44.16779628786745,5.113844184490447e-08,4.336473792850738e-15,9.108694249561175e-14,9.542341628846249e-14,26200.0,5216180.0
263,4.540036649109588,40.33057299632474,44.87060964543433,4.98976018255557e-08,4.0430703816306334e-15,9.005072330064679e-14,9.409379368227743e-14,26300.0,5238469.0
264,4.569371608423666,40.99637810514839,45.56574971357205,5.0826130172500526e-08,4.140881948326142e-15,8.839585064404534e-14,9.253673259237148e-14,26400.0,5260808.0
265,4.609706942965725,41.639308128165645,46.24901507113137,5.027398456517332e-08,4.11934515714751e-15,8.760731767645806e-14,9.172666283360557e-14,26500.0,5283147.0
266,4.6415701134174485,42.32430656148715,46.9658766749046,4.957757706117282e-08,3.978081355451314e-15,8.657755016247345e-14,9.055563151792476e-14,26600.0,5305475.0
267,4.726667676775217,42.98186693151924,47.70853460829446,4.939727251585389e-08,3.9209826707021394e-15,8.599515038182039e-14,8.991613305252253e-14,26700.0,5327633.0
268,4.712056454795978,43.72799246454937,48.440048919345344,4.981633598396047e-08,4.073967390514752e-15,8.481308806648918e-14,8.888705545700393e-14,26800.0,5349763.0
269,4.71941559151223,44.43979401332199,49.159209604834224,4.6794713657401515e-08,3.865765805454326e-15,8.550298125872527e-14,8.93687470641796e-14,26900.0,5371977.0
270,4.726395577491234,45.15787858100404,49.88427415849527,4.6811874223265545e-08,3.751610523598093e-15,8.525190603330244e-14,8.900351655690053e-14,27000.0,5394188.0
271,4.705201245853342,45.94336764504393,50.648568890897266,4.650642629574605e-08,3.779723697428574e-15,8.577650172671644e-14,8.955622542414502e-14,27100.0,5416311.0
272,4.705825211959969,46.72273046566255,51.42855567762252,4.5901099275901035e-08,3.617519344313179e-15,8.551561577028671e-14,8.91331351145999e-14,27200.0,5438478.0
273,4.727752270679658,47.48540948956303,52.21316176024269,4.753674182949868e-08,3.760302395014426e-15,8.562741851563441e-14,8.938772091064883e-14,27300.0,5460720.0
274,4.797861870867276,48.15614982895552,52.9540116998228,4.586113523381628e-08,3.709757063509544e-15,8.602370979381809e-14,8.973346685732763e-14,27400.0,5482957.0
275,4.799733696638817,48.835335980054516,53.635069676693334,4.7758133961157636e-08,3.606589931426669e-15,8.38330908445463e-14,8.743968077597297e-14,27500.0,5505298.0
276,4.8022725305797636,49.53072657881754,54.332999109397306,4.467600481194774e-08,3.594811519649106e-15,8.414320780699299e-14,8.773801932664209e-14,27600.0,5527621.0
277,4.789308289745535,50.269231882407254,55.05854017215279,4.6781822423023234e-08,3.595454580325169e-15,8.258684597146144e-14,8.618230055178661e-14,27700.0,5549928.0
278,4.782739058575763,51.01822801349549,55.80096707207125,4.5657888585712134e-08,3.50998930625014e-15,8.163564558624827e-14,8.514563489249841e-14,27800.0,5572159.0
279,4.85369793700313,51.695830145711604,56.54952808271473,4.483297257404793e-08,3.6235793488738495e-15,8.231091501422215e-14,8.593449436309599e-14,27900.0,5594364.0
280,4.896325324412024,52.38913317078743,57.28545849519946,4.51295286834837e-08,3.5178028746080138e-15,8.159371179838486e-14,8.511151467299287e-14,28000.0,5616613.0
281,5.004819817779251,53.019491047208724,58.024310864987974,4.5117037042512036e-08,3.597304253724703e-15,8.160646773031208e-14,8.520377198403678e-14,28100.0,5638935.0
282,5.040918600082935,53.783848884219495,58.82476748430243,4.569874871397928e-08,3.4975386313237783e-15,8.054544162703152e-14,8.40429802583553e-14,28200.0,5661183.0
283,5.084846919917608,54.50253318674692,59.58738010666453,4.552043647068599e-08,3.509206030564543e-15,8.100445434664025e-14,8.451366037720479e-14,28300.0,5683427.0
284,5.152550359340027,55.180649005887325,60.33319936522735,4.583477465386008e-08,3.532378925443761e-15,8.048320626069144e-14,8.40155851861352e-14,28400.0,5705706.0
285,5.226807301602161,55.85606374596614,61.082871047568304,4.3245534724221123e-08,3.2453338657050988e-15,7.943501065600507e-14,8.268034452171016e-14,28500.0,5728050.0
286,5.211526693619133,56.65818008250704,61.86970677612617,4.30703437844726e-08,3.2610119315323092e-15,8.056048312489313e-14,8.382149505642545e-14,28600.0,5750261.0
287,5.301493388999195,57.41195994236388,62.71345333136308,4.377276038229446e-08,3.451690985714096e-15,8.107496835292258e-14,8.452665933863668e-14,28700.0,5772271.0
288,5.332373289306036,58.341701086636114,63.67407437594215,4.3641925514703184e-08,3.236889155249052e-15,8.00546912818434e-14,8.329158043709245e-14,28800.0,5794329.0
289,5.416932178659509,59.11667759172365,64.53360977038317,4.364267523321288e-08,3.3898246042918817e-15,8.065616642021904e-14,8.404599102451092e-14,28900.0,5816501.0
290,5.451343660257107,59.90797157103408,65.35931523129119,4.453247425024375e-08,3.1168362840662004e-15,7.80188321369962e-14,8.11356684210624e-14,29000.0,5838544.0
291,5.454097333405757,60.69200101223525,66.14609834564101,4.3761517930837626e-08,3.0085512214388986e-15,7.812653506495285e-14,8.113508628639176e-14,29100.0,5860735.0
292,5.497080872832863,61.4688354630969,66.96591633592976,4.064256641189317e-08,2.923317014420976e-15,7.881350042082557e-14,8.173681743524654e-14,29200.0,5882849.0
293,5.553146957208651,62.280540840378464,67.83368779758712,4.227121886137102e-08,2.9267857663293154e-15,7.713864524581181e-14,8.006543101214113e-14,29300.0,5904857.0
294,5.563872489538463,63.112252348704544,68.67612483824301,4.044301088376389e-08,2.774868477601959e-15,7.73730438608947e-14,8.014791233849666e-14,29400.0,5926941.0
295,5.538135839890847,63.9621813660499,69.50031720594075,4.08322735867189e-08,2.760337340634592e-15,7.771362460545521e-14,8.04739619460898e-14,29500.0,5949000.0
296,5.5974002778371394,64.6995729997463,70.29697327758343,3.8625961838417824e-08,2.616548795280836e-15,7.787096364124792e-14,8.048751243652877e-14,29600.0,5971223.0
297,5.613168823372518,65.47028607642493,71.08345489979745,3.836038873432321e-08,2.6402687102559e-15,7.712918664852144e-14,7.976945535877735e-14,29700.0,5993479.0
298,5.633724097960786,66.25103301792353,71.88475711588431,3.7203644012280375e-08,2.4317716612937202e-15,7.479673672005035e-14,7.722850838134406e-14,29800.0,6015639.0
299,5.602114566100574,67.08386014926944,72.68597471537001,3.545293568269171e-08,2.252313766021979e-15,7.598920151156716e-14,7.824151527758914e-14,29900.0,6037752.0
300,5.545776716957814,67.9208741572399,73.46665087419771,3.845874873337547e-08,2.5428269155398784e-15,7.759493485734426e-14,8.013776177288414e-14,30000.0,6059895.0
301,5.57409496375256,68.69938626998609,74.27348123373865,3.83614087511899e-08,2.4240762915346137e-15,7.655621455487695e-14,7.898029084641157e-14,30100.0,6081919.0
302,5.622667897895326,69.53382358759083,75.15649148548616,3.623199323418647e-08,2.4910730429142008e-15,7.726174075913397e-14,7.975281380204817e-14,30200.0,6103892.0
303,5.673233659841872,70.32846022160446,76.00169388144633,3.685086836206585e-08,2.467682641530647e-15,7.554021380900505e-14,7.800789645053569e-14,30300.0,6125867.0
304,5.651207001568571,71.19201274335175,76.84321974492032,3.8139224095870895e-08,2.502455182995301e-15,7.445049096389874e-14,7.695294614689404e-14,30400.0,6147923.0
305,5.587292958845458,72.12709863645253,77.71439159529798,3.6187721354698005e-08,2.308041039333553e-15,7.298647789915548e-14,7.529451893848903e-14,30500.0,6170044.0
306,5.636249246351184,72.9885023487431,78.62475159509428,3.5382325706535645e-08,2.2728654309077823e-15,7.261717292741275e-14,7.489003835832053e-14,30600.0,6192170.0
307,5.61942968834497,73.89118435002123,79.5106140383662,3.438394378908976e-08,2.1471029039399177e-15,7.254246962848691e-14,7.468957253242683e-14,30700.0,6214371.0
308,5.746833719066217,74.70681417725969,80.4536478963259,3.658007256699839e-08,2.4163943318151226e-15,7.122613800515009e-14,7.364253233696522e-14,30800.0,6236517.0
309,5.827809374880071,75.52855123541126,81.35636061029133,3.5169831392754115e-08,2.2200308660865156e-15,7.006769369098637e-14,7.228772455707288e-14,30900.0,6258713.0
310,5.8151946672853345,76.48801530807256,82.3032099753579,3.4622004196472785e-08,2.240566993297365e-15,6.979430409516706e-14,7.203487108846442e-14,31000.0,6281017.0
311,5.749644720393337,77.47095155722477,83.2205962776181,3.4603418642302897e-08,2.04837881134339e-15,6.799623166902159e-14,7.004461048036498e-14,31100.0,6303386.0
312,5.768904857413807,78.37346690882978,84.14237176624358,3.214601634778035e-08,1.9592168768177226e-15,6.834651391245323e-14,7.030573078927095e-14,31200.0,6325808.0
313,5.8037019301065405,79.42811311145825,85.23181504156479,3.3307410963164036e-08,1.953183879310316e-15,6.696080452628109e-14,6.89139884055914e-14,31300.0,6347882.0
314,5.9371274247223775,80.40397530859728,86.34110273331966,3.145104532785884e-08,1.9806392784095423e-15,6.752659383008684e-14,6.950723310849638e-14,31400.0,6369952.0
315,6.089711306772074,81.40390332902258,87.49361463579466,3.25205897925639e-08,2.0808455151388548e-15,6.588017524072279e-14,6.796102075586164e-14,31500.0,6391945.0
316,6.267553816602028,82.42368665044238,88.69124046704441,3.3424202104167854e-08,2.1537609809084703e-15,6.546949764094215e-14,6.762325862185062e-14,31600.0,6413770.0
317,6.432452278052249,83.5039104916688,89.93636276972106,3.305061771498129e-08,2.1500523412258187e-15,6.696032234906567e-14,6.911037469029149e-14,31700.0,6435789.0
318,6.5345375724333215,84.56546949584775,91.10000706828107,3.37501227875451e-08,2.2215258335739544e-15,6.735301445984136e-14,6.957454029341532e-14,31800.0,6457984.0
319,6.572253240219968,85.630925411957,92.20317865217696,3.4627879252390985e-08,2.2386689437776663e-15,6.541486011158986e-14,6.765352905536752e-14,31900.0,6480172.0
320,6.605328418881063,86.70239113555903,93.30771955444008,3.228456273201644e-08,2.082978678827856e-15,6.640356328361999e-14,6.848654196244785e-14,32000.0,6502398.0
321,6.611022562535226,87.82226699644683,94.43328955898205,3.287029903188423e-08,2.1276276849674664e-15,6.51277393034001e-14,6.725536698836756e-14,32100.0,6524780.0
322,6.669612353313673,88.8463512307233,95.51596358403697,3.1266139546542124e-08,1.9594099149688404e-15,6.427227584419089e-14,6.623168575915973e-14,32200.0,6547343.0
323,6.657828095072216,90.02330036337239,96.6811284584446,3.131868408286691e-08,1.8928968219707097e-15,6.293575721278972e-14,6.482865403476043e-14,32300.0,6569949.0
324,6.5962163229865745,91.39196005150572,97.9881763744923,2.8636994464930977e-08,1.5299848867265175e-15,5.94585113005656e-14,6.098849618729212e-14,32400.0,6592433.0
325,6.616414650382481,92.30278897924737,98.91920362962985,2.970231750920037e-08,1.5394113065376375e-15,5.888843360532916e-14,6.04278449118668e-14,32500.0,6615048.0
326,6.606706397162534,93.26986367441367,99.87657007157621,3.064914287085187e-08,1.5329039844711358e-15,5.67988482407775e-14,5.833175222524863e-14,32600.0,6637698.0
327,6.67781073760289,94.18257411687226,100.86038485447514,2.86084527373418e-08,1.4637642678036976e-15,5.617114834156593e-14,5.763491260936963e-14,32700.0,6660272.0
328,6.806865441302655,95.10276208120027,101.90962752250292,3.1030845797593674e-08,1.5159502356188835e-15,5.4944642232130104e-14,5.6460592467748984e-14,32800.0,6682928.0
329,6.753372102864762,96.28699496689724,103.040367069762,2.9390979568262918e-08,1.4898969520653913e-15,5.5036282364315995e-14,5.652617931638139e-14,32900.0,6705464.0
330,6.6983406774737295,97.52768364701261,104.22602432448633,2.8038483787763433e-08,1.3721198273826007e-15,5.4556920940115e-14,5.59290407674976e-14,33000.0,6727933.0
331,6.69216372217292,98.73905267840316,105.43121640057608,2.757709756075253e-08,1.4641766351064115e-15,5.4365297314037e-14,5.582947394914341e-14,33100.0,6750293.0
332,6.790704530196083,99.85791339042355,106.64861792061963,2.6475369371865052e-08,1.364549045871578e-15,5.398203550117778e-14,5.5346584547049354e-14,33200.0,6772728.0
333,6.900064375183051,100.95715301194195,107.857217387125,2.7982964770314352e-08,1.4051501751208347e-15,5.338275567498014e-14,5.4787905850100977e-14,33300.0,6795361.0
334,6.978781992880072,102.10708981909679,109.08587181197686,2.4469705064067645e-08,1.259659893218429e-15,5.3437800153308897e-14,5.4697460046527325e-14,33400.0,6817925.0
335,6.996651603126768,103.18138771578363,110.1780393189104,2.613053011649945e-08,1.303081490624867e-15,5.245492577614522e-14,5.375800726677009e-14,33500.0,6840550.0
336,7.12814391095906,104.06879658432416,111.19694049528322,2.5424257116843784e-08,1.3026880908182097e-15,5.332045631347636e-14,5.462314440429457e-14,33600.0,6863198.0
337,7.09973121136467,105.21372394644567,112.31345515781034,2.545936473439049e-08,1.2566461561469345e-15,5.305600392861895e-14,5.431265008476589e-14,33700.0,6885747.0
338,7.12499730797759,106.27824866805929,113.40324597603689,2.484119275992871e-08,1.319222326873027e-15,5.3853554850078944e-14,5.517277717695197e-14,33800.0,6908363.0
339,7.058858454735937,107.46992864619506,114.528787100931,2.4323148644721907e-08,1.2121236405282972e-15,5.312025036834896e-14,5.4332374008877256e-14,33900.0,6930939.0
340,7.0621172057039745,108.61049823484771,115.67261544055168,2.5182630466456805e-08,1.220748202806334e-15,5.316831051076524e-14,5.4389058713571574e-14,34000.0,6953681.0


==> csv_for_plot/poisson-result/rrcg_result.csv <==
iter_num_sum,L2 Error Mean,L2 Error Std
12,1.272231177,0
1491,0.063307164,1.59597E-15
4477,0.034212499,5.55493E-14
9376,0.007874791,9.13505E-15
15010,0.002661245,1.30698E-14
21606,0.002080932,6.56101E-14
29044,0.000770559,5.66799E-15
37421,0.000476013,2.8242E-14
46763,0.000294972,1.24305E-14
57174,0.000163095,2.38351E-15
68582,0.000145055,2.419E-15
80716,9.07681E-05,8.0287E-15
93460,5.08398E-05,1.16675E-12
106798.25,2.57362E-05,1.1292E-08
120973,1.87936E-05,2.05195E-08
135797,1.5357E-05,3.06886E-07
151008.25,7.34479E-06,7.7216E-07
166087.5,5.79343E-06,5.29842E-07
181206.75,4.79906E-06,7.53837E-07
196318,4.06064E-06,5.37146E-07
211564.25,3.94607E-06,7.70423E-07
226823,4.01611E-06,6.71409E-07
241945.25,4.33815E-06,8.74663E-07
257074.25,4.82605E-06,1.15739E-06
272235,5.26689E-06,1.35531E-06
287299,5.11307E-06,1.13435E-06
302583.5,4.21865E-06,4.17934E-07
317853.25,3.64773E-06,4.2273E-07
333079.5,3.15521E-06,5.60656E-07
348431.25,2.89305E-06,5.19839E-07
363881.5,2.72231E-06,4.92052E-07
379263.25,2.53177E-06,5.19462E-07
394626,2.4622E-06,3.30592E-07
409766.75,2.54173E-06,4.94104E-07
425255,2.76906E-06,6.93796E-07
440625,2.54109E-06,3.34338E-07
455859.25,2.23398E-06,3.21401E-07
471361.75,2.23775E-06,5.4512E-07
486614.75,2.3254E-06,4.73898E-07
501810,2.24297E-06,2.16384E-07
517244.5,2.09117E-06,1.71165E-07
532713.5,1.89949E-06,3.12987E-07
548164,1.75495E-06,2.48575E-07
563773.25,1.7082E-06,3.57088E-07
579127.75,1.56241E-06,4.1135E-07
594331.25,1.50308E-06,4.00193E-07
609779,1.40346E-06,4.61154E-07
625036.5,1.32113E-06,4.30136E-07
640458,1.45376E-06,6.08681E-07
655680.75,1.65687E-06,1.00385E-06
671077.75,1.37855E-06,5.89452E-07
686372.25,1.26103E-06,5.12695E-07
701727.75,1.22981E-06,3.88047E-07
717070.5,1.17552E-06,4.10228E-07
732444.5,1.14767E-06,4.68243E-07
747779.75,1.04882E-06,2.86196E-07
763297.5,1.03697E-06,2.9242E-07
778514.75,9.30979E-07,2.67967E-07
793983.75,9.92693E-07,2.68334E-08
809424.5,8.21367E-07,2.26778E-07
824776.75,7.66438E-07,1.81609E-07
840100.25,7.29801E-07,2.20034E-07
855411.25,7.19096E-07,1.9626E-07
870756.75,6.9E-07,1.57155E-07
885891.75,7.02659E-07,1.61231E-07
901111.5,6.84641E-07,1.48272E-07
916385.25,6.52029E-07,1.56292E-07
931850,6.21046E-07,1.54402E-07
947357,6.18916E-07,1.14706E-07
962777.25,5.92501E-07,1.16224E-07
978128.5,5.62774E-07,1.2046E-07
993365,5.68847E-07,1.09274E-07
1008715.75,5.41922E-07,1.01342E-07
1023896.25,5.29243E-07,1.2812E-07
1039052.25,5.59079E-07,1.48137E-07
1054263.5,5.3442E-07,1.42453E-07
1069537.75,5.05843E-07,1.58116E-07
1084653.75,5.00518E-07,1.70497E-07
1099745,5.10928E-07,1.81895E-07
1114986.25,4.77136E-07,1.72891E-07
1130403.5,4.82639E-07,1.83524E-07
1145982,4.735E-07,1.79227E-07
1161348.75,4.54007E-07,1.72769E-07
1176716.75,4.47116E-07,1.74891E-07
1192035,4.71381E-07,1.9134E-07
1207465.25,4.48056E-07,1.90633E-07
1222889.5,4.80255E-07,2.01858E-07
1238187,4.24381E-07,1.9373E-07
1253584.25,4.07493E-07,1.80809E-07
1268805.75,4.31081E-07,1.65074E-07
1284024,4.09871E-07,1.63761E-07
1299395.75,4.07512E-07,1.6422E-07
1314586.5,3.87288E-07,1.70128E-07
1329999.5,3.97151E-07,1.54942E-07
1345297.25,4.01782E-07,1.55707E-07
1360575.75,3.83399E-07,1.55685E-07
1376017,4.03446E-07,1.66586E-07
1391386,4.19814E-07,1.47911E-07
1406893.5,3.6683E-07,1.43042E-07
1422354.5,3.91364E-07,1.44545E-07
1437609.5,3.6174E-07,1.15385E-07
1453078.5,3.47018E-07,9.46656E-08
1468430.75,3.26906E-07,1.09445E-07
1483949,3.3146E-07,9.48333E-08
1499170.5,3.41884E-07,1.02329E-07
1514664.5,3.28038E-07,9.65801E-08
1530206,3.19057E-07,1.03912E-07
1545611.5,3.27179E-07,1.02199E-07
1560780.75,3.64795E-07,1.35092E-07
1576042.25,3.13791E-07,1.13319E-07
1591631,2.97202E-07,8.27301E-08
1607191.5,3.06049E-07,6.377E-08
1622581.25,2.8756E-07,5.83199E-08
1637909.25,2.69731E-07,6.74753E-08
1653098.25,2.78942E-07,4.54172E-08
1668429.25,2.71821E-07,6.00525E-08
1683806.25,2.64348E-07,5.32827E-08
1699008.5,2.64445E-07,6.43349E-08
1714433.25,2.65393E-07,6.68102E-08
1729812.5,2.75738E-07,3.9433E-08
1745102,2.64612E-07,6.94799E-08
1760565.75,2.74081E-07,3.31355E-08
1775881.5,2.61153E-07,3.97304E-08
1791070.5,3.01092E-07,8.98525E-08
1806562.25,2.53491E-07,5.73378E-08
1821920.75,2.43022E-07,4.84811E-08
1837081,2.57295E-07,5.55901E-08
1852234.75,2.54631E-07,3.37944E-08
1867820,2.53004E-07,3.98976E-08
1883043,2.35117E-07,4.3874E-08
1898294.5,2.30916E-07,2.41756E-08
1913610.5,2.38364E-07,4.10882E-08
1928867,2.55596E-07,3.46171E-08
1944249.25,2.45698E-07,1.30329E-08
1959638.25,2.50446E-07,3.6855E-08
1975163.75,2.5986E-07,7.81885E-08
1990339.5,2.47374E-07,4.70267E-08
2005838,2.77032E-07,6.93623E-08
2021145.25,2.44003E-07,2.48355E-08
2036570,2.29052E-07,3.09884E-08
2051753,2.3417E-07,3.35132E-08
2067338.75,2.28055E-07,2.95306E-08
2082628.75,2.43934E-07,3.57545E-08
2097739.25,2.52568E-07,3.30371E-08
2113139,2.36815E-07,1.48652E-08
2128337.5,2.33191E-07,3.72527E-08
2143717.25,2.29665E-07,9.68535E-09
2159176.25,2.23672E-07,2.39754E-08
2174491.75,2.27958E-07,3.78667E-08
2189756,2.18395E-07,1.80097E-08
2205226.25,2.31273E-07,4.95965E-08
2220616.5,2.41886E-07,2.96197E-08
2235912.75,2.09529E-07,3.07427E-08
2251409.25,2.33217E-07,2.61805E-08
2266456,3.02929E-07,9.55917E-08
2281817.5,2.25655E-07,1.8637E-08
2297341,3.17362E-07,1.10382E-07
2312727.75,2.54938E-07,7.90695E-08
2327884.5,2.51668E-07,7.97638E-08
2343398.5,4.00229E-07,2.07992E-07
2358665,3.53497E-07,1.56686E-07
2374028.25,3.68099E-07,1.72085E-07
2389486,6.77713E-07,5.31958E-07
2404777.25,4.28154E-07,2.67339E-07
2420129.25,5.54005E-07,4.48392E-07
2435281.5,9.65277E-07,1.17176E-06
2449166,0.400189171,0.800377445
2461379,0.863730139,1.72745944
2473407.75,1.119674408,2.239347571
2485542.5,1.293041441,2.586081093
2497536.25,1.709296484,3.418590802
2509546,2.026862037,3.989014921
2519027.25,2.654418777,3.920694083
2528066.5,2.818076291,3.691588415
2537094,2.543076104,3.367989694
2546231.5,2.749240691,3.595155266
2555301.25,2.776176544,3.409510108
2564482,3.099578181,3.757130914
2573618.25,3.409248693,4.219237957
2582827.75,3.348205702,4.151088597
2592103,3.38466554,4.075060823
2601312.5,3.709589556,4.369074735
2610713.5,4.051581723,4.700035479
2620093.75,4.211448115,4.875226849
2629622,4.500208888,5.20829764
2638966.75,4.889420711,5.653321903
2648386.75,4.690436504,5.41605665
2657771,4.900644343,5.660942768
2667235.5,5.288440253,6.107120086
2676643.5,5.350551867,6.178306173
2686005.25,5.688163518,6.586608801
2695421.25,5.956135116,6.93820769
2704891.5,6.049440425,7.013602097
2714436,6.024914059,7.012547574
2724019.5,6.23531565,7.258909454
2733684,6.373267452,7.371953021
2743429.75,6.790471369,7.847134147
2753175,6.930239229,8.005536938
2762847.25,7.446287889,8.619174599
2772713.5,7.645347886,8.832764799
2782694,7.686534008,8.879728456
2792493,7.831165358,9.042760727
2802250,8.014548317,9.254913866
2812103.5,7.829385001,9.042450062
2821871.75,7.66987189,8.866547853
2831662.25,7.613263989,8.79880129
2841443.75,7.670450659,8.881211232
2851250.5,7.772318343,8.986682175
2861225,8.205332708,9.481593621
2871287.75,8.667434143,10.01917911
2881205.5,9.003980555,10.41076195
2891154.5,9.154559048,10.60638167
2901142.75,9.553065745,11.05990728
2911338.25,9.638612705,11.15251833
2921523.75,9.822262453,11.35192705
2931723.5,9.87537616,11.4324052
2941891.75,9.958562294,11.55074034
2952124.5,10.25932405,11.93028027
2962342.25,10.49244988,12.1743602
2972691.75,11.12107625,12.87431234
2982930.5,11.49399119,13.28004206
2993178,11.65438362,13.4633459
3003372.25,11.6408816,13.44879937
3013504.5,11.8187122,13.6555555
3023613,12.26094577,14.16273583
3033659.75,12.7166031,14.68714887
3043706.5,12.93828805,14.94009129
3053823,13.48013216,15.57283314
3063992.5,13.71109817,15.84457393
3074221.75,13.7709501,15.90688265
3084538,13.47339605,15.59898168
3094913.75,13.76093559,15.93531077
3105183,14.23845636,16.49253466
3115237.25,14.63518536,16.98001025
3125325.5,14.77168119,17.18228205
3135618.75,15.10910047,17.60574353
3145979.5,15.42719766,18.0205705
3156151.75,15.67692508,18.36772329
3166292.75,16.00043426,18.7457513
3176444.75,16.3392245,19.18165644
3186292.5,16.46288127,19.41571079
3195943,16.77184433,19.79257497
3205658.75,17.17713827,20.26419949
3215493.25,17.31561864,20.52382055
3225361.25,17.33145786,20.62928444
3234792.5,17.40551963,20.77571538
3244006.75,17.51006489,20.85544266
3250595,18.24415537,20.51988233
3256897.75,18.88335462,20.23010162
3263209,19.26646698,20.14435923
3269506.5,19.80439303,20.38583579
3275732,20.28481857,20.27888649
3281946.25,20.36556093,20.12282009
3288132,20.65705258,20.16901019
3294332.75,20.93899078,20.2548707
3300702.25,21.57028099,20.34599588
3307241.75,22.02868482,20.46751683
3313834.25,22.2045276,20.28241645
3320469.5,22.37650835,20.22464183
3327044.5,22.65382025,20.17797966
3333637.25,23.25857451,20.34542891
3340245,23.97528214,20.85293094
3346859.25,25.38135796,21.96477305
3353451.75,26.19495185,22.53822976
3360031.25,26.58048638,22.7959141
3366672.75,27.31928379,23.69230519
3373338,28.18471735,25.01187448
3380021,30.61082693,28.2956162
3386614.25,32.06845001,30.80783645
3393242,33.46542881,32.94167807
3399887.75,35.10567295,35.39691666
3406498.25,36.74550944,37.9387044
3412998,38.92093753,41.29951617
3419419.75,40.64208011,43.61637914
3425961.75,44.646179,50.42088864
3432600.25,47.84184103,55.40419262
3439463,38.25164509,37.32095473
3446322,37.94661365,36.12890035
3453270.75,37.88870554,35.28411011
3460288,38.39896185,35.61857849
3467144.5,38.56018137,35.75803841
3473958.25,38.14178513,34.71294867
3480958.25,37.61185058,33.65431786
3488047,36.91447181,32.25489505
3495277,35.46276389,29.75452125
3502683.5,34.8796117,28.60229773
3510128,34.69905551,28.10465136
3517632.75,34.11560802,27.3084535
3524990.75,33.11870344,26.37854941
3532195.75,32.65991337,26.08608248
3539341.25,32.49999782,25.84483223
3546382.25,32.58607675,25.79469136
3553438.5,32.61658094,25.67272872
3560500.75,32.71259518,25.66970322
3567519.5,32.73620754,25.65174261
3574434.75,32.87667472,25.74408523
3581527,33.53300648,26.17711697
3588635.75,34.02969087,26.45169927
3595616.75,34.53443437,26.80105526
3602461,34.49146841,26.62638756
3609374.75,34.37308073,26.37174387
3616187.5,34.15504211,26.06031019
3623072.25,34.01761693,25.80076471
3629915.25,34.01497173,25.63294999
3636792.5,33.95760352,25.35782115
3643709.75,33.96370788,25.24395004
3650602.25,33.89965726,24.99432867
3657448.5,34.0163892,24.82430238
3664219.5,34.05173434,24.71063493
3671045,34.38007317,24.80436814
3677799.5,34.71494246,24.89040069
3684505,35.08024505,25.03406604
3691346.25,35.62545912,25.34836602
3698182.5,36.63389814,25.95026407
3705022.5,37.16525868,26.21831988
3711821.75,37.80344518,26.6537138
3718522.25,38.79870593,27.18939218
3725440,39.47388304,27.54399178
3732370.25,40.49642009,28.17109912
3739509,41.90355984,29.37742164
3746640.75,43.42986947,30.81712917
3753900.5,44.31052077,31.80711872
3761213.25,45.72429396,33.66076292
3768633.5,46.89052292,35.19264946
3775976.25,45.64320885,33.543548
3783330,36.70480675,25.30119418
3790732.75,38.73435608,26.50874755
3798043.75,40.04887992,27.91022367
3805191.75,39.40556499,27.41705303
3812364.5,38.95818138,27.20610992
3819646.25,38.98285281,27.35194602
3827134.75,39.1906447,27.55083335
3834581.25,39.3774275,27.65405458
3842038,39.45743816,27.61383567
3849482.75,39.41827378,27.48664104
3857001,39.76017647,27.63368147
3864624.75,40.04564813,27.71062596
3872265.25,40.4358487,27.88260518
3879947.75,40.7294307,28.01441833
3887566.25,41.14919607,28.22428206
3895107.25,41.38710319,28.29779298

==> csv_for_plot/pol-result/1-acg.csv <==
iter,Loss,Step,noise,lengthscale,outputscale
0,0.8584972422049866,0.0,0.6932,0.6931,0.6931
1,0.8519594931904669,2016.0,0.6832000000000228,0.6831000000001931,0.7030999999993481
2,0.8453734010088667,4045.0,0.6732237421563245,0.6731078759174972,0.7093188699139917
3,0.8386986446808146,5969.0,0.6632132949624003,0.6631503169392381,0.7128662495393139
4,0.8319302522202551,7862.0,0.6531762672913737,0.6532409918495575,0.7135071759573062
5,0.8250807399725097,9850.0,0.6431274997357365,0.6433272409401947,0.7139708495576668
6,0.8181590081535272,11731.0,0.6330519487948905,0.6339289786646782,0.7134720862812879
7,0.8111057309762841,13767.0,0.6229359800332396,0.6243600361989412,0.7108160773700797
8,0.8039299869044355,15694.0,0.6128014334999952,0.614683389501436,0.705961118215428
9,0.796651381932113,17841.0,0.6026525790229794,0.6049693641908565,0.7012786764216051
10,0.7892588453585302,19683.0,0.5924736591144109,0.5957001797770434,0.6949264042218251
11,0.7817363238092819,21740.0,0.5822605137440212,0.5865385847404742,0.6879697515812513
12,0.774093357962438,23670.0,0.572023994034736,0.5777854458395362,0.6801055654338725
13,0.7663195834183911,25596.0,0.5617407258598439,0.5694592753058391,0.6724686040068149
14,0.7584183343358701,27513.0,0.5514521522333624,0.5612588034288494,0.6644104005436816
15,0.7503663263770228,29420.0,0.5411341824090149,0.5532194771492167,0.655893438737948
16,0.7421128257446585,31576.0,0.5307473568880122,0.5446332025834462,0.6476719740247273
17,0.7336714091069594,33487.0,0.5203208224681097,0.5358010398543264,0.638830494178569
18,0.7250481448437291,35470.0,0.5098562570599197,0.5267856522791483,0.6299132357563038
19,0.7162395236780676,37356.0,0.4993560240343829,0.5178335400934257,0.620551105488924
20,0.7072097432376107,39340.0,0.4887879448334488,0.5088179026070209,0.6108635739573631
21,0.6979651304045748,41354.0,0.4781485369071325,0.5006120101253321,0.6007710795834258
22,0.688496225459553,43496.0,0.46746408758865904,0.49214696618406994,0.5905843048350474
23,0.6787993625151845,45514.0,0.45673172620163943,0.48402334055932295,0.5801034286130962
24,0.668890795091193,47291.0,0.4459762940325005,0.4767047246290897,0.5693577148823539
25,0.6587166219097778,49231.0,0.43516457977134043,0.4694451557899258,0.5584277657743966
26,0.648244147657809,51214.0,0.42427587825937935,0.462757486862592,0.5471398841121066
27,0.637448005543776,52950.0,0.41329775931497065,0.4573362308806516,0.535507142741517
28,0.6263176594519329,54878.0,0.40224223406224846,0.45242399621183776,0.5237450567017897
29,0.6148287457647974,56926.0,0.3911157910033661,0.4471657762418201,0.5117336640137135
30,0.6029714638116707,58724.0,0.3799228255617236,0.4423011119066691,0.49945150611524747
31,0.590708655215038,60672.0,0.36864293779249185,0.43789704875071095,0.48705492188789024
32,0.5779900472251107,62787.0,0.35726008860140795,0.43310248296919535,0.47453887257159794
33,0.5648033374393205,64781.0,0.34579005929223,0.42782620461034154,0.461901369892937
34,0.5511748868439545,66548.0,0.334269408087786,0.4235557053252334,0.4491261049790442
35,0.5369724837101559,68598.0,0.32261423820570845,0.4192070073583438,0.4363781320177549
36,0.5221551635456708,70620.0,0.3108318507702598,0.41456111845956395,0.42351369303203007
37,0.5066979163531306,72485.0,0.29892691323581133,0.4107487601558256,0.4104815508448371
38,0.49054317432865846,74704.0,0.28690726408151646,0.4056272222164521,0.3976370760615309
39,0.4736436342411773,76804.0,0.27476279823913996,0.4008899672433193,0.38484243470482427
40,0.4558899840210746,78846.0,0.2624768884920613,0.3957685731950301,0.3718838471946123
41,0.4372078488719572,80810.0,0.25003428310630255,0.391330986870402,0.3587959953995024
42,0.4175117897040544,82918.0,0.2374540430296981,0.38654027241228694,0.3454236950002712
43,0.39671020840770077,84921.0,0.22473808962751007,0.38061119641145064,0.3322863233983931
44,0.37468032955145275,86834.0,0.21187620547701055,0.3746869571982455,0.3189083642431645
45,0.351242050858516,88773.0,0.19883088818486866,0.36912600780948374,0.3055185920792226
46,0.3262344777976885,90880.0,0.18561337215237528,0.36288851370896413,0.29227576487363244
47,0.29944254129659253,92913.0,0.1721982460632047,0.3575633361632004,0.27907238784554
48,0.27055128458958355,94966.0,0.15856101157522434,0.35177964188771405,0.2661760269536975
49,0.23926898023301268,97015.0,0.14471640422165769,0.3453295345847644,0.253389453767432
50,0.20523074807224276,99051.0,0.1306631897874461,0.3397414304911419,0.24027496133677642
51,0.16782188409872464,101172.0,0.11635595468270209,0.33341671055636396,0.22747671456370167
52,0.12640524924431037,103191.0,0.10179788356383115,0.32720240390612854,0.21461624913625
53,0.07994337716525896,105336.0,0.08693708546176387,0.3209913922696984,0.2035235333948693
54,0.02710797002972091,107451.0,0.07180118288567017,0.31330420300877654,0.19368826252329055
55,-0.03390067615925887,109500.0,0.056379827449175565,0.3061653056101753,0.1857833680341056
56,-0.05454795714914136,111982.0,0.051654897710103245,0.30336025242162157,0.18508487945858626
57,-0.07680256701133734,114503.0,0.046827788372616204,0.30005617592122136,0.18509907886624463
58,-0.10072209868539024,117066.0,0.04192608250717037,0.2963507352753391,0.18578979665843193
59,-0.12632144988278526,119481.0,0.03696005103168544,0.29271739137137215,0.1868232537567692
60,-0.15370715775383378,122118.0,0.031965406923788284,0.28870118765637104,0.18839094119065042
61,-0.18298138102834532,124802.0,0.02694599203531381,0.2843932024686051,0.1907009024108484
62,-0.21421158133816315,128013.0,0.02185238260960657,0.2799051953335935,0.19341831757928094
63,-0.24618239442347922,131277.0,0.01672008179590362,0.2752123294218411,0.19674569111848356
64,-0.2739591239994301,135006.0,0.011528093981899627,0.27039019428152944,0.20048368110077283
65,-0.2722702129708559,139663.0,0.00656975859706277,0.26569297854858176,0.2046136072762639
66,-0.2670748515414645,145091.0,0.005201489950516709,0.2609167447719512,0.20876133565894245
67,-0.2945920981525294,151527.0,0.005961680995597085,0.256333058994207,0.21320644089368235
68,-0.31162765662034037,157801.0,0.006895276856400979,0.2515187617463915,0.21787756686130355
69,-0.31640177592898244,164040.0,0.008447858743955303,0.2465504869978103,0.22250907468879
70,-0.3121837977325653,169000.0,0.009684934758199034,0.2418126410590197,0.22706894605820502
71,-0.309340211848356,174078.0,0.010111121649237902,0.23746879402115328,0.23114103982333625
72,-0.3095053411455338,179289.0,0.009984316567385345,0.23360258673284742,0.23484333649827496
73,-0.31321669333431545,184162.0,0.009402020242942274,0.23030416190692032,0.2378751828786836
74,-0.320327314113033,189015.0,0.008434878133651937,0.22744280664543906,0.24039904717382926
75,-0.33175354316303146,194264.0,0.006926401189957021,0.22513093412758844,0.24240635335899666
76,-0.33959077140774163,199931.0,0.0056271660853146515,0.22278448628162065,0.24426526249527408
77,-0.34304677692302826,206577.0,0.004329690607151611,0.22065704947959627,0.24599640288773733
78,-0.33647582648985214,214267.0,0.003156722257099186,0.21868857369502948,0.2475412470811439
79,-0.33712548377059876,223224.0,0.003067422029195346,0.21643113190711208,0.24913333238036617
80,-0.34294819244160846,232865.0,0.0037373259232201302,0.2139965241701862,0.2507196205762535
81,-0.3412117560386821,241258.0,0.00441137163697136,0.21181525800625978,0.2519953950481244
82,-0.3368097422938945,248952.0,0.0049419442166705645,0.21026027478948303,0.25282794762473415
83,-0.33524112392529976,256065.0,0.005019778555362781,0.20931877214672007,0.25331595473436147
84,-0.3381754849150584,263101.0,0.004550323256097774,0.20888843045344482,0.2531904040594015
85,-0.3413957613415628,270360.0,0.0037224650732682117,0.20888631803146698,0.2528950434326373
86,-0.33550169937301744,279052.0,0.002701898509763675,0.209064941964016,0.2526655168371604
87,-0.3332936207408318,289318.0,0.0025701398317283363,0.2090108137194073,0.2524154323175211
88,-0.34074165748999047,299248.0,0.0032777533736060432,0.20871479740393334,0.25216873297916254
89,-0.34102842407405887,309036.0,0.0039520080649006585,0.20875480112349037,0.25156930641886216
90,-0.338786681246713,316868.0,0.004520692276413104,0.20904179063195852,0.2508008129153212
91,-0.33875226203513553,324378.0,0.004629911682703998,0.2096549619432752,0.24987444551405014
92,-0.34100121758022245,331367.0,0.004370177721824902,0.21062787158232552,0.2485584272847683
93,-0.34254611927330186,339385.0,0.0041424357016585115,0.21182125429177293,0.24710421577265237
94,-0.3432681889474609,346553.0,0.003996433951394965,0.21308545061319756,0.2454503128464235
95,-0.3429985073062257,354341.0,0.003687328121477823,0.21436783579098048,0.24382088809490277
96,-0.3422335403338826,362337.0,0.0035632749421082577,0.21543841997963012,0.24235063923069858
97,-0.34148323198304337,371065.0,0.0034988387168263693,0.21628407964547994,0.24120421947455178
98,-0.3430896001347505,379553.0,0.00384917173896482,0.2168553054582212,0.24040550112504072
99,-0.3435823982216283,387783.0,0.004113294656357138,0.21723796149849184,0.23956138889262668
100,-0.3434958960973796,395740.0,0.004459961315238046,0.21765345359674113,0.23892732601708447


==> csv_for_plot/pol-result/1-cg.csv <==
iter,Loss,Step,noise,lengthscale,outputscale
0,0.8584972422049866,0.0,0.6932,0.6931,0.6931
1,0.8519176823685541,3640.0,0.6832000000000177,0.6831000000001655,0.6831000000089065
2,0.8452542718651815,7280.0,0.6731965274237326,0.6731021192125987,0.6733250736140598
3,0.8385036062009241,10920.0,0.6631874989795317,0.6631205620713427,0.6634419583697713
4,0.8316609200974583,14560.0,0.6531706452945265,0.653140463166928,0.6535475682100165
5,0.8247220478750225,18200.0,0.6431433615921747,0.643167909272445,0.643632944880353
6,0.8176831711735613,21840.0,0.6331030829448082,0.6332238491117337,0.6336464614128937
7,0.8105389080141745,25480.0,0.6230476861422578,0.6232989846717892,0.6236076381360189
8,0.8032827305511109,29120.0,0.6129741429817355,0.6133839827182404,0.6134854932627454
9,0.795908049105992,32760.0,0.6028799842001733,0.6034669288629408,0.6032649616167687
10,0.7884094932760045,36400.0,0.5927627194216941,0.5935583961982673,0.5929733199532651
11,0.7807815460131974,40040.0,0.5826199170350203,0.5836830071681953,0.5825664394574748
12,0.7730208718601679,43680.0,0.5724490478328258,0.5739109820253708,0.5720459126304517
13,0.7651156464208099,47320.0,0.5622473133768967,0.5641651781688071,0.5614081876075936
14,0.7570620637554034,50960.0,0.5520124094324411,0.5545211767948014,0.5506513188759684
15,0.7488475304786426,54600.0,0.5417414874276413,0.5448991694108247,0.5397716027283637
16,0.7404647758771656,58240.0,0.5314312552566413,0.5353373174937763,0.5287668713466646
17,0.7319043210170648,61880.0,0.5210792521748034,0.5258261483543546,0.5176341496698236
18,0.7231558767533647,65520.0,0.5106817798284717,0.516367832755913,0.5063695189681927
19,0.7142120957825512,69160.0,0.5002360320206521,0.5070265657873787,0.4949700338276102
20,0.7050595120460474,72800.0,0.48973927144582907,0.49773925210467984,0.4834364948101533
21,0.6956868393088009,76440.0,0.47918844151909795,0.4885066026605599,0.47176673972272076
22,0.6860849260507778,80080.0,0.4685806589430808,0.4793954112523969,0.45996105627842043
23,0.6762399828709703,83720.0,0.45791258508890315,0.470387703051674,0.44801891061767424
24,0.6661379666316498,87360.0,0.4471812800955468,0.4614543101952609,0.43595301974404715
25,0.6557697828934974,91000.0,0.4363832867112957,0.4527925092228835,0.42374720299896274
26,0.6451173232045312,94640.0,0.4255146317274673,0.4443769397178164,0.41141634022844203
27,0.634160903015918,98280.0,0.41457306890944123,0.4360982911671169,0.3989599727386134
28,0.6228830852359887,101920.0,0.40355542189725896,0.427997277028225,0.38638008627062953
29,0.6112643826621198,105560.0,0.39245635365361187,0.420297180970391,0.3736692779456323
30,0.5992805148292719,109200.0,0.38127247100839556,0.41303058456402664,0.36083937606397115
31,0.5869043583245641,112840.0,0.3700007126629968,0.4062251063870004,0.3478773486832191
32,0.5741057894337792,116480.0,0.35863620749764885,0.39995726323819825,0.33479978877274896
33,0.5608534519590483,120120.0,0.3471754408988205,0.3941138837916429,0.3216222009307457
34,0.5471161007345231,123760.0,0.33561476630904397,0.38862797369101093,0.3083821823628288
35,0.5328583782027785,127400.0,0.3239496770354006,0.3836957870400805,0.295094703812974
36,0.5180434685138133,131040.0,0.3121752689218589,0.3793068433559545,0.28179888965925337
37,0.5026331242057812,134680.0,0.3002871972811211,0.37549596272974767,0.2685056407286975
38,0.4865892192302237,138320.0,0.2882801411158161,0.3721135529963183,0.25529761754935465
39,0.4698731446179039,141960.0,0.27615036469927695,0.36907050070268765,0.24232011260213665
40,0.4524327364202939,145600.0,0.26389101633099593,0.3660788034728471,0.2297519895146024
41,0.43420467484103575,149240.0,0.25149733893135445,0.36305795737155566,0.21768192059395405
42,0.41510742205346846,152880.0,0.23896283465645385,0.35990197007664526,0.2064754240564551
43,0.39502834752805227,156520.0,0.22627999472605242,0.3565846240686345,0.19654305156776117
44,0.37381199476293026,160160.0,0.2134405205213222,0.35297628204897147,0.18827953531954722
45,0.3512677886458033,163800.0,0.20043580834741198,0.3493218351662886,0.18208995792073635
46,0.3271574222049129,167440.0,0.1872570400750837,0.3453014186446642,0.17813732468438453
47,0.30121799951036565,171080.0,0.17389276219487249,0.34098644169612574,0.17659134284974498
48,0.2731730724096407,174720.0,0.16032935048985664,0.3366597399924615,0.17727998763408345
49,0.24271490130364953,178360.0,0.14655454971701612,0.3324834573023695,0.17975056928935534
50,0.2094504991401115,182000.0,0.13255359939418596,0.32865020310700455,0.18358438412824557
51,0.17285925982604625,185640.0,0.11830938357051349,0.32537761939649645,0.1883835584736625
52,0.13226342369995792,189280.0,0.10380786541203552,0.322614520727178,0.1938569141978947
53,0.08674303570252391,192920.0,0.08903007409292457,0.31994857016326417,0.199620310965009
54,0.034999571971717575,196560.0,0.0739579735861454,0.3166707342833285,0.2055368783186863
55,-0.024870042823243732,200200.0,0.05857493522119924,0.3119955126761168,0.21157580763312336
56,-0.045020416828231,203840.0,0.05386236209932836,0.30982933542320157,0.21348385371899287
57,-0.06659335178914243,207480.0,0.049066364913975605,0.307081376503983,0.21547541240040113
58,-0.08969629808411411,211120.0,0.044198586281033,0.30384022011911477,0.2175993188553238
59,-0.11446274003328369,214760.0,0.039268288766480954,0.3001713747180785,0.21987532822807992
60,-0.14103790597060026,218400.0,0.03428229497447503,0.2961599380470584,0.2223666106662638
61,-0.1695385965869815,222040.0,0.029248404697303537,0.2918585071167463,0.22508995944964844
62,-0.199928462424611,225680.0,0.02417599822869875,0.28731830583132323,0.22813595446296828
63,-0.23156866101041318,229320.0,0.019086979606012456,0.28260572307958093,0.23162268700406832
64,-0.26173138295803594,232960.0,0.01404732419755058,0.27779056772554056,0.23554147412109172
65,-0.28072012413521424,236600.0,0.009407576716419255,0.272928226467193,0.23980018931945188
66,-0.2831897733139491,240240.0,0.007011562018430044,0.26827743609343413,0.24434497492405433
67,-0.2968333698217053,243880.0,0.0073436816438469926,0.26348403604161136,0.2490905171828725
68,-0.30522141198042124,247520.0,0.008922752666712868,0.25850497679640205,0.2539825839787753
69,-0.29898849231310026,251160.0,0.011000420431823267,0.25352366843927054,0.25861513349124543
70,-0.2854616095359713,254800.0,0.012939181261982374,0.24905675202608632,0.2626352607790509
71,-0.2716411415479096,258440.0,0.01448697061382503,0.24535641135932118,0.2657641467636356
72,-0.2609665798072204,262080.0,0.015537944182530518,0.24246122259034739,0.2681863704403877
73,-0.25456919897635694,265720.0,0.01609103867858481,0.24035707508494264,0.26991371345989834
74,-0.2528052249967785,269360.0,0.016165417362259786,0.23904459517842147,0.27096744281849844
75,-0.2554766875327344,273000.0,0.01580638546149362,0.23844472754168533,0.2713702378154233
76,-0.2621480608819348,276640.0,0.015061260861246187,0.23844458854883965,0.27136527102979363
77,-0.27217917093269345,280280.0,0.013992323191297475,0.23894949734271195,0.270924969349027
78,-0.2846554614076613,283920.0,0.01267025924383792,0.23986267703007122,0.2701408582479537
79,-0.29823993018576817,287560.0,0.011179334974315214,0.24103361593591968,0.2691497618345307
80,-0.3109014958325704,291200.0,0.009649782681179674,0.24229935340864128,0.2678858008871329
81,-0.32008801595366304,294840.0,0.008279462361661381,0.24341254421119,0.2666225446404006
82,-0.32426601414863415,298480.0,0.007358519585467874,0.24418198563137636,0.26536273132358
83,-0.32480266051318213,302120.0,0.007162332169770846,0.24442236642659687,0.26439707973334575
84,-0.3231552737845135,305760.0,0.007620815564454719,0.24428682109603317,0.26345508687969466
85,-0.3183670462830052,309400.0,0.008570901466121252,0.24385722863363704,0.26266849624954053
86,-0.31084880082298944,313040.0,0.009707235271708302,0.24344518564758677,0.26166606638347284
87,-0.30265960838446004,316680.0,0.01078857769190921,0.24318908104973208,0.26030388439365754
88,-0.29559541401572387,320320.0,0.011674358255162252,0.24319517792905493,0.25862473909904427
89,-0.29054728722450174,323960.0,0.012304078703996146,0.24338264580627825,0.2568140296383761
90,-0.2880212902163419,327600.0,0.012638811025705398,0.24386199492497815,0.2548371147544755
91,-0.2879596054681923,331240.0,0.012682306477037705,0.2445248675137962,0.2527842572735558
92,-0.29005149368952876,334880.0,0.012459411196141416,0.2453450980976035,0.25078510369672985
93,-0.2938745366743584,338520.0,0.012001842180286722,0.24623505588708963,0.24891309814646098
94,-0.2987390471088571,342160.0,0.01137206166399583,0.24711113295087161,0.24719123626981693
95,-0.3037821650010905,345800.0,0.010659779142729399,0.2478659250042516,0.24564385940745245
96,-0.3082408008990351,349440.0,0.009956601841214148,0.24847042725271332,0.24439846246704447
97,-0.3115550260322677,353080.0,0.009369587893722036,0.24879507061183453,0.24343093651467307
98,-0.3134657920423507,356720.0,0.00900498465269251,0.24883019435391043,0.24281579753215335
99,-0.31419278182379895,360360.0,0.00890691075788426,0.24848211915206275,0.24251146417948635
100,-0.313700517637116,364000.0,0.009076698304667822,0.24788641047144377,0.24251599595589535


==> csv_for_plot/pol-result/1-rrcg_005.csv <==
iter,Loss,Step,noise,lengthscale,outputscale
0,0.8584972422049866,0.0,0.6932,0.6931,0.6931
1,0.8519176823685553,3558.0,0.6832000000000177,0.683100000000152,0.6831000000100528
2,0.8452561330226175,7271.0,0.67319651413963,0.6731315980415622,0.6733460113469447
3,0.8385074165513435,11021.0,0.6631872485445421,0.6631810451017425,0.6635338803043952
4,0.8316683971454739,14545.0,0.653170062036716,0.6532616783634659,0.6536982518331264
5,0.8247313330648733,17943.0,0.643141834937139,0.6433224039398766,0.6438848784738488
6,0.8176946458544869,21525.0,0.6331007151421609,0.6334178071548707,0.633977407154685
7,0.8105516875217592,25503.0,0.6230442001443025,0.6235253155559962,0.6239608791295187
8,0.8032967854212192,29238.0,0.6129692907446035,0.6136480709217621,0.613841620917794
9,0.7959232964094171,32991.0,0.6028744220462823,0.6037604423122793,0.603627959137099
10,0.7884260782689307,36498.0,0.5927564381153965,0.5938861049563008,0.5933369387628264
11,0.7807988338434207,40235.0,0.5826130101545176,0.5840319014349441,0.58293922281144
12,0.7730365095054751,43925.0,0.5724409209436566,0.5742446175548802,0.5724298030810039
13,0.7651302708712034,47737.0,0.5622380645902864,0.5644946668106124,0.5618004931215431
14,0.7570722795053287,50895.0,0.552001875908927,0.5547823552986606,0.551049135507182
15,0.7488534452309025,54731.0,0.5417294457709223,0.5450950812516657,0.5401747375836706
16,0.7404669191262795,58735.0,0.5314183965875218,0.5354662261891218,0.5291726573440448
17,0.7319033341112883,62431.0,0.5210650126832954,0.5259083745940167,0.518040762992973
18,0.7231532699217343,66051.0,0.510666782513237,0.5164242699356886,0.5067755505161693
19,0.7142067449550378,69602.0,0.5002205713316294,0.5070236595885985,0.49537800076778965
20,0.705054599961017,73600.0,0.4897239758566584,0.4977323548623128,0.483853931384775
21,0.6956848101796735,77306.0,0.4791728912091794,0.4885610212526038,0.4722002285184338
22,0.6860826161416518,80840.0,0.4685643208051596,0.4794483890930716,0.4604049490734037
23,0.6762384966299334,84387.0,0.4578957193623132,0.47046630150716917,0.4484700141673557
24,0.6661398970455075,87891.0,0.4471634051126877,0.4616671367492364,0.43639893129766244
25,0.6557718978353833,91562.0,0.43636542234404047,0.4530266118387081,0.42418897824897867
26,0.6451220194304059,95318.0,0.4254974111363686,0.44472115651261407,0.4118442796200631
27,0.6341680090271518,99079.0,0.4145560934472408,0.4366117394632509,0.3993673121042949
28,0.6228913320326748,102643.0,0.4035385600252126,0.42870707634844574,0.3867626936200874
29,0.6112706483917453,106446.0,0.39244049701503236,0.42103185216954664,0.37403271959930123
30,0.5992854536186834,109904.0,0.3812583003241898,0.41378510421739323,0.3611894661803414
31,0.5869067801410185,113819.0,0.3699872271753974,0.4068977296194401,0.34823159401035914
32,0.5741070011062367,117414.0,0.35862430305235865,0.40030894318049204,0.33516927444953726
33,0.5608556006192918,120863.0,0.34716497577135835,0.39418963222344383,0.32201093418567495
34,0.5471193887014065,124333.0,0.33560544706328993,0.38867023009586416,0.30878089892743404
35,0.5328612588422863,128109.0,0.3239406273852393,0.3836186605924499,0.29548274977247546
36,0.5180454848873475,132049.0,0.31216596889736864,0.37904090241032357,0.28218069218967945
37,0.5026333123247483,135922.0,0.3002768787885135,0.37503176797455556,0.2689160592722883
38,0.4865868561159213,139945.0,0.2882694668017832,0.371532871692534,0.25576253657483705
39,0.46986292637396443,143283.0,0.27613793521769175,0.36838842784084547,0.2428075626515269
40,0.45241444219159904,146931.0,0.26387747455600963,0.36552334897151145,0.2302130968648491
41,0.43417643694340047,150754.0,0.25148124039704467,0.36257802862555083,0.21816712803157853
42,0.4150681094547762,154107.0,0.23894406066011228,0.3594740500853332,0.20697086530578723
43,0.3949769174632807,158052.0,0.22625747426638312,0.3561931656391322,0.19694993010302853
44,0.3737575038042981,161703.0,0.21341471750093385,0.35276155806091175,0.1884859095021716
45,0.35120282681131804,165476.0,0.20040512617896974,0.34896390536737537,0.18211909133012344
46,0.3270829433484099,169017.0,0.18722104562898564,0.34500328761995075,0.1781303711553129
47,0.3011331618503548,172834.0,0.17385177423546008,0.3408649433776769,0.1766083035998877
48,0.2730783994408915,176710.0,0.1602856915472697,0.336676436412683,0.17732431363410686
49,0.2426094875791919,180481.0,0.1465093568827306,0.3325426535241559,0.17981631332502976
50,0.20933068298577154,183893.0,0.1325055922838428,0.32880117319778207,0.18363630555399038
51,0.17272489449347073,187511.0,0.11826015171726435,0.32533649153244526,0.1885013265931921
52,0.13210298868544745,191372.0,0.10375492053341348,0.32221860970264454,0.1939502547207054
53,0.08652837631193241,195139.0,0.08897266248754458,0.3190682622023645,0.1996632253994804
54,0.034671582951477264,198964.0,0.07389425322487476,0.3152363257140686,0.20527129493546734
55,-0.025419218300791233,202415.0,0.058501891675106554,0.31005823776628716,0.21106373275438495
56,-0.04564642761806776,206241.0,0.05378444125838107,0.3078839843729932,0.21262930186015783
57,-0.06731958677658308,210222.0,0.048979997534542574,0.30511824822330974,0.21422169433899496
58,-0.0905569585154558,213908.0,0.04410303504216893,0.3017712241408833,0.21586238557028178
59,-0.11550175302500615,217860.0,0.039161265230697316,0.2979813382340145,0.2176291444760808
60,-0.14228922544788078,221306.0,0.03416254591216321,0.29391388414969216,0.2194780896479515
61,-0.17110051029262555,224976.0,0.02910914361233542,0.28955875084076077,0.2216411475386985
62,-0.20188250718300993,228563.0,0.024018010446201176,0.2849719509074315,0.22413343590678866
63,-0.23421286154112542,231990.0,0.018871754643458492,0.2801986200315645,0.22637108927569116
64,-0.2654545058621269,235718.0,0.013691657870714788,0.27526423693039387,0.22904353257743423
65,-0.2824823983123341,239199.0,0.008493501505103456,0.27052629679566875,0.2321953627851282
66,-0.16896938686463633,242832.0,0.0032122978720257036,0.2664543161866079,0.23581469026279986
67,-0.26768700391254546,246499.0,0.005022008155672979,0.26338186655107243,0.2386398718520021
68,-0.30167367008585966,250104.0,0.007183029038466647,0.2601023121498536,0.24150788854655092
69,-0.3065109134788546,253920.0,0.008860289475602915,0.2569991286308486,0.24427899776507186
70,-0.30331435401709084,257644.0,0.010258682733251914,0.2539868034524197,0.24689579687903088
71,-0.2972456755172393,261080.0,0.011431873406091806,0.2512483720872963,0.24934052395642722
72,-0.2909897820065144,264841.0,0.012338181690306083,0.24870533647313048,0.25156502221972643
73,-0.2849342853094286,268558.0,0.013074541859225106,0.24633902612369016,0.2535306574007972
74,-0.2797162859575091,272002.0,0.013630996071381211,0.24422567692670863,0.2552461844053977
75,-0.2756615053029748,275612.0,0.014012262675352515,0.2423656747574475,0.2566742526842153
76,-0.27303028634152593,279331.0,0.014211384415415338,0.24069069024575393,0.2578197383531491
77,-0.27153395145807696,282921.0,0.014278077613798689,0.23923184258718086,0.2587738502638803
78,-0.2714353533197135,286637.0,0.01419388267106935,0.23798721158946506,0.2595503503339323
79,-0.2724600677955044,290306.0,0.013994786532657219,0.23692667430653974,0.26021055795528464
80,-0.2746259925504569,293712.0,0.013685950561002509,0.23604834088579874,0.26065348221094636
81,-0.2780474049841071,297554.0,0.013255865429133071,0.23531695953587378,0.26092085223732425
82,-0.28277236350375273,301623.0,0.012702331940753516,0.23474303943857752,0.2610452126481223
83,-0.28847908282105794,305256.0,0.012059526953906096,0.23432093485068645,0.2610475425948395
84,-0.29523924255509676,308989.0,0.011315775124051948,0.23404286124516918,0.2609303014103916
85,-0.3027034671854583,312513.0,0.010497188672912442,0.2338628959713497,0.26070614917985735
86,-0.31027609479477825,316341.0,0.009649936686718836,0.23367893102954349,0.26037681684078684
87,-0.3178386837132484,319838.0,0.008770478807877654,0.2336066103209863,0.2600258701039415
88,-0.3253077223010473,323612.0,0.007822514232615652,0.23351762957227842,0.25954894609261986
89,-0.33196618128300637,327281.0,0.006801535592708893,0.23351154624075568,0.2591035970477217
90,-0.33613987715496063,330943.0,0.005785191485649543,0.2334053544900758,0.2585895285057157
91,-0.33564485543199507,334486.0,0.004717247620386731,0.23331457133805347,0.2581850267724671
92,-0.329896742627112,338280.0,0.003909973783911555,0.2327631145806983,0.25793354182260453
93,-0.31748259674978063,341766.0,0.003196687516953387,0.2321595452269869,0.25768253001516056
94,-0.326460242171018,345634.0,0.00347810146639942,0.23078543065189056,0.25784525385259516
95,-0.33519809852795884,349548.0,0.003964826434429718,0.22933959114328695,0.25820052415846656
96,-0.34020106428152624,353271.0,0.004872451818424573,0.2278239602934576,0.2589090332647581
97,-0.33947236573631756,357084.0,0.005455045514927699,0.22641817079158932,0.25950136485008257
98,-0.33679308831493604,360918.0,0.0059878307330976325,0.22496836174541454,0.2600250081608415
99,-0.3327689247964969,364464.0,0.006513095607985392,0.22366633945282116,0.26050442084245795
100,-0.33034624514956024,368119.0,0.006748079990992185,0.2225846351664877,0.26083249582159385


==> csv_for_plot/pol-result/1-rrcg_01.csv <==
iter,Loss,Step,noise,lengthscale,outputscale
0,0.8584972422049866,0.0,0.6932,0.6931,0.6931
1,0.8519176823685551,3583.0,0.6832000000000177,0.6831000000001597,0.6831000000097125
2,0.8452549792534834,7333.0,0.6731967064728647,0.6731176106786186,0.6731793384240221
3,0.838503780767343,11222.0,0.6631877330966475,0.6631218308673648,0.6634266721327189
4,0.8316631752112469,14892.0,0.6531708137731064,0.653169434844951,0.6536583756537256
5,0.8247256140670791,18679.0,0.6431439259555514,0.6432085292647682,0.6438169376260862
6,0.8176876499421749,22479.0,0.6331039735419339,0.6332702793422575,0.6338828247473428
7,0.8105448238329206,26094.0,0.623049255972187,0.6233541109425063,0.6239050472382128
8,0.8032895061805159,29794.0,0.6129766217776591,0.6134355506421821,0.6138232500036375
9,0.7959146098027251,33422.0,0.602883603868473,0.6034924640486375,0.6036316794796871
10,0.7884181879401455,37021.0,0.5927676256307702,0.5935937572891333,0.5933877233581745
11,0.7807962926632664,40723.0,0.5826254707206335,0.5838086502177671,0.5830224993495335
12,0.7730382226720819,44363.0,0.5724549731592864,0.5740664578842695,0.572543620252954
13,0.7651357552408214,48143.0,0.5622536068498606,0.5643541785977693,0.5619404725683456
14,0.7570833495546223,51725.0,0.5520186506496241,0.5547199389428875,0.551209985129648
15,0.7488724461842693,55442.0,0.5417476228172353,0.5451587699984384,0.5403509511441806
16,0.740492460600272,58904.0,0.5314371582916142,0.5356451927210107,0.529361879491855
17,0.7319340354542508,62606.0,0.521084812710828,0.5261700152715475,0.5182455849870026
18,0.7231881867317348,66372.0,0.5106874470725351,0.5167537892779074,0.5069981664842531
19,0.7142446288760118,70135.0,0.5002421332443753,0.5073972059627033,0.49561448592571655
20,0.705094069577879,73799.0,0.4897457016040288,0.4981353305670229,0.4841019089176015
21,0.695724072238057,77428.0,0.47919542934386317,0.4889409486398942,0.472454152259949
22,0.6861227185149582,81031.0,0.4685882653109122,0.4798123136110024,0.46067395405485023
23,0.6762805094127295,84750.0,0.4579207944930672,0.4708461657992021,0.4487572722265454
24,0.6661850995197215,88467.0,0.44719007324478643,0.4620920345569464,0.4367029961007084
25,0.6558178616424652,92045.0,0.43639298146506444,0.45344041833763443,0.42451365492183013
26,0.6451672030839776,95914.0,0.42552615350194084,0.4450602289293883,0.41217905343976957
27,0.6342141457536886,99588.0,0.414585745717094,0.43693504750506323,0.3997166153382593
28,0.622938513074339,103234.0,0.40356839764345104,0.4290548458830209,0.38712320018873136
29,0.6113180499868968,106778.0,0.3924702674783924,0.4213602732164053,0.37441374881697126
30,0.5993309608223507,110481.0,0.3812877757291001,0.4139900088964998,0.3615636178530059
31,0.5869521536714883,114143.0,0.37001747841463467,0.406988667772883,0.34858853486052754
32,0.5741529527683722,117888.0,0.3586551976317751,0.4003823803766369,0.3355000054570069
33,0.560902134524854,121616.0,0.34719635982912467,0.39420067467551745,0.32231815862493124
34,0.5471661143373003,125287.0,0.3356369558846559,0.3885722856193392,0.3090546976633814
35,0.5329104673300901,128915.0,0.3239737437781632,0.3835973529954828,0.2957501616031297
36,0.5180963678948894,132690.0,0.3122013749896417,0.37922196956035986,0.2824107825177919
37,0.5026884090954001,136425.0,0.3003154317971946,0.37532980804028404,0.26912643915683865
38,0.48664723075803495,140151.0,0.28831112698755496,0.3718198443473693,0.2559523640525046
39,0.46992716079311025,143793.0,0.2761823908426401,0.368475302341942,0.24293453675827245
40,0.4524806562956407,147530.0,0.26392444460428066,0.3653756499876549,0.23023313523910768
41,0.43424570444761185,151300.0,0.25153020480043387,0.36236873079986653,0.2180424449653235
42,0.4151417047911511,155171.0,0.23899395005735785,0.35921926188285386,0.20674822810905216
43,0.39505565864545694,158943.0,0.226309164879431,0.35577384066048334,0.19667691130605744
44,0.37384168510543486,162487.0,0.21346912434693194,0.3521860468356055,0.18827659922338638
45,0.3512929228948598,166280.0,0.20046346983762048,0.3482715643698331,0.18206659410759496
46,0.3271766256791984,169984.0,0.18728278944352503,0.3441598537724095,0.17826581075854497
47,0.3012411997011747,173677.0,0.1739162405451457,0.3400075862926652,0.17678048693589016
48,0.27320530978090013,177292.0,0.16035217986786116,0.33582250317928375,0.17749395732440912
49,0.24275714358592135,181205.0,0.1465761709144025,0.3319305091268748,0.17990711764881412
50,0.2094952772587474,184842.0,0.13257236833270472,0.3283740478669217,0.18364650733364452
51,0.17290640804899263,188416.0,0.11832652483387451,0.3251715625533155,0.18833432301368766
52,0.13230276896270796,192160.0,0.10382112994095645,0.322194223950916,0.19359222196475995
53,0.08675484590948031,195855.0,0.08903839118404591,0.319293375327,0.1990594824398863
54,0.03494859990877842,199369.0,0.0739625752119071,0.315613230507562,0.20461080521159186
55,-0.025018722042076624,203147.0,0.05857092774266286,0.3109174463952392,0.20991464711474322
56,-0.04521073856215063,206903.0,0.05385557079222112,0.3087047442013447,0.21158085850073857
57,-0.06683981194643952,210709.0,0.049055743682583704,0.30587963053737277,0.21332282265164199
58,-0.09001725761817947,214408.0,0.04418231935080015,0.3025541786821424,0.21503968158169423
59,-0.1148858757200829,218264.0,0.03924205784741157,0.2988387385921978,0.21681463901779943
60,-0.14159798988081454,221860.0,0.034243850398861714,0.29477593851935324,0.21872490244222986
61,-0.17029950786489073,225451.0,0.029191136272480475,0.29042440599775166,0.22068824240584536
62,-0.20095602608834742,229094.0,0.02409312519135381,0.2858552664268946,0.22287951420750815
63,-0.23291613878813128,232772.0,0.018963721031429966,0.28119495123214405,0.22555196293686422
64,-0.26366165514592504,236499.0,0.013797150980443533,0.27640059656954974,0.22878693630267485
65,-0.28071878869166067,240136.0,0.008715567842743134,0.2716733062261342,0.23256036873101876
66,-0.24213535776383177,243683.0,0.004636321117885879,0.2670502916622064,0.2366658170333725
67,-0.2735042032853708,247281.0,0.005186624433357717,0.2629496575257394,0.2408060521495247
68,-0.3028107066276643,250963.0,0.0065565290791924115,0.2585070893242754,0.24513819573589304
69,-0.3116870237967318,254783.0,0.00841987887896248,0.25387768344196693,0.2496549520040782
70,-0.30570239114280906,258424.0,0.010270271167177668,0.2493421394752249,0.2541189213497518
71,-0.2981920337216322,262305.0,0.011375948306159385,0.24508772253687314,0.25822320202848975
72,-0.29143529263165535,265973.0,0.012074512224644023,0.24124145342638145,0.26200592944416395
73,-0.2907753993577332,269730.0,0.011951966791289787,0.23781732871919345,0.2655061653882259
74,-0.29381346421086296,273455.0,0.011407092456238908,0.23481436573020867,0.26818640027789464
75,-0.3005806154245611,277006.0,0.010496716524852479,0.23234340589852673,0.26997614346630483
76,-0.31211860078497106,280823.0,0.009111913702167095,0.23024274893260735,0.27104341574552876
77,-0.3254019294272812,284419.0,0.00750967107547909,0.2287095738585334,0.27174655824306965
78,-0.3386890414617534,288113.0,0.005377923531677018,0.22741966442960085,0.27180890022037074
79,-0.33072183055229043,291850.0,0.003270752339431851,0.22616489302465578,0.2714630376695739
80,-0.3041521526947681,295428.0,0.00231666594978383,0.2248948052257627,0.27132733852619223
81,-0.2943846557545684,299029.0,0.0020685171865283654,0.223389727013631,0.2715915439213113
82,-0.2975952221302053,302757.0,0.0020685171865283654,0.22219734187165713,0.27229573932228557
83,-0.08674959410856653,306390.0,0.0007737099834086252,0.2203999691986963,0.2725217858167814
84,-0.3391257696190464,310164.0,0.0033629825294460977,0.21747904240588506,0.27521980202548424
85,-0.32805206707606166,313869.0,0.005987025907945582,0.21458114925639893,0.2778767217182765
86,-0.2978466073391229,317573.0,0.008415680320325754,0.21187503495136426,0.28052851964330433
87,-0.26691161375336964,321350.0,0.01066498444266507,0.20934500880421575,0.2829254729903031
88,-0.23949617421213493,324982.0,0.012675457520952713,0.20719488346861184,0.28508189074851087
89,-0.21570027446379242,328600.0,0.01447965958814199,0.20535527666209555,0.28693951118243255
90,-0.19540316068681005,332311.0,0.016087729739165037,0.20383347386822281,0.28850638537971474
91,-0.1781244624157222,335952.0,0.017523628815016425,0.20259559789396372,0.2898041170406152
92,-0.1634808278711921,339472.0,0.01880407894167604,0.20161708464099182,0.2908468962525176
93,-0.15114695601040087,343148.0,0.01994324081916199,0.20087897906310948,0.29166597978525405
94,-0.14078436755352775,346871.0,0.020955862278555802,0.2003466429240119,0.29228434436048895
95,-0.13215102080086089,350577.0,0.021854148549916987,0.20000378483215744,0.29271603167071064
96,-0.12504997183271332,354179.0,0.022649327926690832,0.1998413861654828,0.2929837055764919
97,-0.11926986013742995,357806.0,0.02335176012057368,0.19983385375763288,0.29309836372588965
98,-0.11466819957076799,361393.0,0.023970241139673422,0.199973114817581,0.29307391677208156
99,-0.1110912344246475,365124.0,0.024512901622982725,0.20024132278018691,0.29293121322929067
100,-0.10842190118574611,368809.0,0.024987000024368586,0.20062769233424102,0.29267723103021


==> csv_for_plot/pol-result/2-acg.csv <==
iter,Loss,Step,noise,lengthscale,outputscale
0,0.8584972422049866,0.0,0.6932,0.6931,0.6931
1,0.8519594931904578,1864.0,0.6832000000000166,0.6831000000000961,0.7030999999995826
2,0.8454482786655053,3722.0,0.6731932216754144,0.674865926989335,0.7060648600387757
3,0.838837677358804,5779.0,0.6632049658456695,0.6660348664657363,0.7076440271204633
4,0.8321707389969009,7565.0,0.6532326334292893,0.6574822113053052,0.7071517586789215
5,0.8254214514972743,9351.0,0.6432612657671593,0.6486765153171409,0.7084133123848274
6,0.8185943461183746,11262.0,0.6332886430139012,0.6399827800697643,0.7086227575214509
7,0.8116564651789011,13096.0,0.623287261991044,0.6312387005722636,0.707543679537072
8,0.8046039699183852,14993.0,0.6132866686578334,0.6221884724558686,0.7045437816544573
9,0.7974464791264755,16864.0,0.6032478144071522,0.6134674732873977,0.7009196374642412
10,0.7901527217895633,18937.0,0.5931746366999979,0.6046349663734562,0.6959774251842471
11,0.7827235179019155,20769.0,0.5830733120061365,0.5956350310930141,0.6903165768369026
12,0.7751893197827167,22629.0,0.5729785202391869,0.5867870274687279,0.6836810894643867
13,0.7675044691414104,24556.0,0.5628213585557168,0.5779620765135738,0.6774155647700837
14,0.7596679916556864,26509.0,0.5526279388603687,0.5691084690361997,0.6704998499462509
15,0.7516469968633644,28753.0,0.5423629093313954,0.5602224528834238,0.6629686865718067
16,0.7434645343110349,30754.0,0.532037893862159,0.5519033631744057,0.6548431526434936
17,0.7351240812129703,32640.0,0.5216736097034371,0.5441019753188707,0.6461517643113983
18,0.7265971107971213,34672.0,0.5112588961474362,0.5363980487005162,0.6372142885916884
19,0.7179086180009726,36669.0,0.5008496318512756,0.5283468048873021,0.6282615527651954
20,0.7089893108591905,38675.0,0.4903766988323744,0.519943586960924,0.6188113008347159
21,0.6998393620235392,40838.0,0.4798422947933778,0.51123154672219,0.6091334423720598
22,0.6904860883121974,42686.0,0.4692693925539742,0.5028363511087679,0.5991435877689082
23,0.6809041774685439,44478.0,0.4586520962811767,0.49452451233317907,0.5887215562509844
24,0.6710953326189648,46450.0,0.44798794050785173,0.48672732444758005,0.5780999464551791
25,0.6610217530497587,48485.0,0.437254621428247,0.47918287731048964,0.567370047614253
26,0.6506790017580536,50548.0,0.42646280505953416,0.47202172111356594,0.5564582004060422
27,0.6400555186300303,52484.0,0.41562729511940316,0.4650925820099576,0.5451235640574515
28,0.6291146073309515,54635.0,0.4047256369026,0.457864426539495,0.5336573713086694
29,0.617813347683322,56676.0,0.3937164999534307,0.4508568219424791,0.5222742936694797
30,0.6061536533754611,58583.0,0.38263303653653513,0.44446421244845685,0.5105790022309624
31,0.5940688856464482,60581.0,0.3714273908197239,0.43900404065689946,0.4987789205763324
32,0.58153514628012,62672.0,0.36010983364669225,0.4333592043326124,0.48691805200477833
33,0.5685583869908529,64809.0,0.3487008105777574,0.4279358188641278,0.4752375265692925
34,0.5550946776811421,66913.0,0.3371991926526795,0.4229183558499321,0.46337616316225083
35,0.5410782728906255,69072.0,0.3255795115747946,0.41742458285264744,0.4513349519425202
36,0.5264972880079012,70932.0,0.3138647320853238,0.4133821382799226,0.43899521872160646
37,0.5113043676539649,72950.0,0.3020439213908835,0.40939559686446936,0.4265700667092778
38,0.4954509308987169,74913.0,0.2901228717593524,0.4047571285043806,0.41391690307670165
39,0.4788559766192608,76845.0,0.2780749012766034,0.40069135485447716,0.40102538277810784
40,0.4615016797781016,78812.0,0.26592712252449335,0.39689093861800173,0.3879886429526178
41,0.4432829931398273,80649.0,0.2536538683864286,0.39332537957424335,0.37465800999592686
42,0.42411189707509644,82561.0,0.24124640939907785,0.38964763936422436,0.3611408512035539
43,0.40385094124613213,84581.0,0.2286626663685776,0.38639808017746285,0.34750166410179284
44,0.3824799801570657,86523.0,0.21596016854125094,0.3829874442379491,0.3338568994300236
45,0.3597131032029122,88582.0,0.203051409013679,0.37883374921188434,0.3204323815311033
46,0.3354579547619999,90504.0,0.1899660077485317,0.3747249203314858,0.306884524165036
47,0.3094181765208474,92380.0,0.17664791686677792,0.37039701187113494,0.2933202901011884
48,0.28141010279416745,94526.0,0.16318319031623932,0.3637717233484412,0.2804028341359039
49,0.25127078001827213,96378.0,0.14956372909592316,0.35713780698497716,0.2675168230176354
50,0.21840139356739352,98461.0,0.1356914849887668,0.34946418492406534,0.2553475805785553
51,0.18224934588750566,100632.0,0.121521762768816,0.3413706814659562,0.24337684623607875
52,0.14228353327382584,102720.0,0.1070880565406703,0.3331196739496066,0.23122088642306146
53,0.09753212214096493,104910.0,0.09234111115211205,0.3238746121835165,0.2204752259000395
54,0.04700419809849772,107114.0,0.07733640508725134,0.31466231622063484,0.21177443298876783
55,-0.011460988473896426,109338.0,0.06195533936614481,0.3073537226586724,0.20269124471035568
56,-0.031051684772897752,111790.0,0.057243903314387036,0.30462242335847733,0.2003177914364255
57,-0.051919503066433774,114218.0,0.052447309026172236,0.3022696755655637,0.19908028080679357
58,-0.07422963048095123,116710.0,0.04757511918050371,0.29944966293163794,0.19831143725745576
59,-0.09815428442664408,119417.0,0.04263462351116901,0.29610478552147035,0.19813124825799985
60,-0.12395216362663347,122294.0,0.03761987367790849,0.29229964910782746,0.1987850737980151
61,-0.15136962769857537,125114.0,0.032580690364163487,0.2886772292893719,0.19917450800891334
62,-0.1807321960744262,128118.0,0.027510184704712216,0.28465273416830034,0.20033592412202503
63,-0.2115951395660727,130955.0,0.022459697287869944,0.2803234226690749,0.20162783547841343
64,-0.24308891606764746,134192.0,0.017420507553628315,0.27576510430583545,0.20290243761260185
65,-0.27113610162961665,137661.0,0.012432381294108192,0.2712870563687382,0.20476538548365456
66,-0.2784640325854186,141879.0,0.007397296632216701,0.2667078269994313,0.20743874346224853
67,-0.21633598829249404,147440.0,0.0038715389484440125,0.26240375581781955,0.21085329723891585
68,-0.2723187855537935,155175.0,0.004907829627020124,0.2582975572792364,0.21455122271487911
69,-0.3085637252027677,162316.0,0.007244511357891935,0.25383979277010044,0.2186758497522439
70,-0.308716559985707,167817.0,0.009581937730875015,0.2496128003996445,0.22245879568185759
71,-0.2982084608461594,172441.0,0.011510883511349794,0.24570202635344102,0.2261971027795842
72,-0.2851847071292936,176540.0,0.01313532696183475,0.24225085838143456,0.22955267748610914
73,-0.2747604560365456,180925.0,0.014219138406459358,0.23925474309704664,0.2325753441402796
74,-0.2679862841097014,184894.0,0.014808166946085884,0.23670782941238971,0.2350195216225449
75,-0.26463429923461773,188745.0,0.015007234493274733,0.23470813698243778,0.23700872214201346
76,-0.26401244218332126,192659.0,0.01491836539259061,0.23310290342528886,0.23863355105332548
77,-0.2666085779308539,196662.0,0.014505959648817192,0.2318579646333927,0.2400018813784952
78,-0.2726275131080428,200671.0,0.013776081345019096,0.2310799709203925,0.24106014649636362
79,-0.2818012324100378,204860.0,0.012758286339449974,0.2306700069278915,0.24184009716765054
80,-0.29333563461893597,209049.0,0.011528834674064686,0.23057861278617073,0.24227516480708267
81,-0.30708884925542956,213588.0,0.010068901900751184,0.23082297648105418,0.24243056591948994
82,-0.32099578480387,217875.0,0.00849303057412423,0.2311879958487493,0.24233377865574382
83,-0.3338920186694878,223154.0,0.006628836909234204,0.2315522629373836,0.2422462055701918
84,-0.3367275209546074,228876.0,0.004771978390304493,0.23169896658453787,0.24241862964136082
85,-0.3185190715749299,236161.0,0.003270847960901071,0.23141054427494442,0.2427649077608633
86,-0.2968696027935825,245743.0,0.002578146912692497,0.2302913654884102,0.24378751205376556
87,-0.3087310822490192,255896.0,0.0027328614202929958,0.22854926977587606,0.24520398917356537
88,-0.3383067218972447,266025.0,0.004009192195852974,0.2262909998912331,0.24696050955906196
89,-0.34091277820792926,273644.0,0.00528324264161185,0.22335636355695263,0.24943161427914984
90,-0.336247148296877,281135.0,0.005986807921627582,0.2205187478101413,0.25174590259100804
91,-0.3305746275260577,287672.0,0.006489474367276764,0.2181015983660374,0.2536647633807914
92,-0.3270134584179889,293761.0,0.006678149791549235,0.2161637379373875,0.25510667855451613
93,-0.3256563658448975,299697.0,0.006657939523932233,0.21474205488715423,0.2560822377244075
94,-0.32658266096727573,305197.0,0.006440759624893032,0.21368004575760424,0.25655845601553284
95,-0.32970455447579905,311374.0,0.006036553437877497,0.21299948845765734,0.25667273397661383
96,-0.3353292437600764,318085.0,0.005360115687228488,0.21270896814033802,0.2564109246848144
97,-0.34117797787868653,324637.0,0.004438878813037435,0.21270653439673612,0.2560082839671263
98,-0.34161932588748284,333008.0,0.0034161226266049213,0.21282816320487624,0.25553909595825935
99,-0.33988209189394697,342327.0,0.0031649300578972155,0.21317773013657407,0.25480509912055765
100,-0.34130894627301606,351283.0,0.0033574876024168154,0.2134277084351181,0.25407174481825645


==> csv_for_plot/pol-result/2-cg.csv <==
iter,Loss,Step,noise,lengthscale,outputscale
0,0.8584972422049866,0.0,0.6932,0.6931,0.6931
1,0.8519176823685545,3640.0,0.6832000000000177,0.683100000000171,0.683100000008979
2,0.8452533637692097,7280.0,0.673196599166565,0.6730912087538902,0.6732112305249497
3,0.8385013634779174,10920.0,0.66318740542503,0.6630868858278187,0.6633979814660761
4,0.8316556666778594,14560.0,0.6531701111358605,0.6530619027035376,0.6534934259179983
5,0.8247140141815054,18200.0,0.6431424562613465,0.643042468876299,0.643625765985338
6,0.8176736065821489,21840.0,0.63310193769808,0.6330627635060215,0.6337586902709141
7,0.8105275101716714,25480.0,0.6230462226978891,0.623099426208501,0.623782859637735
8,0.803271485562224,29120.0,0.6129724976624288,0.6131807443230981,0.6136874749091719
9,0.7958995943288595,32760.0,0.6028785566198429,0.6033026090831592,0.6034863560846612
10,0.7884068912335432,36400.0,0.5927620372069582,0.5934850096435,0.5932007645922308
11,0.7807838776943131,40040.0,0.5826195963771114,0.5836891963945369,0.5828107645591305
12,0.7730258150745596,43680.0,0.5724488054316581,0.5739580734822982,0.5723095195768162
13,0.7651243771223035,47320.0,0.5622474800306304,0.5642728968136865,0.5616872414326537
14,0.7570747035649219,50960.0,0.552012761825032,0.5546962873317546,0.550947741984411
15,0.7488671179404308,54600.0,0.541741436546754,0.5452152818898561,0.5400813646292709
16,0.7404908131775133,58240.0,0.5314310613762797,0.5357877401805429,0.5290857944370365
17,0.7319346358262675,61880.0,0.5210790132161878,0.5263696573868628,0.517964471319625
18,0.7231892396342997,65520.0,0.5106818261439617,0.5169728147756666,0.5067254115265133
19,0.7142453831584175,69160.0,0.5002366234194736,0.5076219468669445,0.4953496200888124
20,0.7050921770744399,72800.0,0.48974083428935494,0.498305645551058,0.4838348001824385
21,0.6957218855300881,76440.0,0.4791919732608049,0.48909388035867285,0.47218760764655443
22,0.6861221677557826,80080.0,0.4685861854819261,0.4800007412364554,0.4604029519908555
23,0.6762793762104629,83720.0,0.4579199935080845,0.47101300461078255,0.4484852989028505
24,0.6661809045056738,87360.0,0.44719030253537706,0.4621605005980949,0.43643562290221805
25,0.6558134395589553,91000.0,0.43639360104607333,0.45351374859610594,0.42424230311092637
26,0.6451582249009252,94640.0,0.42552676818472435,0.4449754552980215,0.41191658748678334
27,0.6342017864081574,98280.0,0.4145865896157674,0.4366908130572684,0.39945750022650517
28,0.6229227064159354,101920.0,0.4035697824295942,0.4285565580293254,0.38687127833472357
29,0.6113037889728982,105560.0,0.39247220248844145,0.42081743283964856,0.3741611383197268
30,0.5993190762115669,109200.0,0.3812900613979072,0.41342604459080257,0.36132027611603995
31,0.5869434524526899,112840.0,0.37002017018640265,0.4064637765757667,0.3483585253118379
32,0.574147891087848,116480.0,0.3586585338294525,0.3999943459246907,0.3352894342515572
33,0.5608999273165366,120120.0,0.34720025903184737,0.394129860547007,0.3221345321289975
34,0.5471655758462695,123760.0,0.3356417070577968,0.3887841243156608,0.30889758685933094
35,0.532908971984742,127400.0,0.32397854489813555,0.3839215881099943,0.29557213372766034
36,0.5180955736273642,131040.0,0.3122064828440415,0.37957745427193573,0.2822283309298178
37,0.5026902891644763,134680.0,0.30032071120342474,0.37562202323023847,0.26898189487669666
38,0.48665127395216073,138320.0,0.2883160754154172,0.37199632358215584,0.2558518281607434
39,0.46993540181609045,141960.0,0.2761876343154365,0.3686913214889535,0.24294092261751438
40,0.4524902354113569,145600.0,0.2639289889946632,0.3654840531837474,0.23038347110277332
41,0.4342558138926745,149240.0,0.2515354983330964,0.3624226848723778,0.21828726044902433
42,0.415152786209152,152880.0,0.23900025212184411,0.35934046604319975,0.2069858332333843
43,0.3950683863500902,156520.0,0.2263168880866291,0.35595592553080635,0.19692899338143505
44,0.3738535141702417,160160.0,0.21347643220645465,0.35237904214685445,0.1884735134103872
45,0.3513148787121233,163800.0,0.2004717382167907,0.3485440710336177,0.1820317120842438
46,0.3272146029716083,167440.0,0.18729226359962395,0.3445780715922499,0.1779746182257495
47,0.30128779366482944,171080.0,0.17392690493750004,0.3404391976219461,0.1763526197175818
48,0.2732545157218679,174720.0,0.16036274864289665,0.3361552528560484,0.17693963436288826
49,0.2428021394451564,178360.0,0.14658618942949148,0.3320643562947731,0.1793530540183453
50,0.20953952206690246,182000.0,0.13258357076147712,0.32835284439323387,0.18315014257431497
51,0.17294839332573966,185640.0,0.11833919042243013,0.32509471669234763,0.18802414713522378
52,0.13234622761861914,189280.0,0.10383591778963107,0.3221696567986951,0.1935672689124182
53,0.08681673189497341,192920.0,0.08905691588353555,0.31948631621698637,0.19938121188677346
54,0.0350657381263062,196560.0,0.07398368165841131,0.31627198197780665,0.20518575506261144
55,-0.024838372265593496,200200.0,0.05859999689369143,0.31145260509078887,0.21110271619963716
56,-0.04499891709757169,203840.0,0.05388749737899858,0.30926681883242446,0.21296208439051134
57,-0.06657932641909459,207480.0,0.04909186546978972,0.30651486356022384,0.21495632957832042
58,-0.08968936211830889,211120.0,0.04422438552103514,0.3032798730617857,0.21702938239847952
59,-0.11446151775934879,214760.0,0.03929371024008276,0.29965134873740695,0.21928108317992445
60,-0.14105664341254587,218400.0,0.034306462378449434,0.29566056078478326,0.2217503815901861
61,-0.1695844989917388,222040.0,0.029270900028408597,0.291390851862893,0.22441616602248562
62,-0.2000115415227619,225680.0,0.024198469940702644,0.28687103964112615,0.22739938628927578
63,-0.2317394708694356,229320.0,0.019107248591862934,0.2821679689179841,0.2308373903398583
64,-0.26204957116024424,232960.0,0.014064823831236459,0.2773761423721845,0.23472885730997695
65,-0.28129271301138886,236600.0,0.00939983649658011,0.27253765343334807,0.23891646549548154
66,-0.28339526651126734,240240.0,0.00694255411156851,0.2678919905526599,0.24340847295140006
67,-0.2972718517880143,243880.0,0.007298730752877091,0.2631079114770331,0.24814564308341544
68,-0.30565412211569765,247520.0,0.008903906853097993,0.2581369159037196,0.25304151445089085
69,-0.2992358345873684,251160.0,0.010987376734892234,0.25322845760816076,0.2577134399516172
70,-0.2856792392958223,254800.0,0.01292163545474761,0.24883226836976535,0.26166279997621045
71,-0.2718762392578596,258440.0,0.014464833522495599,0.2451680192871834,0.2648420145797701
72,-0.26118177685186805,262080.0,0.015518857380539066,0.2423257861495055,0.2673250102171575
73,-0.2547073108826337,265720.0,0.01608337031926911,0.24027223281915758,0.2691001505782641
74,-0.25277559226564317,269360.0,0.01617970227657692,0.23902151839790248,0.2702776315320682
75,-0.2552658276613069,273000.0,0.015843626485874118,0.23850601600137727,0.27091965654710765
76,-0.2617873357501524,276640.0,0.015125061484122501,0.23863957998103794,0.27090766885709217
77,-0.27163664263333714,280280.0,0.0140839033125645,0.2393026361141925,0.2704884910337779
78,-0.2839097926438738,283920.0,0.012786956092148256,0.2403591601645987,0.2696501829548619
79,-0.2973200858601028,287560.0,0.01131348220041321,0.24164589205796386,0.26846066654167167
80,-0.3098786352771111,291200.0,0.00978738977818835,0.24302193350513235,0.2671261175554821
81,-0.31908150220484816,294840.0,0.00840031976309862,0.24425590805195738,0.26563829678887607
82,-0.32331899121352253,298480.0,0.007434575823484823,0.2451209811144108,0.26431305692938245
83,-0.3239223667064192,302120.0,0.007181620710201853,0.24543882334686962,0.26330641733221893
84,-0.3224689341186231,305760.0,0.00762715431707515,0.24528805136314205,0.26258505626348294
85,-0.31792447022969367,309400.0,0.008581472915372215,0.2448372069608695,0.262102292864381
86,-0.3105946574475606,313040.0,0.00972266366396205,0.24438676797620285,0.26144720338880717
87,-0.3024169440519497,316680.0,0.010818703384629778,0.24401679929078243,0.2605046784631282
88,-0.29512847046067087,320320.0,0.01173241726938566,0.24382976603441736,0.2594032119471447
89,-0.2898882018774272,323960.0,0.012379797266023762,0.24388230756078005,0.2580934909611648
90,-0.28706884516289694,327600.0,0.012739480577423742,0.2441984140534064,0.25675217017008023
91,-0.2867132772037028,331240.0,0.012810058277142244,0.24471523222307817,0.255304196780509
92,-0.28850852228705054,334880.0,0.012621419605803857,0.24541621521152665,0.2537550333900811
93,-0.2921014457627916,338520.0,0.012198810564702069,0.24626300946331883,0.2522457790222805
94,-0.29686716402504715,342160.0,0.011596995515480909,0.24713747361600333,0.25072663041324816
95,-0.30200062101464065,345800.0,0.010893837021911398,0.24794707137685776,0.24943051585963238
96,-0.3067653251219995,349440.0,0.010172503877519678,0.24861091617448208,0.24832860240513988
97,-0.31052365430126694,353080.0,0.009537086469116274,0.24899873862269314,0.24753175436761826
98,-0.31290244542970885,356720.0,0.009097206714019906,0.24909874810704186,0.24703403441618152
99,-0.3139597966482243,360360.0,0.0089236026998432,0.24885359411086933,0.24680819859782693
100,-0.3138496234246674,364000.0,0.009008891134385348,0.24835308141209236,0.2469033594729011


==> csv_for_plot/pol-result/2-rrcg_005.csv <==
iter,Loss,Step,noise,lengthscale,outputscale
0,0.8584972422049866,0.0,0.6932,0.6931,0.6931
1,0.8519176823685477,3543.0,0.6832000000000178,0.6831000000001906,0.6831000000046635
2,0.8452525547079573,7301.0,0.673195693276115,0.673088192302546,0.6731810731535077
3,0.8384977927429933,11569.0,0.6631851933010829,0.6630592914558503,0.6632246399265213
4,0.8316508964807475,15209.0,0.6531667003515765,0.6530304351367741,0.6532902501180659
5,0.8247074869981214,18911.0,0.6431377572058924,0.6430063953936906,0.643302103967085
6,0.8176632776551567,22940.0,0.6330958501786732,0.6329935965963157,0.6332898072508043
7,0.8105121545624859,26352.0,0.6230386036072404,0.6229767969945197,0.6232083662232119
8,0.8032494384530473,29974.0,0.612963025119359,0.6129758936230246,0.6130501550860543
9,0.795872012349598,33809.0,0.602866927473686,0.6030374213023659,0.6028064485151599
10,0.7883716680445519,37335.0,0.5927476790693174,0.5931270195141626,0.5924879210567645
11,0.7807424871053288,41305.0,0.5826033772987709,0.5832546760624211,0.582060377177301
12,0.772973670215243,44746.0,0.5724309524738239,0.5733561431848178,0.5715216228002721
13,0.7650632861733343,48248.0,0.562227713995262,0.5635365597249172,0.5608704024439366
14,0.7570000328325925,52190.0,0.5519906474353916,0.5537358041405795,0.5501044240395491
15,0.7487788426233146,55671.0,0.5417179996844843,0.5440049019175973,0.539218445842136
16,0.7403906914266908,59325.0,0.5314059120358148,0.5343569994631309,0.5282097479596748
17,0.7318248184794514,63022.0,0.521051785742032,0.5247591599947379,0.5170721490026273
18,0.723073082600691,66745.0,0.5106520577268187,0.5152569119485987,0.5058053741516777
19,0.7141271320731193,70563.0,0.5002046053073697,0.5058790606204489,0.494414906015206
20,0.7049727960148957,74225.0,0.4897069439877895,0.49654356222865154,0.4828881560674086
21,0.6956028572202461,77771.0,0.479155998077483,0.48734725649343363,0.4712306147968445
22,0.686003262632903,81629.0,0.4685484166506956,0.4782488192818086,0.4594410763400943
23,0.6761627677907915,84910.0,0.4578801842772037,0.4693205105554938,0.44751099656480653
24,0.6660667109552472,88477.0,0.4471489224978073,0.4605160731006651,0.4354518479051139
25,0.6557000127671959,92279.0,0.43635085100313503,0.4518413918090013,0.42326151812835605
26,0.6450495244762179,95447.0,0.42548272372743917,0.44341953047457183,0.41092642282049574
27,0.6340987736987923,98936.0,0.41454103128280523,0.43532949833468604,0.3984623132836031
28,0.6228257065522046,102676.0,0.4035220716740279,0.4275288208305284,0.385861024944243
29,0.6112085695357848,106461.0,0.392422343302219,0.42002273488686326,0.3731300719226179
30,0.599225715597536,110295.0,0.38123898247976934,0.41295982809926846,0.3602712311692687
31,0.5868491807083683,114255.0,0.3699680058132652,0.4063060525223552,0.3472834268294612
32,0.5740518497731152,117983.0,0.3586055565092393,0.40021398814453785,0.3342054219913187
33,0.5608008238438393,121650.0,0.3471465776774168,0.3946139125829416,0.32104916774900416
34,0.547063670944806,125256.0,0.3355874637999104,0.389374307775366,0.30781966522084037
35,0.5328083140302969,128819.0,0.32392468673181884,0.3846072385513873,0.2945614979073994
36,0.5179969877534887,132668.0,0.3121528662053572,0.3803458612824108,0.28127377676038934
37,0.502592923332759,136443.0,0.30026710389789346,0.37638332433262967,0.2680196544594269
38,0.48655761103304335,140166.0,0.2882628455846047,0.3727175667688427,0.2548974783604533
39,0.4698447543461666,143852.0,0.276134287409573,0.36923692759704435,0.24196074468477544
40,0.4524066040883948,147562.0,0.26387704286938246,0.36601555272179775,0.22935055323660675
41,0.4341799493224002,150895.0,0.25148454152137,0.36282407395856303,0.2172937650241312
42,0.4150807925322344,154445.0,0.23894960446393268,0.3595155135322265,0.20613243283801078
43,0.3949991614320837,157956.0,0.22626629662436093,0.35603393669705374,0.19616692319369436
44,0.3737818939077949,161544.0,0.21342637019884902,0.3523848815839778,0.18795046263450477
45,0.35123221515322134,165017.0,0.20042001617369556,0.3486246681821065,0.1818082494027427
46,0.3271095730529464,168493.0,0.18723847756374068,0.3444838015762168,0.17801683250030614
47,0.3011607968634403,172324.0,0.173869977846729,0.3402332456434108,0.17657850132787403
48,0.2731056349077603,175753.0,0.16030239062020696,0.3359685292228733,0.17736948653007284
49,0.24263786253307795,179329.0,0.1465239126174211,0.3319941513109731,0.17991002136912182
50,0.20936095425414256,183273.0,0.13251848083813678,0.3284019645355741,0.18370103752329797
51,0.17275857360440436,187054.0,0.11827192198892011,0.32523792089870734,0.18841496778908198
52,0.1321377492582398,191023.0,0.10376604758167465,0.32240955463483734,0.1939242469859424
53,0.08656391428737019,194703.0,0.08898211146864592,0.3192591967074023,0.19970979671602476
54,0.03477088076798073,198029.0,0.07390585706655622,0.31611569431933817,0.2053975604549683
55,-0.025138499748259165,201653.0,0.05851465038091872,0.3117919400053885,0.2106376998722948
56,-0.0453169964733659,205636.0,0.05379569788583135,0.30970466241828526,0.21239102535372723
57,-0.06693881458439704,209267.0,0.04899184399611317,0.3069574646532704,0.21415722989877775
58,-0.09007760099973931,212837.0,0.04411980107962803,0.3037115522930374,0.21590963123419074
59,-0.11488340701412558,216545.0,0.039186201811084134,0.29999516299307494,0.21750654329140026
60,-0.14151007566912843,220158.0,0.03419476487840915,0.2959169138189612,0.2190528867398227
61,-0.17006477319634655,223761.0,0.02915160324367143,0.29155909209253705,0.2205760502076204
62,-0.20054006876164485,227272.0,0.024056118451875084,0.2869695459531014,0.2222195046751945
63,-0.23226541670312903,230941.0,0.018927812661464122,0.2821893079009976,0.22439142688239838
64,-0.26219121508719223,234511.0,0.013796899601447607,0.27746203541498476,0.2271847093546759
65,-0.278200159285891,238325.0,0.00870242384804735,0.2726249791297116,0.2306626391137772
66,-0.2608700497206028,241768.0,0.005590839085249872,0.2684479082470077,0.23435470369114797
67,-0.05566478838223399,245514.0,0.0021226222494289486,0.263958832660772,0.23823007800381435
68,0.858175622173,249070.0,0.0005143301435979754,0.25974301795775584,0.24207114256479137
69,-0.2076666519789355,253074.0,0.0029644813689828,0.25724831720929825,0.24455146943710107
70,-0.2998997885130147,256986.0,0.005267243347469971,0.25491363521042826,0.2468530880704987
71,-0.3149566459713524,260351.0,0.00742443192134134,0.25272904612348135,0.2489908590204245
72,-0.3103717746600239,264143.0,0.009377511135628958,0.2507414859292334,0.2509806414465524
73,-0.29976156595098247,267663.0,0.011153503030861822,0.24893798162539005,0.25278620438409455
74,-0.2874707237569616,271514.0,0.012763035094336066,0.24729929981978976,0.25442972865584806
75,-0.2751143746393755,275053.0,0.014222216711814065,0.2458135046189998,0.2559201249996796
76,-0.2633564289128437,278622.0,0.01554312781432982,0.24446889906786426,0.2572679917914436
77,-0.25244005563597793,282309.0,0.016738962318779284,0.24325055738954895,0.25848721246253686
78,-0.24243869620045966,285783.0,0.017821173043065228,0.2421493813993723,0.25958895345893035
79,-0.23334018541722876,289529.0,0.018800527662905315,0.24115374098913125,0.2605843611880791
80,-0.22509863707321395,292879.0,0.019686640536437584,0.2402547156282893,0.26148306057848203
81,-0.21765203127601562,296512.0,0.020488248263825854,0.23944307769976486,0.2622947563357825
82,-0.21093538050160135,299737.0,0.021213242852782612,0.23871140473138028,0.2630259340937961
83,-0.20488289720022124,303428.0,0.021868723595705124,0.23805125193869256,0.2636848822297612
84,-0.19943257758226215,307009.0,0.022461314306562424,0.23745694855651459,0.2642785245068323
85,-0.19452767474838556,311220.0,0.022996835283733627,0.23692266909607848,0.2648136621287803
86,-0.1901144582522024,315015.0,0.023480707813056438,0.2364423774020773,0.2652950706110246
87,-0.1861449431355561,319071.0,0.023917735278396038,0.23601082478140337,0.26572806393786425
88,-0.18257583082944695,322862.0,0.02431235157468856,0.23562387208855753,0.26611686939466334
89,-0.1793680460241467,326616.0,0.024668538616923134,0.23527757024792995,0.26646574251191446
90,-0.1764858574260027,330548.0,0.024989865799150964,0.23496739236053796,0.26677710081240774
91,-0.173897969699031,334191.0,0.025279651619774846,0.2346908215305179,0.26705461503744415
92,-0.17157479888497393,337892.0,0.02554091855636654,0.23444454623485203,0.2673022963552586
93,-0.16949146549823751,341657.0,0.02577631798035134,0.2342263744315497,0.26752307859229096
94,-0.1676243752646665,345392.0,0.025988285194119956,0.23403350306610549,0.26771958024663056
95,-0.16595215283898218,349257.0,0.026179033283958774,0.23386327301375612,0.2678937932306078
96,-0.1644557211968593,352829.0,0.02635061187282428,0.23371366510085878,0.2680473069868152
97,-0.16311839893243643,356338.0,0.026504787546521462,0.23358276784401455,0.26818193624138414
98,-0.16192448391332107,360064.0,0.026643210718692738,0.2334687527014639,0.26830021174076435
99,-0.16086098919472666,363633.0,0.026767356114338614,0.23337069607188282,0.26840384972404874
100,-0.159914280120758,367269.0,0.0268785983903299,0.23328625076495424,0.2684932735256618


==> csv_for_plot/pol-result/2-rrcg_01.csv <==
iter,Loss,Step,noise,lengthscale,outputscale
0,0.8584972422049866,0.0,0.6932,0.6931,0.6931
1,0.8519176823685495,3675.0,0.6832000000000177,0.6831000000001642,0.6831000000065832
2,0.84525397250225,7328.0,0.6731964537680667,0.6731066378414361,0.6731070546572457
3,0.8385035235323232,11012.0,0.6631874558384288,0.6631328793978859,0.6631776439945293
4,0.8316618833809285,14816.0,0.6531703486977037,0.6531808707152249,0.6532000839513005
5,0.8247227008137877,18461.0,0.6431429329843796,0.643218501076053,0.6431563487090701
6,0.8176826311855365,22044.0,0.6331025584170801,0.6332660410097359,0.6331185300012253
7,0.8105357460790634,25775.0,0.6230464314118452,0.6233163529778524,0.6230300140431547
8,0.8032766938689135,29459.0,0.6129728147440271,0.6133662831886076,0.6128515864334126
9,0.7958991615179786,33083.0,0.6028788044506664,0.6034101429592578,0.6025946385296185
10,0.7884003047039035,36857.0,0.592762147396017,0.5935051197740703,0.5922560328264036
11,0.7807740825035578,40463.0,0.5826200481806726,0.5836647751708159,0.5818427364381026
12,0.7730097760796066,44174.0,0.5724495837985438,0.5738318559047618,0.5713151593491916
13,0.7651046296013662,47892.0,0.5622481229964642,0.564096545407979,0.5606730310099824
14,0.7570494040411052,51559.0,0.5520128797880336,0.5544389668256283,0.5499111080414752
15,0.7488338430274233,55194.0,0.5417413072355685,0.544820915080609,0.539026510437981
16,0.7404483342263684,58819.0,0.5314301460106614,0.5352325475357452,0.528018326752619
17,0.7318840956139019,62556.0,0.521077103798096,0.5256747953840317,0.51688153762819
18,0.7231310978054052,66167.0,0.5106786542530147,0.5161500263422275,0.5056137005918826
19,0.7141810738000309,69821.0,0.5002324412592961,0.5066886834887196,0.4942155271371383
20,0.705023190028763,73454.0,0.48973574735478914,0.49728456400825216,0.4826803745150732
21,0.695650683236175,77464.0,0.47918502021007053,0.4880577335363294,0.4710119612304787
22,0.6860466050698958,81155.0,0.468577026257833,0.47889356254801513,0.4592117089877356
23,0.676201417193722,84773.0,0.457909500428247,0.4698575926565967,0.4472762187240782
24,0.6661000196166922,88223.0,0.44717836914468156,0.4609319229137443,0.43520561597133023
25,0.6557281448305016,92024.0,0.4363804354913529,0.4521252277194244,0.42299896226500566
26,0.645075365388489,95585.0,0.4255130361114975,0.44363096605416485,0.41064875351371927
27,0.6341185440990501,99229.0,0.4145717892585694,0.43528156198517126,0.39816710044686443
28,0.6228435955845877,102759.0,0.40355342313891246,0.4273337451058508,0.3855523586205273
29,0.6112284622435497,106528.0,0.3924542168409914,0.41988228166940167,0.3728100113771833
30,0.5992463680397566,110233.0,0.3812706807753253,0.41278940176831047,0.3599582359753944
31,0.5868705803049189,113937.0,0.36999890094953974,0.4061405787470815,0.3469813238910707
32,0.5740736208094938,117670.0,0.3586353992326093,0.39999506550464126,0.33391698700551775
33,0.5608240202524287,121297.0,0.34717618739245526,0.39427603702927394,0.32077291778611877
34,0.5470883913853951,124884.0,0.33561699168626546,0.3889947052517557,0.3075415479403644
35,0.5328339330074684,128447.0,0.323953737060139,0.3841304573400862,0.29427453871960213
36,0.5180220024727323,131965.0,0.31218103226418126,0.3796901911212155,0.2809504384856471
37,0.5026174050039564,135773.0,0.30029478460722525,0.3756877514819915,0.26765803333582433
38,0.4865812001342717,139391.0,0.2882895937512444,0.3719006110209417,0.25451472762812694
39,0.4698688582536895,142997.0,0.2761613611570756,0.3683369852574957,0.24155599554094156
40,0.452427600706364,146649.0,0.26390301423158735,0.364868645442111,0.2289285941586749
41,0.43419611749043024,150452.0,0.2515085810115026,0.36150960240264307,0.21681560773939196
42,0.4150953649281812,154241.0,0.23897226338118713,0.35811723827594466,0.2055563508961409
43,0.3950176381288684,157992.0,0.22628626049438022,0.3547612589793095,0.19544706106735288
44,0.3738142645413632,161688.0,0.2134438975282973,0.35133428837285885,0.18699573863172622
45,0.3512774863612388,165472.0,0.2004351448422719,0.3476869104016778,0.18074406462219125
46,0.32716784684757516,169158.0,0.18725159276275732,0.34384953589170697,0.1769595435216464
47,0.30122500649311823,172841.0,0.1738818627373217,0.33978768974792334,0.17556910038039508
48,0.2731775479901398,176592.0,0.16031473120811626,0.3358616165568929,0.17633643399641008
49,0.24270593644775165,180361.0,0.14653663466539615,0.3319398893109012,0.17894246301025626
50,0.20942001120823012,184032.0,0.1325325908044831,0.3283465141366494,0.18298275871480976
51,0.17280676701563114,187687.0,0.11828651456854294,0.3252071991681995,0.1880598590775267
52,0.13218274261305737,191333.0,0.10378076427475011,0.32237259369471505,0.19379463890292564
53,0.08662579452136603,195012.0,0.08899926994363239,0.3194783328462414,0.19974170593152743
54,0.034812585641377417,198741.0,0.07392206665251677,0.3159042642544197,0.2056917346865928
55,-0.025179394031465185,202329.0,0.0585318511855623,0.31101183212498357,0.21133823548350136
56,-0.045326880815295,206118.0,0.05381583393316992,0.3091342503999494,0.2128293690154409
57,-0.06692102103134952,209970.0,0.04901527224622895,0.3064983119073713,0.21428950700334357
58,-0.09005766469046592,213681.0,0.044141212629584925,0.30333057738358715,0.2157411178439145
59,-0.11487425629623753,217296.0,0.03920210095130508,0.299704999724813,0.2171710581445813
60,-0.14152230515965147,221028.0,0.03420347926738878,0.29570447280711276,0.21861804610742014
61,-0.1701027331437469,224625.0,0.029154332593001722,0.29140016113141654,0.2202190423410727
62,-0.20055403881229855,228241.0,0.0240597782581413,0.28688686562278165,0.22200390501735148
63,-0.23231014597035085,231839.0,0.01892105907572081,0.282169562386033,0.2242995934605311
64,-0.2621866004966514,235395.0,0.013778657480997698,0.2775111368870443,0.22705518724760632
65,-0.2774369622037801,239088.0,0.008744275125002275,0.2730135795064934,0.23050585557627132
66,-0.24362072582506775,242607.0,0.004904290102650992,0.2685172497935216,0.23444526811741562
67,-0.24804298893091659,246434.0,0.00443650865076046,0.2641019223491447,0.23792480428904816
68,-0.29408254503423925,250015.0,0.005875757635451858,0.2595748609903374,0.24151453988006266
69,-0.3110031459409637,253598.0,0.008062810173631736,0.2549146613244815,0.24539288293422903
70,-0.30256385964952204,257146.0,0.010657408901990535,0.2510353373895471,0.24867549392736032
71,-0.28730363187046387,260774.0,0.012810726182079358,0.24749488113228707,0.25158995821549307
72,-0.27520706247273646,264557.0,0.014179081844784492,0.24431329396147464,0.2542214529316488
73,-0.26701880392561106,268238.0,0.014962088455977188,0.241469872742347,0.2565325665858177
74,-0.262992586998468,272022.0,0.015221503114671733,0.2389385269306829,0.25857344960704176
75,-0.263395810445585,275759.0,0.014976086471123602,0.23672228831658937,0.260348267570033
76,-0.2680430565418254,279391.0,0.014282281733907425,0.2348054538008074,0.2618584650188414
77,-0.27696039076126716,283071.0,0.013168291263962769,0.23318619520411826,0.263134442562004
78,-0.2897355653839615,286798.0,0.01169084581333823,0.23175816380407468,0.26419558485505884
79,-0.30573444967297747,290534.0,0.009907858260340234,0.23052769028914225,0.2650885599158558
80,-0.3250376653776969,294344.0,0.007674769411782992,0.22940547899622862,0.2658130374933209
81,-0.33904633885972146,297985.0,0.005313764537847029,0.2284208226960712,0.26644611236708854
82,-0.3257813928097886,301696.0,0.0031234534299148854,0.22740843288023607,0.2670204482251185
83,-0.2772287732265164,305530.0,0.0019473388958273063,0.22600947368566265,0.26757702421729335
84,-0.3282985404138877,309295.0,0.003020709387729588,0.22438852269856793,0.26818066860293055
85,-0.3410369633810922,313050.0,0.004839027441128255,0.22268344947748292,0.268848845012054
86,-0.33183092160912414,316702.0,0.006212176662415429,0.21997962318599598,0.27077689953468465
87,-0.3233487201484845,320484.0,0.006900426049229188,0.21759136112216432,0.272500217329406
88,-0.3162526175921776,324115.0,0.0073512670874304195,0.21555183888089288,0.2739693539839882
89,-0.3125587487643937,327911.0,0.0074700090249976755,0.2138547598391678,0.27525999391513145
90,-0.31278288562527884,331427.0,0.007261409485455496,0.21251610248929897,0.27629093752825806
91,-0.317795521163193,335093.0,0.006648858774062355,0.21146152171765187,0.27711120914617815
92,-0.32796706418938965,338742.0,0.005537458924151306,0.21070089218378057,0.2777406205314338
93,-0.33723768698878587,342421.0,0.004226066719300942,0.2101930123664786,0.27831084789959937
94,-0.33592985904535644,346101.0,0.002889908976832804,0.20960648453329433,0.27869721589323554
95,-0.22620329414649254,349719.0,0.0010233237403843758,0.20915502660593668,0.278897995813754
96,-0.26284451700634825,353303.0,0.0012446796326954072,0.20844295020359985,0.2791395600140875
97,-0.30272712477455627,357199.0,0.0016808510873959483,0.20765683693930692,0.28094293364468886
98,-0.33046635018994003,360899.0,0.0024988258229608085,0.2069080375059753,0.2825848610227841
99,-0.33406981792776413,364537.0,0.003865871419947208,0.20612372245632316,0.2839904024442066
100,-0.3172402656666609,368071.0,0.005690590155114042,0.20549837598246215,0.2851771366734405


==> csv_for_plot/pol-result/3-acg.csv <==
iter,Loss,Step,noise,lengthscale,outputscale
0,0.8584972422049866,0.0,0.6932,0.6931,0.6931
1,0.8519594931904672,2028.0,0.6832000000000216,0.683100000000228,0.7030999999988841
2,0.8453316221786324,3939.0,0.6731925471212851,0.6731022936149778,0.7021493604983214
3,0.8386246855379501,5874.0,0.66316566862707,0.663359870741677,0.6984961044669002
4,0.8318283839962342,7979.0,0.6531189446600135,0.653488132349256,0.6967530481478001
5,0.8249416432147532,10158.0,0.643050018552651,0.6435499910628414,0.6958395364351657
6,0.8179357830530054,12314.0,0.632954171240975,0.6335198787592159,0.691895149017517
7,0.810830728939439,14092.0,0.6228390840116748,0.623751495480848,0.6859097251891463
8,0.8036063913852265,16025.0,0.6127018043470962,0.6138213739425826,0.6794315670491242
9,0.7962762461740241,17995.0,0.6025405106022081,0.6041195908432208,0.672466633537592
10,0.7888216615998581,19960.0,0.5923437621265454,0.5945795040150845,0.6648573486359078
11,0.7812746341772911,21635.0,0.5821422011835541,0.5855243565928827,0.656888844098898
12,0.7735660371958264,23732.0,0.57189456367159,0.5762736445091396,0.6482659596761539
13,0.7657003249682844,25795.0,0.561609930639591,0.5667610312233315,0.6395639406225958
14,0.7576775490233615,27740.0,0.5512883241062118,0.5571861338791984,0.6305044447748746
15,0.7495094083782479,29470.0,0.5409352874188279,0.5479098072338986,0.6210792982611144
16,0.741172731576669,31397.0,0.5305394830364808,0.5387805952774686,0.6112455128456662
17,0.7326937716647406,33541.0,0.5201093173969571,0.5299050991643309,0.6024447493057005
18,0.7240146756294915,35630.0,0.5096219231785736,0.520815659706196,0.5935504837628374
19,0.71513305513505,37580.0,0.4990691703898212,0.5120753582646701,0.5842058080313887
20,0.7060544929535134,39620.0,0.48846986639815726,0.5037972441657447,0.574364918197377
21,0.6967823065499558,41423.0,0.4778361969528503,0.4961301698874486,0.5641106689668525
22,0.6872791335034399,43337.0,0.46715476790941224,0.4884624657666722,0.5535511407545032
23,0.6775407135506474,45455.0,0.4564178727541716,0.4808043278004527,0.5432066793939884
24,0.6675187137297708,47521.0,0.4456040904762324,0.4729434304075153,0.5324916110742619
25,0.6572388685381935,49451.0,0.434735130770352,0.4656071960076971,0.5216078161558891
26,0.6466512479387704,51463.0,0.42378326219356544,0.45852511287470965,0.5104520521062692
27,0.635775142259262,53280.0,0.4127758159218469,0.45233846338128425,0.49912348987331795
28,0.6245837020671807,55249.0,0.4017006477020725,0.44648716729326926,0.4880019116040206
29,0.6130491825660574,57029.0,0.3905593892103211,0.44166365950366904,0.47651162269145264
30,0.6011448062883925,58879.0,0.3793490677469373,0.43710836265296293,0.46483837539832407
31,0.5888399110940739,60686.0,0.36804543939292955,0.4338703195730044,0.45302722407516993
32,0.5761400398768802,62485.0,0.35668908480983424,0.4308288837775982,0.44098312142106794
33,0.5629476995038598,64526.0,0.3452178770555628,0.42754536020501605,0.42878597717125366
34,0.5493034930359567,66388.0,0.3336857749178748,0.4243649970844357,0.41652725728829815
35,0.5351227997497566,68150.0,0.32206561601943856,0.42077892746484274,0.40392355487994913
36,0.5203550024383126,70177.0,0.3103366605210613,0.4166363208007131,0.39149172886959427
37,0.504930518671769,72123.0,0.2984858138174052,0.4117186506438317,0.37923267260009585
38,0.48884178313031973,74149.0,0.28650718253583696,0.4072377014205185,0.36741246689260015
39,0.4719863353039582,76122.0,0.2744025281065308,0.4023800269181737,0.35543364644439884
40,0.45430908610638226,78078.0,0.26218467549267455,0.3968806874283682,0.34331835086629453
41,0.43573431035565213,80067.0,0.2498456912369992,0.3904377573750207,0.33145787397785476
42,0.41613806352576643,82074.0,0.23736343938703935,0.38293165522928946,0.3194665681080226
43,0.3954657071894893,84137.0,0.22471520753267238,0.37570642531214193,0.3079487342682271
44,0.37353399329752884,86262.0,0.2118813632985734,0.3685410646055652,0.2962093827001562
45,0.3502553278080716,88237.0,0.19887528111539163,0.36236719460589917,0.2846801432394241
46,0.3253631850669087,90122.0,0.18567067322463057,0.3562935653608503,0.2725344842270303
47,0.2987555056883993,92149.0,0.17230071413499534,0.3506899587214348,0.26049117829746204
48,0.27004290152867405,94216.0,0.1586948830604767,0.3453557947698788,0.24841802867491541
49,0.23889954466575394,96338.0,0.14484996339130035,0.33885745766044856,0.2360548915640604
50,0.20501813830487284,98305.0,0.13079287525021374,0.33196571076401427,0.2233217546294924
51,0.16777241002812776,100339.0,0.11646593155150334,0.3260748110373606,0.21121496036969506
52,0.1265889854699007,102252.0,0.10190301296055078,0.32138461311660677,0.19852606271785933
53,0.08069679245069021,104154.0,0.0870798631487787,0.31892800551950534,0.18682735478134127
54,0.02844190225422589,106372.0,0.07192715907391559,0.3140319605196847,0.17827052391558001
55,-0.03253978636032893,108679.0,0.05641898552423798,0.306480258399452,0.1727759297829921
56,-0.0530084633523497,110835.0,0.051695597449515254,0.3037103528248378,0.17187207355416292
57,-0.07510371018151546,113269.0,0.046880722918616134,0.3004619096917187,0.17218518043260986
58,-0.0988103698084717,115707.0,0.04198382824002708,0.29700889887534193,0.1728947568657949
59,-0.12441862146679644,118219.0,0.03700395805737663,0.29330206419046384,0.17462970509129125
60,-0.1519865238748855,120972.0,0.03196761146693095,0.2892302103550529,0.17714390515208162
61,-0.1810840743213155,123848.0,0.026954988332428514,0.28494534660386517,0.18008914649806965
62,-0.21193499976197397,126952.0,0.021891983981256725,0.2804269331325673,0.18350896781703785
63,-0.24261332845012398,130078.0,0.01693492846552998,0.27572312571344026,0.18735471689054867
64,-0.26958509976535067,133777.0,0.011882973141421378,0.2709682816929433,0.19154421441223823
65,-0.2724055557708586,138132.0,0.007123693016597669,0.2662335698176603,0.19602472807429872
66,-0.23727827133441773,143643.0,0.00440063266005145,0.2613295101386664,0.20056193725934995
67,-0.2786101354252821,150583.0,0.0052113882971035076,0.25691303347150374,0.20509644455890833
68,-0.3091646140992958,156984.0,0.007321600072638818,0.25222687257561954,0.209872685008155
69,-0.3106136995027367,162276.0,0.009369117481703071,0.24732396112781396,0.21484024844469854
70,-0.3034830064771116,166954.0,0.010836059847330026,0.2427558499808469,0.21952218721564468
71,-0.29438849260756605,171483.0,0.0119567992729427,0.2385922806372081,0.2238498414422215
72,-0.28809520582061166,175935.0,0.012493712793455895,0.2346957695205453,0.22779034564791395
73,-0.28419620447391936,180055.0,0.012668004189028213,0.2313199356715177,0.23130864637207205
74,-0.2845927040088977,184406.0,0.01236972290299861,0.22854260146945335,0.23433776048385818
75,-0.2895684889315955,188760.0,0.01162575768693129,0.22626878738235798,0.2368409163037726
76,-0.2983648940730334,193072.0,0.010553028676639046,0.22453331889017936,0.23895580542654934
77,-0.3092324967753723,197924.0,0.009315002661545946,0.22313102665563245,0.2407074197411551
78,-0.32252099320142447,203036.0,0.007849327794258561,0.22224869149883053,0.24209951652013184
79,-0.3362601309568178,208560.0,0.006141196614819119,0.22161204681267446,0.24335018169775702
80,-0.342910961457636,214678.0,0.0043422298886091875,0.2211578589342665,0.24440233732114514
81,-0.3258585838629934,221865.0,0.002751572739355187,0.220451955697009,0.2454375433936096
82,-0.3243015812180236,231278.0,0.0026219361632222713,0.2191853216494525,0.24674430832383737
83,-0.34247623467028937,241800.0,0.0037414327571285095,0.2175822380801183,0.2483194727931547
84,-0.3424077241376676,249948.0,0.004606852324860628,0.21586009910953294,0.24982399425210208
85,-0.33901971944670567,257357.0,0.005122430771584496,0.2144741683321396,0.25107567601108133
86,-0.33636691866550755,264102.0,0.005385416613082966,0.2134935048730981,0.25197442470710707
87,-0.3356886220325951,270142.0,0.005399365389602918,0.21288047565224452,0.25251539411381263
88,-0.33715806092337613,276693.0,0.005173389375985302,0.21263042281008365,0.252813514044971
89,-0.34054740518982785,283353.0,0.004642734078234546,0.21271510367972668,0.2529361210309754
90,-0.34283060885837796,290529.0,0.0039035097484171463,0.2129548517747167,0.25294246788691677
91,-0.3413752324889731,298665.0,0.003357421741499683,0.21325995933641426,0.25288294210762546
92,-0.33958814443002494,308210.0,0.003139178381930258,0.2135046293338478,0.2526195279340955
93,-0.34193976734353404,317275.0,0.0034634383253257526,0.21358614950334454,0.2524544844426352
94,-0.3429909644176784,326373.0,0.003991830587140203,0.21359541502110962,0.2522298390737659
95,-0.34235866381066976,334012.0,0.004361837768711264,0.21376710025890333,0.2518065651879478
96,-0.342272923515812,341951.0,0.004454918616217315,0.21420912444865098,0.2511698582095635
97,-0.3428054828890157,349918.0,0.004347367491763153,0.2146526924666359,0.250457391696716
98,-0.34336737275035245,357991.0,0.004001402805162862,0.2151464736297758,0.24951632500419452
99,-0.3429872044214488,365970.0,0.0037566208245349854,0.21559823491129612,0.24864110218081908
100,-0.3423743718624396,374117.0,0.0036151880073013254,0.21593493941990868,0.24782096034046638


==> csv_for_plot/pol-result/3-cg.csv <==
iter,Loss,Step,noise,lengthscale,outputscale
0,0.8584972422049866,0.0,0.6932,0.6931,0.6931
1,0.8519176823685513,3640.0,0.6832000000000177,0.683100000000162,0.6831000000075468
2,0.845255115855244,7280.0,0.6731966112676637,0.6731237405498883,0.6731041070637345
3,0.838505809597581,10920.0,0.6631875056745454,0.6631652851714608,0.6632698485694506
4,0.8316640600842992,14560.0,0.6531705034203317,0.6532036547611619,0.6533930099035887
5,0.8247230884616112,18200.0,0.6431431868391756,0.6432003045999308,0.6434565964487386
6,0.8176829015124268,21840.0,0.6331031481678301,0.6332221813662702,0.6336041204718367
7,0.8105346294870254,25480.0,0.6230474289159166,0.6232251472239332,0.6236303734024939
8,0.8032747851470302,29120.0,0.612973959190247,0.6132354307279599,0.6135724468361612
9,0.7958971299429127,32760.0,0.6028801121513397,0.6032497808586341,0.6034077824189029
10,0.7883994218284534,36400.0,0.5927635404841822,0.5933380431743838,0.5931416058791091
11,0.7807714701419729,40040.0,0.582621501372189,0.5834404706826228,0.5827640768219587
12,0.7730078182398231,43680.0,0.5724512690057065,0.5735878884232768,0.5722781002936825
13,0.7651026070373009,47320.0,0.5622495324391115,0.5638246273792247,0.5616693233318532
14,0.7570452802087159,50960.0,0.5520140840430703,0.5540956735694699,0.5509344409398973
15,0.7488267351592902,54600.0,0.5417421945342648,0.5443852113372313,0.5400726755120382
16,0.740439677488565,58240.0,0.5314308526995084,0.5347264526859495,0.5290813391759253
17,0.7318741541423421,61880.0,0.5210774520028879,0.5251007105270303,0.5179578287374621
18,0.7231242148679136,65520.0,0.5106794813415698,0.5155823530163756,0.5067018846998141
19,0.7141796620672684,69160.0,0.500233670372286,0.5061830749492715,0.4953094689907619
20,0.7050305024097981,72800.0,0.48973720238835,0.4969244061415903,0.4837787975506801
21,0.6956627510392548,76440.0,0.4791866085508246,0.4877543761837344,0.4721160107116822
22,0.6860660573082044,80080.0,0.46857948971516966,0.47870354547971405,0.46032015412722715
23,0.6762270097035611,83720.0,0.4579115759227465,0.46979182794694324,0.44838420463460443
24,0.6661315790907288,87360.0,0.4471801857300338,0.460996514549868,0.4363184172766323
25,0.6557667026666762,91000.0,0.4363820660849359,0.4523808199900321,0.42411704452143373
26,0.6451183631638611,94640.0,0.4255141790726369,0.4440188402463692,0.41179013032228007
27,0.6341692484869074,98280.0,0.41457344438179305,0.43595786197524483,0.39933110729207044
28,0.6229005733084645,101920.0,0.40355591606259567,0.4282997588409401,0.3867505343675441
29,0.611286207390424,105560.0,0.39245794706074905,0.42089688988042306,0.37402896503709315
30,0.5993038068407205,109200.0,0.3812753681155966,0.4138487526945324,0.36118707684722456
31,0.5869291198644268,112840.0,0.37000531595858577,0.40725914318857565,0.3482403620921628
32,0.5741329795963099,116480.0,0.3586433465706351,0.401201393967687,0.335201810129521
33,0.5608840455852893,120120.0,0.3471860358465027,0.39558559021055856,0.3220718982933621
34,0.5471497873493997,123760.0,0.3356285967367511,0.3904155842161161,0.30887954523693323
35,0.5328960854061469,127400.0,0.32396671066325133,0.385717676409404,0.2956410898467208
36,0.5180881493707042,131040.0,0.3121960682192543,0.38132348979725844,0.28241241271447887
37,0.5026878330057717,134680.0,0.30031217819504913,0.3772425239423345,0.26921530104772384
38,0.4866539310546383,138320.0,0.28830902794302327,0.3735624085049559,0.25611542065184056
39,0.4699424571746386,141960.0,0.2761815893025524,0.3701040524203486,0.24322886351415796
40,0.45250078586508663,145600.0,0.26392400015115264,0.3667878314319258,0.23065810244852564
41,0.434264978228793,149240.0,0.2515314771509599,0.363310131964442,0.2186404761737187
42,0.4151536642338332,152880.0,0.2389974010412665,0.3597068973016738,0.20741945286954572
43,0.395056343125061,156520.0,0.22631361190778587,0.35600548673963645,0.19749618637530847
44,0.37382408889500707,160160.0,0.21347244625769018,0.3521777427107592,0.18922039962472884
45,0.3512623024477322,163800.0,0.20046524287297618,0.3481210077104609,0.18297481485929107
46,0.3271445846134366,167440.0,0.18728300477780216,0.34392227830009053,0.1789667520701785
47,0.30120987809655114,171080.0,0.17391454965181008,0.3396066780010433,0.17731795948586973
48,0.2731814273757139,174720.0,0.16034730114089443,0.335321522721131,0.17776583365493454
49,0.24273819852980769,178360.0,0.1465679381790229,0.33125460503932747,0.17996496484099947
50,0.20947944855813583,182000.0,0.13256285835234016,0.32767904360492234,0.18355397111421357
51,0.17288487610727052,185640.0,0.1183158403711696,0.32459641991802535,0.1881522506530764
52,0.13227161692976666,189280.0,0.10381013223475247,0.32179756183262137,0.19339705618094213
53,0.08671513085166017,192920.0,0.08902724435443175,0.31910619777636445,0.1989097759876239
54,0.034931514733664626,196560.0,0.07394810510858146,0.3161253322678455,0.20462438197463337
55,-0.024990086618703534,200200.0,0.058558325236561994,0.31155235235158446,0.21041239130776224
56,-0.04514989972974812,203840.0,0.053843936320531485,0.30945179728598843,0.21225220087313465
57,-0.06672899092441052,207480.0,0.04904648271625226,0.3067705353940628,0.21419897526795284
58,-0.0898390045232092,211120.0,0.044178057265592485,0.30356748686949175,0.21629876919439367
59,-0.11461266280896325,214760.0,0.03924708784447671,0.2999362000782191,0.21859574287516612
60,-0.14120261406454518,218400.0,0.034260509011322555,0.29593407261504007,0.22113473528769986
61,-0.16972305024750484,222040.0,0.029226046725177972,0.29163347500127995,0.22390803483018276
62,-0.20013479007359536,225680.0,0.024153747494863584,0.2870883266608576,0.22698670965995693
63,-0.23179826705651654,229320.0,0.01906450005920525,0.2823814559804419,0.23055023048179316
64,-0.2619885911137207,232960.0,0.014025401578380666,0.27755878148782914,0.2345183888712255
65,-0.2809520631316849,236600.0,0.009381910881417467,0.2727001415619738,0.2387931179145756
66,-0.2832224705932062,240240.0,0.006955968896479081,0.26799707188607974,0.24335211041001298
67,-0.2972481621498567,243880.0,0.007331035311458984,0.2631774950537894,0.24814037650060822
68,-0.30553885853833207,247520.0,0.00892973193123133,0.25817484351589465,0.25311864579623083
69,-0.2991162715392909,251160.0,0.011006712763580555,0.2532119060171604,0.25773559018687525
70,-0.2856468082889425,254800.0,0.012924520313938271,0.24878423752709822,0.2617533012918024
71,-0.27199512864215175,258440.0,0.01444691609225146,0.2450854004753419,0.26487636785522345
72,-0.2614544313082229,262080.0,0.015479318769879567,0.242211992765097,0.26737642139016354
73,-0.2551914074715294,265720.0,0.016018408841438528,0.24017053932945806,0.26920628846877126
74,-0.2535186504103242,269360.0,0.016084249667462518,0.2389020408006956,0.27035318119462387
75,-0.2562242581905436,273000.0,0.01572336133665484,0.23835035138909658,0.27090221809325515
76,-0.2629549918613791,276640.0,0.014978738748545902,0.23844412966141704,0.2709623337495535
77,-0.2730383327816471,280280.0,0.013910983081977722,0.23906282137226176,0.2705506373062999
78,-0.2855472064749796,283920.0,0.012584708353500468,0.24005205103294827,0.2698147728061449
79,-0.2990124740734941,287560.0,0.01109949764086183,0.24131718149212122,0.26888590838813775
80,-0.3113771232186355,291200.0,0.009583749795396284,0.24270578728816303,0.26778266963997355
81,-0.3201167523056974,294840.0,0.008237485191617355,0.24393157030030557,0.26652641058153137
82,-0.3238762601784553,298480.0,0.007354246436366744,0.24474804011643114,0.26536004327455137
83,-0.3241833437901867,302120.0,0.0072003480523169594,0.24504962355842627,0.2642625189762268
84,-0.32234635521976013,305760.0,0.007714671271843146,0.2449046778767839,0.2633016605538874
85,-0.317432566638476,309400.0,0.008685414200459178,0.2444934889354396,0.262424926341665
86,-0.3099925563750228,313040.0,0.009813177885509426,0.24408296659576878,0.26146533108661224
87,-0.3020235171902074,316680.0,0.01086973675072064,0.24376022087731236,0.26035672884938715
88,-0.29514156174657274,320320.0,0.011731293861884623,0.24365671945044806,0.2591247766286445
89,-0.29024645671518934,323960.0,0.012338869075571648,0.24380277217585422,0.25776623686017114
90,-0.28772123400503063,327600.0,0.01266592997177382,0.24416183585725854,0.2562788459061941
91,-0.2875014054480912,331240.0,0.012722082098837299,0.24471380329830947,0.25465214281481724
92,-0.2893991328694684,334880.0,0.01251963073333169,0.24544897158246806,0.2530656433948618
93,-0.2930468437341648,338520.0,0.012085967304030188,0.24630092359062766,0.25154088421948606
94,-0.2977794762187178,342160.0,0.01148062728827133,0.24719689917906615,0.2500784520986359
95,-0.30284562062487436,345800.0,0.0107751455624361,0.2480360989935577,0.2487117809737493
96,-0.3074707626440869,349440.0,0.010059158040429754,0.2486995471484962,0.24757846148531
97,-0.31100717603194444,353080.0,0.009446767831403715,0.24905763559174848,0.2467817121437383
98,-0.31317825172897584,356720.0,0.009043881372300507,0.24908026986846374,0.24619199529659677
99,-0.3140046872760784,360360.0,0.008917626905491893,0.24880871752912187,0.24600952598066544
100,-0.3136806139032183,364000.0,0.009051173267494139,0.24824305665789168,0.24598780851829735


==> csv_for_plot/pol-result/3-rrcg_005.csv <==
iter,Loss,Step,noise,lengthscale,outputscale
0,0.8584972422049866,0.0,0.6932,0.6931,0.6931
1,0.851917682368547,3925.0,0.6832000000000178,0.6831000000001807,0.6831000000046091
2,0.8452523800797761,7798.0,0.6731954651457684,0.6730871458995854,0.673192602522771
3,0.8384982452205956,11422.0,0.6631850574057121,0.6630683055379335,0.6632204041940933
4,0.8316526456502855,14975.0,0.6531666388787865,0.653063109674552,0.6532426423915323
5,0.8247110173802235,18762.0,0.6431375439566328,0.643073543091375,0.6432305513825698
6,0.8176688702402992,22670.0,0.6330958008708474,0.6331025650588032,0.6331448307362983
7,0.8105235706706274,26124.0,0.6230392118511384,0.6231891647779519,0.6230047758927771
8,0.8032648598546513,29603.0,0.6129649085191092,0.6132563100547224,0.6127955676345994
9,0.7958897908918373,33500.0,0.6028700420746179,0.6033553015582191,0.6025382267650087
10,0.7883909532671821,37369.0,0.5927524822501465,0.5934662132022327,0.5921821848939494
11,0.7807632515776101,41225.0,0.5826092684341104,0.583622724622985,0.5817250586835341
12,0.7729975060295142,45200.0,0.5724377210625914,0.5737858874704652,0.5711701940649684
13,0.7650891416549314,49122.0,0.5622349702410379,0.5640156653355717,0.5605051924820311
14,0.7570296482363721,52541.0,0.5519982121942084,0.5543047259976703,0.5497253572684245
15,0.7488075337978919,56244.0,0.5417242046288879,0.5445992258066669,0.5388264092018501
16,0.7404192181167503,59913.0,0.5314103767207379,0.5350021461576121,0.5278056959401498
17,0.7318526856195969,63805.0,0.5210551882886031,0.5254390358213127,0.5166583818145047
18,0.7230993261193138,67551.0,0.510654680179171,0.5159512824450511,0.5053808131738738
19,0.7141509990544925,71062.0,0.500206992544252,0.5065677343791993,0.4939736525680407
20,0.7049968601299971,74535.0,0.4897090127799299,0.49729249506951595,0.48243542368297393
21,0.6956218986960643,78470.0,0.4791566312946058,0.48806324244980154,0.47075959480825685
22,0.6860173860286082,81978.0,0.4685477555531739,0.47893775000554173,0.4589488257792512
23,0.6761712554777549,85575.0,0.4578788465169764,0.4699478778589706,0.44700192228911684
24,0.6660729960790063,88912.0,0.4471468566187196,0.4611934630359063,0.43492075374779454
25,0.6557044517530134,92722.0,0.4363472458209512,0.45261277576828124,0.42272620208773487
26,0.645047353136998,96315.0,0.42547681316997316,0.44416225880393256,0.4103854308549248
27,0.6340874919084439,99670.0,0.4145330531712907,0.43592956313359954,0.39790806858141986
28,0.6228089888109565,103191.0,0.4035140783515448,0.4280086482054674,0.3853062634660048
29,0.6111873449300999,107461.0,0.39241432139425875,0.42037643137310954,0.37257870786468933
30,0.5991998418601808,111179.0,0.3812300969098506,0.41311077782028943,0.35973516548217527
31,0.5868191199817162,114638.0,0.3699569612468012,0.40622383542392243,0.34677486201970653
32,0.5740172951315853,118378.0,0.3585918341308575,0.3997739844878201,0.3336984480299069
33,0.5607642180960285,122309.0,0.3471312429796743,0.3938629118733017,0.3205285096164918
34,0.5470250103361424,126069.0,0.3355702016400499,0.38845548610623676,0.3072716215581405
35,0.5327672874765116,129834.0,0.32390503953059663,0.3835157333931968,0.29399653640207457
36,0.5179526919968868,133601.0,0.31213039919292407,0.379019031129951,0.280701639168639
37,0.5025441191239113,137707.0,0.30024168124659545,0.3750298595076192,0.26745690252686805
38,0.4864999336517899,141411.0,0.28823349078435906,0.3715054066197478,0.25426773397299895
39,0.4697821420390767,145279.0,0.2761024857244043,0.36824735097103867,0.2412987658119288
40,0.45233842130462437,148919.0,0.2638418271406415,0.36506150989674047,0.22870104996730636
41,0.43410630158924185,152527.0,0.2514454505458428,0.3619394127666722,0.2166649228914893
42,0.41500304865261,156350.0,0.23890693896011883,0.35871863424412487,0.205565442705854
43,0.39491745131166167,160167.0,0.22621991974881467,0.35539598597680033,0.19572446350120912
44,0.37369767798918324,163923.0,0.21337705439184185,0.3518446888248902,0.18750259102812358
45,0.3511430596908061,167490.0,0.2003683419357629,0.34807468703120703,0.1813779865094464
46,0.32701665187442397,170946.0,0.18718379010425573,0.34402977435573273,0.17757473692679054
47,0.3010620714556349,174605.0,0.17381411652918158,0.33991596501708093,0.1762001984926821
48,0.2730017810242367,178201.0,0.160247176008229,0.33591177044083653,0.1770508953192147
49,0.24252163228982737,182056.0,0.14646941558712823,0.3320113370624443,0.17970700267139705
50,0.20923275917937767,185731.0,0.13246708986392308,0.3284883527259501,0.18374979012996964
51,0.17261491113246222,189395.0,0.11822221555400812,0.3254308990524183,0.1888475236596045
52,0.1319900512253623,192965.0,0.1037173611299189,0.3228330140100862,0.1945126119095577
53,0.08644729599965255,196637.0,0.08893596394300875,0.3203709474100251,0.20028657951881704
54,0.03461775000690466,200180.0,0.0738593664193529,0.31640696730132006,0.20615382954330314
55,-0.025499634530388372,204134.0,0.05846940579201497,0.3105531791743217,0.21211752674399853
56,-0.04574052536470106,207559.0,0.053755514938793346,0.30815477614269493,0.21394229036203158
57,-0.06741971786646389,211431.0,0.048956255437963454,0.3052212350265431,0.21576893459243482
58,-0.09066019607214135,215309.0,0.044082113024545296,0.30181589196350594,0.21750877286629858
59,-0.11559748740889593,218881.0,0.039142330288336614,0.2980515954992239,0.21931422304057485
60,-0.142380476894643,222475.0,0.03414543625917675,0.29399786293400376,0.2211182315370999
61,-0.1711857278775212,226101.0,0.029094154645000748,0.28965275083648667,0.22320786156494096
62,-0.20202319812422143,229596.0,0.023992504907533733,0.2850753532232547,0.2253543810951471
63,-0.23427193203856841,233237.0,0.018856347598364707,0.28038151306639003,0.22801626878548603
64,-0.2649451179438167,237060.0,0.013710309197519959,0.27586250672890317,0.23130379942388737
65,-0.2825617138896526,240770.0,0.00884033668390432,0.27114321292988225,0.23478882682617416
66,-0.2219854309398096,244392.0,0.004037892763245079,0.266471391782628,0.23875755588680214
67,-0.28392280398850117,248490.0,0.005781474493170046,0.2629349362160874,0.24176216294976255
68,-0.30483404154446114,252448.0,0.007659364186237699,0.25918794046957994,0.24488510382773548
69,-0.30729586192121133,256206.0,0.009187702176526471,0.2554571444918954,0.24800187800095244
70,-0.3032566662394498,259902.0,0.010480319765944632,0.25189704668922325,0.25089137590980815
71,-0.29625225543398015,263698.0,0.011637356551097393,0.24837873480769113,0.2536929286676496
72,-0.2882365060302245,267631.0,0.012622053193744208,0.24509051150782438,0.2563774414555088
73,-0.28077492092440615,271290.0,0.013387152466384103,0.24219703129737083,0.2586902479269352
74,-0.2753671073133457,274997.0,0.013829787319080689,0.23943968942189633,0.2608542543746146
75,-0.2718543006654111,278769.0,0.014034002369918494,0.23705589782561312,0.2625233047849199
76,-0.27017339003005264,282348.0,0.014038476987977078,0.2350306296331376,0.2637524474271581
77,-0.2708666338337546,285787.0,0.01382362588091742,0.2335569212279251,0.2645988019657124
78,-0.2736819802720324,289415.0,0.013424715236460475,0.23253503859141075,0.2651406254211671
79,-0.2785255196179304,293213.0,0.012854177701615734,0.2319113881617961,0.2654918377508584
80,-0.285180277342846,297330.0,0.012120291626222988,0.23148265466133802,0.26564112722204103
81,-0.2934742033599442,301136.0,0.011243684822453727,0.23132328078465952,0.2656228340135713
82,-0.30302296831290276,304710.0,0.010245144341304462,0.2313512852791846,0.26538133626124083
83,-0.3135319098076447,308462.0,0.00911982790436158,0.23157437378700055,0.2651352684135663
84,-0.3237658876392938,311896.0,0.007931526024570415,0.23194370584142132,0.2648117931230893
85,-0.33148594502505946,315159.0,0.006849587190213185,0.23265227042953152,0.26411817962451095
86,-0.33626597090906596,318844.0,0.005742818622014287,0.23309048722846012,0.26333722390390735
87,-0.3353087588361641,322355.0,0.004629069538970811,0.23337357177231377,0.26254318644004593
88,-0.327458162583957,325931.0,0.003730270432862743,0.23292458749840317,0.26217718466192547
89,-0.30864475620514686,329618.0,0.002886381166923028,0.23212724071917448,0.2619106882301027
90,-0.33296263588437003,333265.0,0.0037941513078079874,0.22984881826826567,0.26266105531178296
91,-0.34007741127477575,336836.0,0.004907266326780995,0.22774513835148852,0.2635121981507612
92,-0.33495141317386906,340383.0,0.006233732395470617,0.22564382215654188,0.26431505246227904
93,-0.3277061651127957,343722.0,0.00706297963437116,0.22368819328191925,0.26528378515490114
94,-0.32149775409528747,347285.0,0.007618374179679189,0.2220983073415634,0.26595962988839067
95,-0.31787141599798036,350921.0,0.007869700245206002,0.2207999712661194,0.2665019384185407
96,-0.31730964964219954,354867.0,0.007840767274654714,0.2199556033591945,0.26686693169821596
97,-0.3191785956216679,358624.0,0.0075922614011112765,0.2193049353503203,0.26683893896660316
98,-0.3225074495398866,362599.0,0.007200812545775168,0.21869772876629387,0.2666344526831852
99,-0.32717891348326117,366211.0,0.0066863611944228815,0.218351175085625,0.2661687743904221
100,-0.333400200879874,370126.0,0.005971420540282693,0.2182421152322825,0.2656912695183422


==> csv_for_plot/pol-result/3-rrcg_01.csv <==
iter,Loss,Step,noise,lengthscale,outputscale
0,0.8584972422049866,0.0,0.6932,0.6931,0.6931
1,0.8519176823685525,3787.0,0.6832000000000177,0.683100000000152,0.6831000000085231
2,0.8452549682937268,7517.0,0.6731966841451065,0.6731209661285585,0.673095679270967
3,0.8385063120049172,11167.0,0.6631877779078416,0.6631600479672625,0.6634843348039909
4,0.8316699628225177,14860.0,0.6531708828608455,0.6532716093308524,0.6538221525718277
5,0.8247372033040721,18601.0,0.6431434764751518,0.6433949109207678,0.6440074031473849
6,0.8177033176759432,22285.0,0.6331030435887027,0.6335310994018841,0.6340878261272016
7,0.8105628505938071,26161.0,0.6230471318518973,0.6236721780137682,0.6240995441067779
8,0.8033125482028045,29905.0,0.6129734212700219,0.6138590966811974,0.614006047219507
9,0.7959424808592838,33559.0,0.6028790402304762,0.6040240314613571,0.6038180049677013
10,0.7884474837166336,37238.0,0.5927617189801135,0.5941829432734282,0.5935259888965402
11,0.780823644969528,40883.0,0.5826192538543182,0.5843801327627182,0.5831328274426137
12,0.7730654523839999,44761.0,0.5724483581753036,0.5746574873033425,0.5726209393808499
13,0.765162407158461,48403.0,0.5622464845061887,0.5649589157814728,0.5619900997536558
14,0.7571062834339144,52150.0,0.5520112392149378,0.5552741618559727,0.5512379016959211
15,0.748889399522145,55839.0,0.5417397523741774,0.5456177218198149,0.5403611909245869
16,0.7405068968072357,59435.0,0.5314294219908176,0.5360639685936018,0.5293698356361597
17,0.7319476581445741,63237.0,0.5210770492413095,0.5265848253923383,0.5182562228872902
18,0.7232017045444002,67060.0,0.5106802390429658,0.5171717756186819,0.507009232942762
19,0.7142569013698344,70860.0,0.5002353094124579,0.5077963472579764,0.4956276976174583
20,0.7051053304355847,74410.0,0.4897400079454731,0.4985081273248571,0.4841135821008239
21,0.6957362187167626,78303.0,0.4791901136066664,0.489346937562923,0.4724684412882052
22,0.6861367849610267,82114.0,0.46858341838398737,0.4802837431769941,0.46068904705949937
23,0.6762936679176531,85691.0,0.4579168710008751,0.4713029486086455,0.4487745572433432
24,0.6661941263830738,89426.0,0.4471867124024218,0.46244882854712044,0.4367180145947702
25,0.6558261457462528,93073.0,0.4363891578908238,0.45381831173393145,0.4245358347528395
26,0.6451702200808356,96918.0,0.4255210658182045,0.4453176824027294,0.41221527692042703
27,0.6342114221109459,100763.0,0.4145797990839389,0.43701595315479475,0.3997557172088217
28,0.6229290146930414,104449.0,0.40356118991776196,0.42886643282436476,0.3871612138724107
29,0.6113052156016889,108253.0,0.3924620751491226,0.421038762276548,0.37442115750925825
30,0.5993170867024965,112121.0,0.3812788884617719,0.4135732228708208,0.36155926739615435
31,0.5869378155839583,115804.0,0.37000740301282636,0.4065169251958932,0.348577488847728
32,0.5741395354904114,119516.0,0.35864467783929066,0.39997975288994386,0.33548254517066256
33,0.5608900948460309,123191.0,0.34718614289556937,0.3937765988173385,0.3223007220601113
34,0.5471555256222715,126778.0,0.33562725135313026,0.3882037966589174,0.30904532021177805
35,0.5328982018283256,130435.0,0.3239637702506304,0.3832819998898187,0.2957050913812255
36,0.5180841327377331,134356.0,0.312191565276631,0.3789569182206087,0.2823771900312993
37,0.5026757003535336,138048.0,0.30030608605622405,0.3751081372804123,0.2690844340912888
38,0.48663262472080615,141749.0,0.28830120714529917,0.3716411171950692,0.2558993930012767
39,0.4699125713078183,145437.0,0.2761723234055666,0.3684795254504648,0.24289957585163968
40,0.452466627418328,149264.0,0.2639138924258408,0.3655118657882667,0.23022762072493516
41,0.4342332146454968,153006.0,0.2515204031036127,0.3624963759626562,0.2181072407955985
42,0.41513326417646984,156805.0,0.23898617419744278,0.3594413765030261,0.20684551418726022
43,0.39505166943956815,160285.0,0.22630236621576,0.35613605024112666,0.19672205180065944
44,0.37383950926732684,164049.0,0.2134618761628785,0.35259140435157105,0.1882463931465118
45,0.3512967824426084,167643.0,0.20045624373322068,0.3487262333398184,0.18187909963434548
46,0.32718050163561163,171196.0,0.18727653808871578,0.34442336119796657,0.17800774596951613
47,0.3012375740113644,174924.0,0.17391032600859532,0.3400016224815699,0.1765951955409713
48,0.2731955992128342,178507.0,0.16034543682369687,0.33553525244513543,0.17735716062030493
49,0.242745800168193,182220.0,0.14656814207112281,0.3313462546205149,0.17976899204282873
50,0.20947884772265155,186098.0,0.13256315424253,0.32773013109764015,0.183580666139542
51,0.17288063445830346,189637.0,0.11831524506053293,0.32469094800951753,0.1882340929115449
52,0.13226592131432985,193310.0,0.10380795038233129,0.32197220670738835,0.19341393487514236
53,0.08671173450529712,197018.0,0.08902293511682721,0.31943053473677696,0.19886955490440475
54,0.034916916461565015,200542.0,0.07394316841888081,0.3161211491871853,0.20426962403662674
55,-0.02506587424594367,204145.0,0.058551933750790305,0.31113367880337844,0.20966660235130072
56,-0.045235578187521434,207733.0,0.05383591410196587,0.3090627103010197,0.21122163922469392
57,-0.06684002493489194,211400.0,0.04903577541535759,0.3063400412502245,0.21275055635540305
58,-0.08999407666486661,215084.0,0.04416280218675439,0.30306327266615646,0.21436037579459194
59,-0.11483488665441446,218808.0,0.03922474944052844,0.2993468757658971,0.2161185997155451
60,-0.1415073101743271,222656.0,0.034227881058195866,0.29530037648262697,0.21801640254371563
61,-0.17014139794360006,226257.0,0.02917877845665564,0.29096227801143715,0.2201297064948887
62,-0.20069735220639112,230079.0,0.024081019083736013,0.28644849010000856,0.22253378841645438
63,-0.23258547059864498,233799.0,0.018943928286907302,0.281758884331716,0.22536741684324288
64,-0.26316487111728026,237483.0,0.013773839037267605,0.27690830956961654,0.22884701488063547
65,-0.2790847882719381,241253.0,0.0086670524008783,0.2724030432040845,0.2327555231147337
66,-0.24098501299280278,245023.0,0.004737776479906376,0.26811996039933234,0.23649777543101774
67,-0.26474046041775445,248720.0,0.004959123519686469,0.2640099470381049,0.2406633182391402
68,-0.3007217089638787,252512.0,0.00660061291927622,0.2596169769056407,0.2451568566547041
69,-0.3089965647826593,256162.0,0.008804465710170599,0.2552405658146341,0.24951398191545787
70,-0.3034272795720074,259767.0,0.01049522880094049,0.25126380724270503,0.2535744027916279
71,-0.29753413055927486,263406.0,0.01145345400602319,0.24757225894741944,0.2572435657121441
72,-0.2924803638003222,267038.0,0.012044759947129008,0.2442173781571236,0.26071226649160234
73,-0.2905740710132054,270894.0,0.012106741409077035,0.24043572644135752,0.26473321709105335
74,-0.2917836619398317,274615.0,0.011757528383518769,0.23700279163604535,0.26811027474860244
75,-0.29635434425058366,278214.0,0.011036883129506583,0.23391694783837097,0.27072145120225344
76,-0.305016782423862,281952.0,0.009908383957331152,0.23128165955816637,0.27288554829718126
77,-0.31783219126791057,285713.0,0.008358480477448567,0.22904860400993646,0.2744951277561171
78,-0.3314745415423509,289241.0,0.006596348394670485,0.22711296191156077,0.27555865384243705
79,-0.3389041319587214,292937.0,0.005239178267398564,0.22513646126450768,0.2767036412033214
80,-0.3368465848069519,296674.0,0.0034936685547713765,0.2231606342243951,0.2774773760156268
81,-0.1357785847449558,300448.0,0.0009021006925432032,0.22074818932892779,0.2780904198953395
82,-0.3355629141110546,304032.0,0.0030427777299355968,0.21735513822005784,0.2806946290957593
83,-0.32733650917150364,307548.0,0.005849665837923578,0.21373717325232078,0.2833739844267984
84,-0.29778416438752536,311386.0,0.008134358121574554,0.21070390769642974,0.28608502488068677
85,-0.26944781631158793,315046.0,0.010096911121221065,0.20808206089554454,0.28851755609156204
86,-0.24521100042392277,318760.0,0.011779857688408857,0.2059529692446616,0.29042874567103627
87,-0.22526044797508935,322250.0,0.013219047777425727,0.20431640523668432,0.2918157842942851
88,-0.20934409334664905,326051.0,0.014421836959063804,0.20310291754348428,0.2927896921518806
89,-0.197006417350363,329761.0,0.015421699408923765,0.20232005947731302,0.2933639844564504
90,-0.18769015718429083,333500.0,0.016240732146068828,0.2018915603312248,0.2936247391028551
91,-0.18110276824713822,337443.0,0.016892428601615873,0.20180139845056053,0.293601196547284
92,-0.17677162811595717,341180.0,0.017403599849796943,0.20199762840873345,0.29327342400783546
93,-0.17445244340881402,344821.0,0.017789627441197876,0.20247557028667176,0.2926894438815219
94,-0.1739131386994046,348444.0,0.018061372695530997,0.20321053305052317,0.29188006162746943
95,-0.1749590994378182,352005.0,0.01822908767001012,0.20418726138501497,0.2908774932801391
96,-0.17729940418579096,355678.0,0.018305044143549443,0.20535341964534157,0.28971083967986944
97,-0.18080201199462995,359294.0,0.018295505493043592,0.20669263967931556,0.28837802163094073
98,-0.1852791544244735,362812.0,0.01821146706827362,0.20818582280801165,0.2869137756245447
99,-0.1905351931333293,366583.0,0.018056769212095976,0.20977309152147655,0.2853320878858811
100,-0.196473473027728,370196.0,0.017840558905438505,0.21145949525015204,0.283644037976503


==> csv_for_plot/pol-result/4-acg.csv <==
iter,Loss,Step,noise,lengthscale,outputscale
0,0.8584972422049866,0.0,0.6932,0.6931,0.6931
1,0.8519594931904559,2228.0,0.6832000000000159,0.6831000000000758,0.7030999999995046
2,0.8454182871328252,4449.0,0.6732560177430823,0.673437284686211,0.7112036906683779
3,0.8388287153197769,6398.0,0.6632867692915927,0.6646601627366475,0.712716364293327
4,0.8321491251790725,8429.0,0.6532997949693207,0.6558912123787415,0.7127320341639058
5,0.8253817386931482,10561.0,0.6432941534467739,0.6471640209467264,0.7124788917890308
6,0.8185141039746061,12590.0,0.633271029145308,0.6384202491089562,0.7108436374056911
7,0.8115462505906443,14784.0,0.6232277297685137,0.6295753512933919,0.7095377955253612
8,0.8044761057939221,16763.0,0.6131652848511877,0.6207135877858374,0.7078858513758344
9,0.7972959400772828,19011.0,0.6030612664038504,0.611947682334714,0.7065717340081805
10,0.7899975148636207,21032.0,0.5929482416279468,0.6032089401512835,0.7030644664227566
11,0.7825896875718563,22955.0,0.5828072134274779,0.594990285327996,0.6982562158068553
12,0.7750744409966484,25100.0,0.5726879506892344,0.5865792059238911,0.6927806648353858
13,0.7674270400012152,26993.0,0.5625480710077746,0.5783008297563168,0.6862858641577763
14,0.7596442171236798,29007.0,0.5523856005143636,0.5699570968198842,0.6798534958397918
15,0.7517472102806037,30912.0,0.5422172815695214,0.5620412465650454,0.6730455506904243
16,0.74367437449282,33078.0,0.5320147662035348,0.5537060437175072,0.6657654363576921
17,0.7354517736158435,35216.0,0.5217863661614667,0.545380629813475,0.6586206201099302
18,0.7270151680840866,37489.0,0.5114816339568559,0.5369692089463886,0.6506343838382455
19,0.7183691953143437,39514.0,0.5011046533549174,0.528760308456584,0.641945238247727
20,0.7095024004411071,41691.0,0.490663370698415,0.5205196853752514,0.6326038337094408
21,0.7004279359963248,43765.0,0.4801745893236306,0.5123632843775865,0.6229353127979519
22,0.6911638064753199,45806.0,0.46964316202984074,0.5050733761928884,0.613094532182788
23,0.6816442131212316,47893.0,0.4590341824092207,0.4980468304819897,0.6027824106585815
24,0.6719566714543462,49850.0,0.4484557781573007,0.49109437477318546,0.5924445395938087
25,0.6619963456185277,51831.0,0.4377986487825069,0.48447322272615423,0.5818872441728637
26,0.6517508584037892,53829.0,0.4270566575266231,0.4784968362710693,0.5711967567644763
27,0.6412227881832617,55711.0,0.41626655962055337,0.47259732090969875,0.5602520285931318
28,0.6303798529193919,57740.0,0.4053975218388933,0.4674464886001619,0.5490230697308565
29,0.6192459145749954,59749.0,0.3944914396985124,0.46279107232077477,0.5377069502239433
30,0.6077325744269618,61680.0,0.38348754804258406,0.45831161863187236,0.5261567030289148
31,0.5957682640688501,63900.0,0.37236565817057204,0.4529419703977617,0.5142303829426288
32,0.5833976924201753,65837.0,0.36116386281882884,0.4477286643454823,0.5021743647682998
33,0.5705752522476297,67789.0,0.3498661375214742,0.442637455135991,0.48992461433808343
34,0.5573299074960673,69721.0,0.33851073178754415,0.4378477933125722,0.4777769327942877
35,0.5435243299257431,71800.0,0.327025138599057,0.4324515401558937,0.4656176872804382
36,0.5291535114434263,73819.0,0.31544475011132345,0.42626185079385653,0.45330721954857833
37,0.514162595908985,75866.0,0.3037450076468815,0.4200997706464786,0.4407130417903494
38,0.49851587011600645,77855.0,0.2919240604530183,0.41419265160784413,0.42806174690102744
39,0.4821446516264939,79787.0,0.2799679657682952,0.40858447970222245,0.4153910312254175
40,0.4649229911027921,81928.0,0.26785308611017794,0.4023104134013852,0.402370923168437
41,0.44678082428708865,84089.0,0.2555612920381799,0.3957342668321958,0.3894411478970208
42,0.427774089872079,86030.0,0.2431882763869218,0.3895126009893981,0.3763091505054862
43,0.407714586864436,87947.0,0.23066456205339986,0.3846034642326631,0.36282338136365966
44,0.3864477648840235,89931.0,0.217964093462004,0.3798057564981187,0.3491666066530392
45,0.3638546838459166,91898.0,0.20509055138998178,0.37571776700621895,0.3351416087723662
46,0.339860476093545,94000.0,0.19206002404624173,0.3725265217505692,0.3212070479829147
47,0.3141376618607569,96067.0,0.17880709123708283,0.36897739268983853,0.30718246292851836
48,0.28642195246414853,98005.0,0.16533850889604473,0.36443661388774107,0.2928121060427001
49,0.25652406372796654,99913.0,0.15166843824013587,0.35990224742054977,0.2782997390437421
50,0.22411866904295513,102038.0,0.1378304660422545,0.35393719946522273,0.26442499684182696
51,0.18852288605134912,104141.0,0.12370619325402286,0.34733481615004874,0.25079393991024607
52,0.1492314617207385,106153.0,0.10935482080961678,0.3393330345886245,0.23726128362257237
53,0.10533069562060433,108226.0,0.09469577596682602,0.33068643270887366,0.2241387667632873
54,0.055684887235335816,110491.0,0.07971634532373237,0.32134886904264587,0.21295346424369233
55,-0.0014410398703131478,112805.0,0.06438619873930422,0.3120614425639271,0.20468811523293973
56,-0.02059932250034857,115299.0,0.059680607729536844,0.3089401701918058,0.2034553915286262
57,-0.040929774547834655,117566.0,0.05489732722881792,0.3062025517744072,0.20266294290424136
58,-0.06267957779241082,120049.0,0.05003155993755867,0.3029542718073544,0.20187061824486446
59,-0.08599664321285654,122599.0,0.045084898375356966,0.29938941395647684,0.20126112283675687
60,-0.11098742412111524,125307.0,0.040075702489678726,0.2954286873246409,0.20045471395014863
61,-0.13763948289866618,127975.0,0.03504343723925395,0.29133832896555595,0.2003747945860352
62,-0.1657008586771953,130457.0,0.030042488024479733,0.28734765854092753,0.20057237397165478
63,-0.19575684541547142,133467.0,0.02499046033872613,0.2830634517049149,0.20145362610273596
64,-0.22743852147403515,136581.0,0.01987236261655868,0.27853924454636403,0.20223543361704652
65,-0.2588571071821129,140092.0,0.014682706675042838,0.27385624578770756,0.20415272839792248
66,-0.2798576527011634,144162.0,0.009446831375641992,0.26919002262142067,0.20651448131648545
67,-0.23781190599493907,148844.0,0.004669513027633547,0.2648681892521675,0.2097162658785676
68,-0.2729194323439909,156212.0,0.005278310734223959,0.26034351080451495,0.21343019875552788
69,-0.3039642854365146,162968.0,0.006869761789754553,0.2556208450396923,0.21758855885424086
70,-0.3116164929164974,169104.0,0.008658146757584011,0.2507972527548987,0.22193414247540688
71,-0.30693573094625076,174058.0,0.010258734503960972,0.2460680981804431,0.2262178206246754
72,-0.2982582009984115,178465.0,0.01153139548648246,0.24179702312171256,0.2300961737895886
73,-0.29144050789167847,183056.0,0.012240809460171248,0.23803538125165058,0.23341314525105783
74,-0.2873940579816862,187279.0,0.012522192011036454,0.23498785807802433,0.2364646802085689
75,-0.28674478550042487,191610.0,0.012403003575549371,0.23243612864137653,0.23884950751866169
76,-0.2893985742324668,196048.0,0.011952537140791433,0.23043270029303536,0.2406100715564217
77,-0.2968099293682487,200724.0,0.01105515259323884,0.22906880862723508,0.24195131854266805
78,-0.30805214635992456,205367.0,0.009804202688004554,0.22824777265911642,0.24277515951899542
79,-0.3233920965791805,210788.0,0.008072965029366165,0.2277779337321712,0.2429755028170241
80,-0.33663622375000407,216295.0,0.006217084352917094,0.22743473826006946,0.2429929763339372
81,-0.3392560837173526,222502.0,0.004347177472382827,0.2271784019771591,0.24265935806970879
82,-0.323536134248096,230529.0,0.0031140543312562436,0.22695591345378216,0.24222068247973966
83,-0.3361895536303327,240021.0,0.003769755514963107,0.2259283874843625,0.2421746293048297
84,-0.341827508273153,248206.0,0.004763810276741821,0.2245401459699888,0.24248048517766785
85,-0.3402230756162889,256052.0,0.005513805259065852,0.22323034311729245,0.2424879048898966
86,-0.3369192691802601,262926.0,0.006074436241923001,0.22209849733788917,0.24243946417092044
87,-0.33456721331250605,268639.0,0.006365503147839428,0.22112934812881307,0.2416341579134355
88,-0.33436374431985977,274676.0,0.006366842164284537,0.22056920129142585,0.24078314625551625
89,-0.3365037899934911,280689.0,0.006077070848699496,0.22043874978516487,0.23961391136570756
90,-0.3394710525074546,286748.0,0.005625619920159124,0.22055099603159084,0.23827255881036077
91,-0.34190237574369936,293447.0,0.005114098002596402,0.2207144306489071,0.23681226997262783
92,-0.342935750976618,300408.0,0.0045355208691072605,0.2209945097309203,0.23543927714348525
93,-0.34176569643672794,308123.0,0.004036743398202696,0.2211121914555956,0.23421195709354406
94,-0.340957531498597,316058.0,0.003870857163069091,0.2209007549332238,0.23351078728084476
95,-0.34158986984667894,323790.0,0.0039360257410556545,0.22043507317892844,0.23290817095535216
96,-0.3430802263251449,331088.0,0.004311983463425898,0.21971578332943353,0.23257117797866628
97,-0.34327620093278277,338671.0,0.004548516287975573,0.218893162730095,0.23243742955894472
98,-0.3427887940359481,345375.0,0.004808421691209768,0.21816284049457327,0.23239937992157378
99,-0.3423737144492882,352990.0,0.004914367209869764,0.21756208683891548,0.23234953791346477
100,-0.3428330162066576,359974.0,0.004761544608852733,0.21718592201413128,0.23224281621671947


==> csv_for_plot/pol-result/4-cg.csv <==
iter,Loss,Step,noise,lengthscale,outputscale
0,0.8584972422049866,0.0,0.6932,0.6931,0.6931
1,0.8519176823685514,3640.0,0.6832000000000177,0.683100000000169,0.683100000007396
2,0.84525357357301,7280.0,0.6731967419717337,0.673097626680045,0.6730997759394433
3,0.8385037510765317,10920.0,0.6631877450075175,0.6631388604454619,0.6630743074953019
4,0.8316613742618154,14560.0,0.653170571940259,0.653169129909509,0.6532157358919842
5,0.824721703770113,18200.0,0.6431429870628884,0.6431887965349739,0.6433242533118582
6,0.8176802483131447,21840.0,0.6331024592758279,0.633199352454921,0.633430650916687
7,0.8105357954133628,25480.0,0.623046850752413,0.6232707270245914,0.6234448291217319
8,0.8032805849320428,29120.0,0.6129731507648705,0.6133735064674847,0.6133490268483567
9,0.7959089958232115,32760.0,0.6028790396790285,0.603508866478319,0.6031632898937572
10,0.788412721257599,36400.0,0.5927625329740258,0.5936340196056876,0.5928789255553728
11,0.7807858674122276,40040.0,0.5826202161418619,0.5837742413961022,0.5824808812562352
12,0.7730213290403442,43680.0,0.5724497095143953,0.5739253683245339,0.5719692179147247
13,0.7651140140013674,47320.0,0.5622478531274803,0.5641409759722492,0.5613376067839382
14,0.7570567899508569,50960.0,0.5520122073247385,0.5544352392105568,0.5505851586664843
15,0.7488380252921512,54600.0,0.5417403069906203,0.5447407588136495,0.539708582823259
16,0.7404493962310305,58240.0,0.5314289841005115,0.5350711996748994,0.5287047267100283
17,0.7318802915111405,61880.0,0.5210756903088531,0.5253903425285348,0.5175718635705961
18,0.7231235944429403,65520.0,0.510677269076519,0.515754105087438,0.5063061519036383
19,0.7141718940750652,69160.0,0.5002306980746442,0.5062239086394341,0.49491073308265304
20,0.7050187524592935,72800.0,0.48973346829260156,0.4968987484401415,0.4833822782441507
21,0.6956474475049563,76440.0,0.4791824723481592,0.48766000291838646,0.4717214064352461
22,0.6860500398396511,80080.0,0.46857446455748725,0.47862206220809744,0.4599255750260331
23,0.6762074947361265,83720.0,0.45790603600533597,0.4696337146732347,0.44799220245294213
24,0.6661103685970393,87360.0,0.44717397262003206,0.4608157221203439,0.43592182755388437
25,0.6557451593587461,91000.0,0.436375098757531,0.4522179272904298,0.42372196765368214
26,0.6450952384496705,94640.0,0.4255075059385977,0.4437989311589732,0.41138768812024434
27,0.6341444984307171,98280.0,0.4145664190185902,0.4357071256789145,0.39890775888852437
28,0.6228717832674202,101920.0,0.4035490164636421,0.4278499268841582,0.386304183059005
29,0.6112565323209037,105560.0,0.3924515747307184,0.42029378492139824,0.37357860043164026
30,0.5992748015624745,109200.0,0.3812693622674916,0.41312639687659986,0.36073848103387957
31,0.5869001672716891,112840.0,0.36999921442308836,0.40635123694772035,0.347780875815855
32,0.574102962576535,116480.0,0.3586365446708047,0.39998169781041465,0.33470804354116657
33,0.5608541722113891,120120.0,0.3471784836178675,0.3939566929077757,0.32154693881511076
34,0.5471220228369151,123760.0,0.33562118767198373,0.3883423892870114,0.3083201894941987
35,0.5328695828039067,127400.0,0.3239590962854425,0.38324905341607074,0.29504391228779275
36,0.5180583754144159,131040.0,0.31218700555646867,0.3786709715578257,0.2817338689389998
37,0.5026535282270116,134680.0,0.3003021877490677,0.37450723163533967,0.26845258051061566
38,0.48661240672790484,138320.0,0.28829748498855423,0.3709486852693534,0.2552989611051837
39,0.4698928331900391,141960.0,0.2761686154363834,0.3676347391474553,0.24231562570141152
40,0.45244626506144037,145600.0,0.263910287879605,0.36456074988437054,0.2296473886719928
41,0.4342137863338918,149240.0,0.2515164459041909,0.3616644951906555,0.21754526358181103
42,0.41511527782582597,152880.0,0.2389804118638393,0.3587818404102716,0.2062328945834909
43,0.3950431172375508,156520.0,0.22629555835949608,0.3557954286314128,0.19605764923812627
44,0.3738439662149479,160160.0,0.21345378956157732,0.35250557491210904,0.18746748986768078
45,0.35131799240247197,163800.0,0.20044751283342027,0.34906199008135325,0.18108962436625722
46,0.3272151667414757,167440.0,0.18726709853887796,0.34525563661252845,0.17721533291778718
47,0.3012715822157067,171080.0,0.1739018814666938,0.34106495246765417,0.17586085051602668
48,0.27322474499024063,174720.0,0.16033916436155887,0.33675612026417007,0.17662557135849746
49,0.24275982206307267,178360.0,0.14656415321186061,0.33244643510959804,0.17918202230020663
50,0.20948804764083795,182000.0,0.13256314253381074,0.3284855553670443,0.1831764658690628
51,0.17288909456265011,185640.0,0.11831819163139651,0.3250028276224224,0.18815855405239343
52,0.13228257304732874,189280.0,0.10381533862805506,0.3220428962019483,0.19370821354974613
53,0.08673870577077035,192920.0,0.089035106255376,0.31928805331390747,0.19949118909663985
54,0.03497379730456222,196560.0,0.07396035279500911,0.31619202928099,0.20538532719116104
55,-0.024920638383707495,200200.0,0.0585740473558667,0.3116460846530995,0.21133287080629615
56,-0.045073014520738565,203840.0,0.053860920711469064,0.30953203150693254,0.21322721922876178
57,-0.06665347078023975,207480.0,0.04906440253183284,0.306794221697657,0.21517398870387267
58,-0.08976482339010924,211120.0,0.04419614236091376,0.3035626390237159,0.21725656169796975
59,-0.11454144252327278,214760.0,0.03926479796092417,0.2999167999300833,0.21954135055168691
60,-0.14113052295041068,218400.0,0.034277691084173494,0.29592435477890683,0.22204148967304707
61,-0.1696541196406334,222040.0,0.02924241354754283,0.2916315046903098,0.22476393452543866
62,-0.2000704593638009,225680.0,0.02417004321444428,0.28709247395770177,0.22781602870403578
63,-0.23175539099760253,229320.0,0.01907954968012615,0.282389278803274,0.2313311983262492
64,-0.26196913513284,232960.0,0.014037953449529288,0.2775946668292975,0.2352635484226209
65,-0.28096319773068484,236600.0,0.009380852204493726,0.2727631482239664,0.23950815401472106
66,-0.28329238039886623,240240.0,0.006976788345274918,0.2681009434368089,0.244045102408602
67,-0.29711308268154485,243880.0,0.007331907141821929,0.2633015471569696,0.24881055159785084
68,-0.3054012041162929,247520.0,0.008930161931430694,0.25832107303105617,0.25372240363352117
69,-0.2990506471211355,251160.0,0.011002409088056272,0.2533833990909458,0.25826377701202774
70,-0.285567579528565,254800.0,0.012931534144971191,0.2489450418425218,0.26208161007236874
71,-0.2718776637157943,258440.0,0.014463447731761564,0.24520524821326548,0.26503353789983497
72,-0.2613536558420816,262080.0,0.015496456857120621,0.24225501173448005,0.2672091925845691
73,-0.25506708972426073,265720.0,0.0160370982264746,0.2401068828734226,0.2686768256159974
74,-0.25337567773739333,269360.0,0.016102801072312916,0.2387570783484142,0.2695643528944699
75,-0.25605601387047877,273000.0,0.015739576033232755,0.23811269070240718,0.2699612835160129
76,-0.26272563973510954,276640.0,0.014997800530548002,0.23809114060368622,0.2697727423070543
77,-0.2728015497480319,280280.0,0.013930070565097988,0.23860759434014617,0.26915547553724317
78,-0.2852973184766277,283920.0,0.012610793792973213,0.2395100459287374,0.2681596326117106
79,-0.29889045735468567,287560.0,0.011123977041772766,0.24067239353832318,0.2668700604469693
80,-0.31153083365441014,291200.0,0.00959753648504798,0.24193886610719045,0.2654052624600459
81,-0.32065227324165657,294840.0,0.008226954225073977,0.2431122647574258,0.26386918836441214
82,-0.3246964759921851,298480.0,0.007305007580666822,0.2439294711636615,0.26245880301534247
83,-0.32518829094534774,302120.0,0.007109813904799724,0.244169676683483,0.2614805146861346
84,-0.32343196625602405,305760.0,0.007607098547550961,0.24403207202346508,0.26074541294079245
85,-0.31856395745399196,309400.0,0.008568802681974444,0.24366721273014438,0.26015547532968714
86,-0.31096180965296566,313040.0,0.009713563293065488,0.24332586701701184,0.2595370136168794
87,-0.3028601184099392,316680.0,0.010778820503447738,0.2431316240607604,0.2587905022093155
88,-0.2958858031249463,320320.0,0.011647136866610204,0.2431687323020686,0.2578642920252022
89,-0.2909400627970075,323960.0,0.012259309309787416,0.24343746313112624,0.2567359264932018
90,-0.2883270036746478,327600.0,0.012594846893045419,0.24393495599952805,0.25567451406099667
91,-0.28805647236751003,331240.0,0.012653161720547288,0.24460535919931795,0.25463200506915135
92,-0.28987827870775995,334880.0,0.012455811652134718,0.24542088613919494,0.2535528052151632
93,-0.29342964091167023,338520.0,0.01202986177605669,0.24635310320998152,0.25247860799513105
94,-0.2980200110564751,342160.0,0.011437080085212409,0.2473469543042119,0.2514771754408293
95,-0.30293689589703265,345800.0,0.010744774982672801,0.24826940364985217,0.2505455867947791
96,-0.30733877872328225,349440.0,0.010054351467885964,0.24900540777886093,0.2498605210902406
97,-0.31067999760559056,353080.0,0.009465519398333306,0.2494563967211919,0.2493696918430869
98,-0.31263466989193245,356720.0,0.00909065323818014,0.24959721551604636,0.24922198437910845
99,-0.31332390609686,360360.0,0.008980213592287428,0.24942306392089938,0.2494677039118863
100,-0.3127819147856483,364000.0,0.009139011391186622,0.24898450488638024,0.24989920793745177


==> csv_for_plot/pol-result/4-rrcg_005.csv <==
iter,Loss,Step,noise,lengthscale,outputscale
0,0.8584972422049866,0.0,0.6932,0.6931,0.6931
1,0.8519176823685465,3514.0,0.6832000000000178,0.6831000000001882,0.6831000000041137
2,0.8452530774810201,6808.0,0.673195725578467,0.6730886054504706,0.6733760995285533
3,0.8384995516559853,10370.0,0.6631857490375768,0.6630681441863406,0.6635117451625303
4,0.8316540937454193,13867.0,0.653167267241097,0.6530612184146143,0.653559099539351
5,0.8247111605738291,17757.0,0.6431377150343592,0.6430497610252588,0.6435611810524116
6,0.8176666907168572,21562.0,0.6330954245163862,0.6330373477577452,0.6335133723790473
7,0.8105169132277636,25115.0,0.6230379665774382,0.6230462514941286,0.6234125390773918
8,0.803255913323174,28946.0,0.6129629306366183,0.6130706188521227,0.613230649835508
9,0.7958773716473428,32639.0,0.6028676041798269,0.6031036994606683,0.6029720347143203
10,0.7883764465769354,36467.0,0.5927492761428131,0.5931741465038372,0.5926232552313737
11,0.7807473021063466,39810.0,0.5826052907973742,0.5833009215224723,0.5821708625457691
12,0.7729814549925973,43423.0,0.5724331524763843,0.5734563668280797,0.5716182832528824
13,0.7650714679454368,46903.0,0.5622310399715568,0.5636301665225263,0.5609592627495478
14,0.7570084624343749,50610.0,0.5519949640247256,0.5538216616393848,0.5501837647527632
15,0.7487885429227834,54105.0,0.5417217212559106,0.5441268161489278,0.539291057857225
16,0.7403997687480269,57852.0,0.5314091841639251,0.5344758386974956,0.5282746623322181
17,0.7318353976910612,61417.0,0.5210551953165001,0.5249095647054547,0.5171356572667545
18,0.7230840710298996,65145.0,0.5106553665521478,0.5154209284269246,0.5058676982761816
19,0.7141378978999563,68879.0,0.5002076645395004,0.5060513113677315,0.49446409048264567
20,0.7049822205481633,72592.0,0.4897087994399756,0.4967146545224055,0.4829324003027046
21,0.6956084642655977,76184.0,0.47915514591957115,0.48749144967182056,0.4712637878602182
22,0.6860037260904536,79641.0,0.46854473855134393,0.4783324326958516,0.45946582711210243
23,0.6761589349848758,83685.0,0.45787465444277914,0.4693339303495375,0.44753460068486844
24,0.6660599499856635,87497.0,0.4471413731221611,0.4605108302450788,0.435458657259133
25,0.6556947868783535,91170.0,0.4363417063186185,0.45196216190348054,0.42325302286374317
26,0.6450461717425386,94896.0,0.42547250268061626,0.44369491318020954,0.4109065363507598
27,0.6340955245460718,98536.0,0.4145289034910838,0.4357767042797246,0.3984252304686866
28,0.6228232685950569,101971.0,0.40350915720327113,0.42816337015080796,0.3858299747614884
29,0.6112068958014409,105838.0,0.39240917597408953,0.42088678265308743,0.3731116739722549
30,0.5992218962617925,109532.0,0.3812251873940308,0.4139102013035998,0.3602818033344164
31,0.5868434945788743,113292.0,0.36995343350904014,0.40737143662609404,0.34733871587222337
32,0.5740430228887201,117052.0,0.3585906001128207,0.4011577512735176,0.3342961615244543
33,0.5607909679848354,120728.0,0.34713227874801045,0.3954179387573159,0.32117100314844305
34,0.5470554378549408,124653.0,0.33557443083991667,0.39014320221153803,0.30799764605574614
35,0.532799214189528,128386.0,0.32391140318195616,0.3852664132785619,0.29475925100867145
36,0.5179888662744028,132205.0,0.3121403175009263,0.3808198810576936,0.28149694026397337
37,0.5025853644283298,135817.0,0.3002551582113676,0.37674915894308164,0.26826093679321034
38,0.48654927990076363,139894.0,0.2882509060394306,0.37305579192229765,0.25513754146285933
39,0.46983737354063854,143878.0,0.27612310164067283,0.36959571687553694,0.24222756591287992
40,0.452395373240768,147389.0,0.26386544220992936,0.3661459397279048,0.22963935888470766
41,0.43416204976882916,151219.0,0.25147205134177475,0.3627694521185262,0.21757338468952758
42,0.41505946354460566,154734.0,0.2389371525570738,0.35946033352496054,0.20636166495198852
43,0.39497670535000506,158650.0,0.22625374125415432,0.35605745541234385,0.19634226904311458
44,0.37375786876186035,162285.0,0.21341259355382358,0.35234505056477944,0.18793874658437243
45,0.35120882734823433,165926.0,0.2004055091911571,0.34839113422147566,0.1815871695426673
46,0.32708941990239937,169510.0,0.18722381638241847,0.3442934076174261,0.17775216642943134
47,0.30114283152273175,173303.0,0.17385688583010384,0.34018412262394354,0.17638204443530386
48,0.2730862592006979,176907.0,0.16029218323310795,0.3359200523890611,0.17730874879339398
49,0.2426146187891199,180677.0,0.14651528530334382,0.3319875122516484,0.18000093988121427
50,0.20932836144734873,184361.0,0.13251076334251433,0.3282695471490835,0.18413838163894444
51,0.17271994788655567,188192.0,0.11826465753911,0.32504110483930215,0.18921158256242535
52,0.1320933857767853,192000.0,0.10375682382017737,0.32212934992865055,0.194804150651153
53,0.08652426143563588,195830.0,0.08897075408125152,0.31941817617737567,0.20041308964610322
54,0.034684529986316194,199145.0,0.07389052598098438,0.3157413907582505,0.20610642288399034
55,-0.025410243424541363,202767.0,0.058495412346714154,0.3103731085154549,0.2113773729751913
56,-0.04561808816590523,206310.0,0.05377893520786342,0.30826050907447944,0.2128570384238854
57,-0.06728273946598563,210228.0,0.048976396220033504,0.30544311591228573,0.21432514539505956
58,-0.09049180821277047,214025.0,0.044100452555691685,0.302168734852012,0.2158321626674147
59,-0.11538432123112348,217651.0,0.03916060788970584,0.29848300149821483,0.21727075974115187
60,-0.1421114850708462,221123.0,0.034166021579804334,0.2944281571142645,0.21881243883576956
61,-0.17084658963563945,224877.0,0.029116114374736206,0.2900826353461148,0.22082876786753192
62,-0.2015713313544061,228804.0,0.02401339032486603,0.28556991678520477,0.22324046592230287
63,-0.2335787245645065,232396.0,0.01888334671641044,0.28095433049955626,0.2261210455623439
64,-0.2642929020878002,236141.0,0.013728353038484832,0.27618023908168743,0.22949870878870485
65,-0.28108866152277356,239935.0,0.008617688937157468,0.27147070560544834,0.23338025146466
66,-0.20574806016016756,243726.0,0.0037692182706281427,0.26682436758928046,0.23752169307277032
67,-0.15800251111235392,247350.0,0.0027905212862884485,0.26276966559380016,0.24159269951043913
68,0.048509113872530825,250989.0,0.0014451690462816997,0.2583599806784012,0.24595799090093365
69,0.5005020333790907,254575.0,0.0006356066152013534,0.2537395064234358,0.2503515960747661
70,0.39873565792554416,258240.0,0.0006356066152013534,0.24888008390366742,0.25501688757064844
71,-0.2726751114152885,262194.0,0.003109929951511166,0.24619949878473812,0.2576248581322243
72,-0.32605081308514267,265835.0,0.005511604217985937,0.24361745320049544,0.26008389982381974
73,-0.3243143386056048,269792.0,0.00774572874077608,0.2409266844430388,0.2627793138625468
74,-0.3088859412204888,273603.0,0.009892198745111592,0.23810441147554723,0.2656354682951829
75,-0.29028208771187014,277078.0,0.01183347629867034,0.2355406200030008,0.2682203342602378
76,-0.27178813029321475,280751.0,0.01358949459167821,0.23322405811113728,0.2705560596468781
77,-0.2544679082646115,284700.0,0.015176744245512724,0.23113571360716365,0.27266456125762295
78,-0.23862911159169567,288558.0,0.016611147515787864,0.22925366691411775,0.27456337769629824
79,-0.22430329908345034,292292.0,0.017907215766428113,0.22755942094005946,0.2762724016941399
80,-0.21142193613276997,295807.0,0.019078073957394855,0.22603942948614594,0.2778071442723786
81,-0.19987111452397982,299336.0,0.020135645263777178,0.22467628924127128,0.2791837672625785
82,-0.18954187795235308,302976.0,0.02109036990652318,0.2234616745029126,0.28041731657099017
83,-0.18031064064575805,307016.0,0.021951681649339354,0.222376885116887,0.2815209480136914
84,-0.17207167928579092,310682.0,0.02272866319250882,0.22141428684021097,0.28250727106364754
85,-0.16472390709867019,314453.0,0.0234290330455724,0.22056130756243242,0.2833876029227374
86,-0.15818172971703348,318210.0,0.02406009385310068,0.21981127572724096,0.2841705866640302
87,-0.1523615009529713,321707.0,0.024628474181115186,0.21915394183062478,0.28486330001310484
88,-0.1471922368210759,325289.0,0.0251399788568039,0.21858172382678023,0.28547435452514375
89,-0.14260476617390527,328639.0,0.02560007841482884,0.21808535474383328,0.28601069224032794
90,-0.1385419358711861,332295.0,0.02601350216581324,0.21765835719779306,0.2864800637649125
91,-0.13494525316303566,336163.0,0.026384862379628643,0.2172921562123972,0.28688931125181644
92,-0.13177009358811706,339927.0,0.026718099361656603,0.21698223994494117,0.2872443527982149
93,-0.1289798280481356,343451.0,0.027016748935081658,0.21672591071813044,0.28754885282190096
94,-0.1265350974093669,347068.0,0.027284128481955834,0.2165177875056854,0.28780749848784803
95,-0.12440298325219032,350475.0,0.027523173999017065,0.21635386296319523,0.28802337403197825
96,-0.1225548485300961,354081.0,0.027736595090669742,0.2162316582706614,0.2882026481242664
97,-0.12095847614089489,357531.0,0.02792682374701075,0.21614500662235617,0.2883483499690296
98,-0.11959018557326336,361292.0,0.028095911181913406,0.21609042743718795,0.28846204209503123
99,-0.11842812647331641,365034.0,0.028245904478094077,0.21606576274667158,0.2885491169852337
100,-0.11745203888477855,368723.0,0.02837853881036246,0.21606760132562067,0.28860954312304193


==> csv_for_plot/pol-result/4-rrcg_01.csv <==
iter,Loss,Step,noise,lengthscale,outputscale
0,0.8584972422049866,0.0,0.6932,0.6931,0.6931
1,0.8519176823685503,3698.0,0.6832000000000177,0.6831000000001729,0.6831000000067471
2,0.8452530321355783,7325.0,0.6731965119593615,0.6730864878800464,0.6732162903889266
3,0.8385005543678956,11052.0,0.6631875129452101,0.6630791122648191,0.6632664800452309
4,0.831654835469417,14710.0,0.6531701917522825,0.6530579973837842,0.6533184144836
5,0.8247154773321084,18402.0,0.6431427523244192,0.6430873035901857,0.6433098475837574
6,0.8176746885218231,21970.0,0.6331026353222349,0.6331121667696059,0.6333153709036556
7,0.8105278573336315,25500.0,0.6230471915015078,0.6231507496523552,0.6232264749388126
8,0.8032716427028924,29264.0,0.6129739267678948,0.6132358860044411,0.6130937908185322
9,0.7958998486623348,33034.0,0.6028806911533329,0.6033622554203624,0.6028770586715478
10,0.7884065680593128,36670.0,0.5927644812045494,0.5935445543532398,0.5925620544655704
11,0.7807842863222701,40256.0,0.5826227481926015,0.5837699496530012,0.5821378952143084
12,0.7730256019496256,43896.0,0.5724524565502861,0.5740395014379984,0.5716010759592185
13,0.7651229162023068,47653.0,0.5622507116184163,0.5643560627529752,0.5609492455923445
14,0.7570678182706423,51237.0,0.5520155585429675,0.5547006633603981,0.5501807636362178
15,0.7488543162999978,54850.0,0.5417436288336257,0.5451306237999013,0.5392908430760507
16,0.740474144601597,58534.0,0.5314327344215053,0.5356509798300343,0.5282785593968344
17,0.7319155869672992,62183.0,0.5210793072571683,0.5262264720102247,0.5171378030851277
18,0.7231706998460549,65866.0,0.5106813802773668,0.5168792358733871,0.5058746723753268
19,0.7142299249366473,69544.0,0.5002357161545595,0.5076349256363818,0.49448033439946104
20,0.7050782656285371,73207.0,0.48973935451167316,0.4984018799802491,0.48294801361673795
21,0.6957065151296745,76876.0,0.47918880159797805,0.48923422552659485,0.47128164398126143
22,0.6861043532614722,80708.0,0.46858188592901207,0.48015518874653285,0.4594807184934
23,0.6762581965482398,84435.0,0.45791433443020857,0.47117059854342047,0.4475437822499132
24,0.6661531233364988,88035.0,0.4471835514004173,0.4622138441860617,0.43548676734622127
25,0.6557799418385232,91853.0,0.43638595781305767,0.4534652976479529,0.42329063206954753
26,0.6451241750735015,95458.0,0.42551837652185964,0.444997716941351,0.4109579488286648
27,0.634166741414174,98989.0,0.4145777106260596,0.4367715939892994,0.39849638407541427
28,0.6228887542074845,102676.0,0.40355982695060344,0.4288578424586868,0.385910469313065
29,0.6112684050281865,106356.0,0.3924611582538633,0.42128680937690155,0.3731992237078757
30,0.5992817601897958,110152.0,0.38127838125495445,0.41408899929136744,0.3603566524160905
31,0.5869020461632203,113936.0,0.3700067671257068,0.40732791648990535,0.34739601458670505
32,0.5741013280735004,117595.0,0.3586436175595622,0.4009108928433005,0.3343362333616807
33,0.5608502586777256,121275.0,0.3471849785643158,0.394961707819193,0.32119964823402014
34,0.5471150554051568,124946.0,0.3356259524424644,0.38956213730406986,0.3080048929017243
35,0.5328600059008395,128574.0,0.32396242319751534,0.384652129402792,0.294748499355806
36,0.5180506063559525,132309.0,0.312190576023444,0.38033077367767393,0.28148585847172714
37,0.5026491958545902,135908.0,0.3003051294818406,0.37642108601290786,0.26827297357107543
38,0.4866162737684985,139611.0,0.2883018733973649,0.3728061311899716,0.25515284858635817
39,0.46990700464761026,143210.0,0.2761736700440726,0.3695487670393531,0.24224676069532317
40,0.45247134146660717,146842.0,0.263916399198043,0.36637828002357753,0.22967223891445449
41,0.4342483524133082,150469.0,0.2515236521564371,0.3633416805992521,0.2176666341975503
42,0.4151543888146575,154166.0,0.23898973277752575,0.36014178353462567,0.2064115327323752
43,0.3950793386199665,157819.0,0.22630615532582388,0.35680293822419884,0.19632757738977896
44,0.37387065003077224,161334.0,0.21346656148654802,0.3532461063584336,0.1879986236800725
45,0.3513225139804431,165027.0,0.2004616436733147,0.34938304461351766,0.18189344590537804
46,0.32719831527842624,168641.0,0.1872825189327239,0.3451731847660666,0.17823330082966535
47,0.30124482580990225,172410.0,0.1739177080491713,0.34083132651104814,0.1770397778030871
48,0.27319431956736784,176031.0,0.160354576693133,0.3363988964150256,0.17796127044869814
49,0.24273688340021324,179599.0,0.1465796368158404,0.33205379549539815,0.18063491500739998
50,0.2094806850465024,183225.0,0.1325772940553238,0.3280903712978613,0.18452957589465122
51,0.1729002577571861,186943.0,0.1183321097316469,0.3248387010684246,0.18923903802065756
52,0.1323081766712508,190512.0,0.10382845759968892,0.3220595348359057,0.19444625122046572
53,0.08677400404406627,194272.0,0.08904760070768541,0.3192789766347781,0.19990821289096739
54,0.03501609825067798,197900.0,0.07397110195569703,0.31623222691143066,0.20532693724675422
55,-0.024824688545696933,201513.0,0.058581873051078176,0.31205619914006644,0.21068832902847898
56,-0.04494189976816794,205108.0,0.05386710468130343,0.3100986466383079,0.21219820990049193
57,-0.06650172662090066,208685.0,0.04906906040838179,0.3073917132054347,0.21369174295007343
58,-0.08960664835289833,212369.0,0.04419743542888571,0.30413559267319445,0.2152421870288862
59,-0.11438985822849324,216219.0,0.039260659279613815,0.3004194735260325,0.21683488909104373
60,-0.1409816669112837,219853.0,0.03426721847533414,0.29634976831979337,0.2185876191480966
61,-0.16951443647456566,223558.0,0.029219496472747974,0.2919937344548078,0.22052590735582336
62,-0.19993552861068375,227247.0,0.024125789780462824,0.28742843913130417,0.22298228828047412
63,-0.23073511600862578,231117.0,0.01903202870102922,0.2835502631099716,0.22582089612036746
64,-0.2596129142657202,234945.0,0.013890805126247997,0.279459064249023,0.22926889555639104
65,-0.27350215939047323,238561.0,0.008818981288914458,0.2751911115142946,0.23314172115900644
66,-0.2232000203019362,242187.0,0.004560758807588172,0.2708782935400575,0.23735956983559214
67,-0.13458795821784728,246012.0,0.0028276787533281847,0.2667680921062857,0.2405392977047307
68,-0.2731614460621542,249661.0,0.005085294093529208,0.26276428826715037,0.24427591498705892
69,-0.3060714639669982,253530.0,0.007338424033375707,0.2584757807988126,0.24821796303293073
70,-0.3066992242593481,257349.0,0.009603775637199845,0.2541997515830022,0.2520754737715976
71,-0.29709393452074095,260954.0,0.011459279781975694,0.2502467954355673,0.25590259583557584
72,-0.28450701543653073,264646.0,0.013069460997925789,0.24664941805259066,0.2593634782607145
73,-0.2721910380033559,268457.0,0.014385984721876988,0.2434244311020404,0.262361682503793
74,-0.2610616841179433,272163.0,0.015453094227627522,0.24056626078925303,0.26498736867931094
75,-0.2512666868885168,275869.0,0.01632320881446082,0.23805228849091695,0.26722518458903033
76,-0.24306067253419392,279511.0,0.016999673518412334,0.23584207489734887,0.26915154056270285
77,-0.23638806451990907,283207.0,0.017510060010138516,0.23392814952676666,0.2707375489436107
78,-0.23140174049238663,286913.0,0.017857204352396194,0.23235691700947603,0.2719825062421934
79,-0.22792585745478258,290461.0,0.01807063517388533,0.23112220275152856,0.2729170184966272
80,-0.22594149324754104,294381.0,0.01814763922621449,0.23013473377483243,0.27357584326525625
81,-0.22532276673253837,298003.0,0.01811251446471544,0.22943494917516363,0.27397205193583746
82,-0.22602895358917882,301684.0,0.017972547310620514,0.22902578885565017,0.2741784503447258
83,-0.22795510775882935,305300.0,0.01773581029412009,0.22885469030137248,0.2741521904065715
84,-0.23105986517845375,309063.0,0.017403779030276584,0.22888993188301004,0.27390829162044483
85,-0.2352425153432633,312744.0,0.01698731882637737,0.22912805937327949,0.2734723329260121
86,-0.24042966133630575,316331.0,0.016492964666901797,0.22956165238522866,0.27286116798150345
87,-0.24647275659096807,319974.0,0.015932675547738622,0.23017707181746588,0.27212961517983114
88,-0.2532067961485302,323458.0,0.015318202212005033,0.23094456205697492,0.2712794803990668
89,-0.2605357251924312,327086.0,0.014649917697827544,0.23181331833117325,0.2703584817568868
90,-0.2684400249146442,330779.0,0.013923045803658189,0.2327493844433159,0.2693468194987732
91,-0.27684982065696334,334511.0,0.013136470959154805,0.23371764164920045,0.26826238112524786
92,-0.28556632589246816,338215.0,0.012302486612537467,0.23471329659984771,0.267183288587821
93,-0.2943077517422089,341915.0,0.011439041341171546,0.23568655566589938,0.26601462306814416
94,-0.3028801768122001,345615.0,0.010553434251870346,0.23669245283076965,0.2648864692077117
95,-0.31118887440316806,349399.0,0.009623090784294562,0.2373700921546911,0.2637333978358168
96,-0.31906571086524743,353123.0,0.008644866514949072,0.23800075498732573,0.2626246375783153
97,-0.32554752634930634,356803.0,0.00768217314703303,0.2386387484776233,0.2611529530957548
98,-0.32991415127373597,360522.0,0.006738869207954339,0.23920789810114995,0.2607042618800417
99,-0.3313520436287039,364082.0,0.005886390822433153,0.23964450642040958,0.26029786889340534
100,-0.32982005547166654,367707.0,0.005132141717164854,0.23975524413493887,0.2599708788466988


==> csv_for_plot/pol-result/5-acg.csv <==
iter,Loss,Step,noise,lengthscale,outputscale
0,0.8584972422049866,0.0,0.6932,0.6931,0.6931
1,0.851959493190456,2077.0,0.6832000000000162,0.6831000000000751,0.7030999999995204
2,0.8454137897704256,3993.0,0.6732616889856243,0.673460507311354,0.7082915380648576
3,0.8388324592887001,6092.0,0.6632898375624892,0.6647079357096823,0.712498402042707
4,0.8321892757255537,8004.0,0.6532889752313018,0.6565660901179017,0.7147808600062673
5,0.8254696440634465,9999.0,0.643284608572788,0.6486298790245192,0.7152592637825693
6,0.8186674647639454,11937.0,0.6332631612852281,0.6409112501248906,0.7153889073481436
7,0.8117502757774578,13840.0,0.6232098357599635,0.6331858929872449,0.7141289957147837
8,0.8047699959568649,15741.0,0.6131675718847281,0.6259494480495252,0.712125705957453
9,0.797659611438442,17759.0,0.6031001827320664,0.6185612837163699,0.708675876065721
10,0.7904394186332824,19669.0,0.5930459746569192,0.6110209392916256,0.7038172830730524
11,0.7830752831226777,21712.0,0.5829754228547859,0.6029988320391069,0.6983373542235283
12,0.7755776548248458,23695.0,0.5728607513793975,0.5951335961156289,0.6926484343858811
13,0.7679486848470686,25415.0,0.5627239546022426,0.5874459364915955,0.6859672641185957
14,0.7601359062631449,27528.0,0.5525369325734368,0.5793738914646351,0.6783502923672287
15,0.7521380645526357,29489.0,0.5422976515586937,0.5709553259579044,0.6702684933052863
16,0.7439488217325857,31624.0,0.532006424219604,0.5622275100343433,0.6616015461216489
17,0.7355918544434726,33704.0,0.5216846456251353,0.5533376613944292,0.652938700460759
18,0.7271075048988653,35469.0,0.5113485343694976,0.5450827858448778,0.6443889527522892
19,0.7184357310494521,37435.0,0.5009455617513611,0.5372854320943228,0.6357501159799729
20,0.709566506579176,39505.0,0.49048424313853217,0.5299241790208826,0.6266977029172017
21,0.7004545650385018,41559.0,0.4799567743595016,0.5223053667907521,0.6171182260169903
22,0.6911477209983097,43341.0,0.4693806925899495,0.5155669352784046,0.6071881980540297
23,0.681634913121774,45226.0,0.4588034388426481,0.5086468186551001,0.5968003558475384
24,0.6718584777146536,47294.0,0.44815308175168234,0.5013084994319347,0.587016886206418
25,0.6618248392697316,49157.0,0.4374377738769287,0.4946218145140477,0.57664914626151
26,0.6514738722952537,51280.0,0.42661926754842927,0.48814254363517473,0.5659545788748223
27,0.6408429535788989,53092.0,0.41573224600408143,0.48263507180956283,0.5548555196957212
28,0.6298785403695172,55289.0,0.40475950560162,0.4771913943878621,0.5437196859959017
29,0.6185524981296265,57150.0,0.3937167612205872,0.47133562349383473,0.5321854698056149
30,0.6068382818217356,59136.0,0.38257274573833305,0.4655092897224517,0.5206404908469521
31,0.5947218922524591,61123.0,0.37135605835518726,0.45928325005971654,0.5088435186336534
32,0.5821603314387594,63168.0,0.3600342256689894,0.45287512636875205,0.49704996692311004
33,0.5691286564196,65315.0,0.34861871328436933,0.4460586873716212,0.4851389352251805
34,0.5556246154244839,67403.0,0.3371025270359994,0.4397998741585961,0.47328029136467553
35,0.5416164698153222,69321.0,0.3255082997217276,0.43359816245342275,0.46119098561185584
36,0.527063351143047,71378.0,0.3138290215775589,0.42756199358788594,0.44886193946388886
37,0.5118639750556888,73306.0,0.30201564054185864,0.4215673499771868,0.4363786633532838
38,0.49597792362202653,75327.0,0.29007981392358817,0.41552219695371295,0.4236611559207438
39,0.4793621863649677,77279.0,0.2780233366293334,0.40979146996639976,0.4107076539803287
40,0.46193544160232136,79309.0,0.26584105131425045,0.40385584172602024,0.3975274468060716
41,0.44369219790048703,81111.0,0.2535725675949856,0.39820985930253033,0.3839913398101161
42,0.42443784319979944,83086.0,0.241134427574979,0.3925723423050595,0.37034605484455035
43,0.40410583624489393,84941.0,0.22852930078258127,0.38835134201632726,0.3563113687063768
44,0.3825336985412446,86952.0,0.21574871961535796,0.3838740810346076,0.3419764986276143
45,0.3595621014029547,89049.0,0.20280460435229555,0.3774055555112753,0.3278220479181032
46,0.335076049197023,91157.0,0.18968538510231114,0.3706804764004178,0.31382865250180775
47,0.30892955501506086,93067.0,0.17643298908692057,0.36290137077478823,0.29952590962090486
48,0.2807588203526258,95048.0,0.1629381949281292,0.3552339036493906,0.28543041389027235
49,0.25037573827386933,97098.0,0.14924861138631662,0.3472911019508696,0.2716610111294562
50,0.21725260372717334,99143.0,0.13529195561144436,0.3385905183844907,0.2577154876391833
51,0.18091876832300216,101304.0,0.1210793773238257,0.3314776629882761,0.24361765515401293
52,0.14084167106056497,103595.0,0.10662497871239751,0.3239993398992423,0.23033098172675157
53,0.09602291402848977,105840.0,0.09188886113044314,0.31747981309465495,0.21798685990963487
54,0.0452022366376381,108061.0,0.07684825386907634,0.31200560568057845,0.20634925422452166
55,-0.01319668529160045,110133.0,0.061490383491517635,0.30686141982023013,0.1949467265581692
56,-0.03263727962747756,112339.0,0.05676997158609203,0.30627384013687314,0.1927781587457433
57,-0.053313515277509965,114752.0,0.051972216002409304,0.3050407825697108,0.1914889165303975
58,-0.07528130046130703,117143.0,0.04712056837661418,0.303227667311705,0.19088578508106105
59,-0.09873159357059573,119509.0,0.04220410139129837,0.3007862000247713,0.1903992272810849
60,-0.12379219723807959,122198.0,0.03723235930321787,0.29765703281884337,0.18984619137662975
61,-0.15071965474994367,124975.0,0.03219216361314223,0.29399862450265163,0.19002598598232728
62,-0.17957589398115734,128008.0,0.027081914948107765,0.2899933916814244,0.1913040569833032
63,-0.20983961589542918,130994.0,0.021936303718184523,0.28570719673268,0.19346926990673846
64,-0.23969325637667338,134333.0,0.016799738671575415,0.2812524002722125,0.1962529576995795
65,-0.26331013747983717,138308.0,0.011687193188739523,0.2766667859103288,0.19972387877172446
66,-0.2566291983446996,142613.0,0.006911689369374602,0.2720935437261894,0.20363456799553295
67,-0.23312638228487118,148454.0,0.004893001853785909,0.2674603554415542,0.20791113636239622
68,-0.2771312705468078,155294.0,0.006020136024555504,0.2628359000726653,0.21245135371744678
69,-0.29958559417169944,161536.0,0.0069870085824852175,0.25798263273638344,0.21723702603869857
70,-0.31056794601274174,167272.0,0.007953093936316014,0.2530599267469172,0.22200145050621883
71,-0.31621541960482946,172770.0,0.00819626376246908,0.24831397942597716,0.2265774902781177
72,-0.32204750971892243,178172.0,0.007802345718138006,0.24373269151984425,0.23102581951890408
73,-0.3268840692337454,184105.0,0.007408486988207821,0.23934663390865255,0.23505610625738468
74,-0.3319968052818907,189805.0,0.006752994056666039,0.2352381486611711,0.23874227354368377
75,-0.3369253112705828,195950.0,0.005913366739382579,0.23130841868317303,0.24208337680142206
76,-0.3401778335736312,202307.0,0.005238111002923988,0.22753127826894456,0.2451423892441307
77,-0.3420300681094278,209231.0,0.004769967463295328,0.22399922035539635,0.24797572518802738
78,-0.34198038417047427,216551.0,0.003920859694083327,0.2207120227666231,0.25051091386179763
79,-0.33719022796398235,225049.0,0.0031286697135759927,0.2176094033967033,0.2528304496148348
80,-0.3385953083978668,235016.0,0.0030877454372082664,0.21453232699236918,0.25501989385936774
81,-0.3420579370239858,244612.0,0.003920220731817357,0.21164020160458843,0.2570289909514706
82,-0.3376184624032777,252886.0,0.00451167979817521,0.20887015412442747,0.2588918093071711
83,-0.33173924993308695,260104.0,0.004942851414041473,0.20666346661516413,0.260317716576828
84,-0.33027670640018736,267530.0,0.004874981808145875,0.2052122065246402,0.2611949863850572
85,-0.33373973609928553,274442.0,0.0042896731291647405,0.20432956634062505,0.2616169800134799
86,-0.3371438802942494,281965.0,0.0034761926805353194,0.20397432584306288,0.26161715773741295
87,-0.33381152571614225,290465.0,0.002624887650825274,0.20388434820803514,0.2613724957389846
88,-0.33475605499633937,301149.0,0.002705449419685329,0.20404138337644886,0.2609270840564404
89,-0.3377412294934669,311745.0,0.0032953369424720625,0.204334553890855,0.2602695649743246
90,-0.33830339827089273,321302.0,0.0035337432371390608,0.20505139232264086,0.2593895440183294
91,-0.33908491422622944,330400.0,0.003610615357145014,0.2060075375450002,0.2583242235889312
92,-0.34007922607477153,338432.0,0.003577313769950395,0.20716630830150948,0.2571459309290227
93,-0.34093373972718155,346796.0,0.0035936072442744483,0.20842161091940867,0.2558198382677317
94,-0.341662800873558,355310.0,0.0036576246626057267,0.20970674013844404,0.25444585323098723
95,-0.3422240260328103,364007.0,0.003673910749628301,0.21097014963018135,0.2531659037192052
96,-0.34272875419168203,372686.0,0.0037681919124772055,0.21230968841680195,0.2518231526434112
97,-0.3429894995733332,381224.0,0.0037754468226054686,0.21348056685943487,0.25058794630768216
98,-0.3431775363391218,389675.0,0.0038240139730774387,0.21457089247622294,0.24942689511630486
99,-0.3434447667921402,397841.0,0.004013533038346651,0.21562846820248263,0.24828796801351571
100,-0.3434354339166792,405814.0,0.004008738292899086,0.21669720684320007,0.2471975626395793


==> csv_for_plot/pol-result/5-cg.csv <==
iter,Loss,Step,noise,lengthscale,outputscale
0,0.8584972422049866,0.0,0.6932,0.6931,0.6931
1,0.8519176823685521,3640.0,0.6832000000000177,0.6831000000001741,0.6831000000076921
2,0.8452539392085585,7280.0,0.6731965783884128,0.6731000478890047,0.6732287552233216
3,0.8385006696704546,10920.0,0.663187542823221,0.6630799400468844,0.6632817063710092
4,0.8316560175918023,14560.0,0.6531703057116662,0.6530744752044934,0.6533511370436811
5,0.8247162237984672,18200.0,0.6431428343187008,0.6430923823232378,0.6434000872139858
6,0.8176753454211068,21840.0,0.6331023801932214,0.6331205539233392,0.6333808115912871
7,0.8105283373276525,25480.0,0.623046796009067,0.623156853187725,0.6232932857229629
8,0.8032687103390642,29120.0,0.6129736389237005,0.6131838640929463,0.6131240685610407
9,0.7958948422386238,32760.0,0.6028799601125157,0.6032792090840159,0.6028908312001365
10,0.7883975434906858,36400.0,0.5927631059876326,0.5933946694053946,0.5925745551508934
11,0.7807712960004134,40040.0,0.5826206725551889,0.583549448236548,0.5821686719490892
12,0.7730068550971335,43680.0,0.5724496912652511,0.5737117649752788,0.5716464595943
13,0.7650975508110408,47320.0,0.5622477630149418,0.5638930312211772,0.5610068618305388
14,0.7570387264196135,50960.0,0.5520124173151177,0.554152646098046,0.5502529910657479
15,0.7488175265488176,54600.0,0.5417410361555324,0.5444011323157019,0.539375749754533
16,0.7404285574450898,58240.0,0.5314310668726858,0.5347008053884654,0.5283735592216848
17,0.7318645482028459,61880.0,0.5210790393119679,0.5251047656173979,0.5172412257396208
18,0.7231143749147054,65520.0,0.5106817987241606,0.5155908116937306,0.5059763505091627
19,0.7141692862197854,69160.0,0.5002368484772111,0.5061846518184635,0.4945823107410012
20,0.7050148008189956,72800.0,0.4897404556444122,0.49681416334281414,0.483059297745684
21,0.6956396262675979,76440.0,0.4791900963225396,0.48746564173590884,0.47140066834237726
22,0.6860386141659287,80080.0,0.46858250593190043,0.4783197585308814,0.4595996939821954
23,0.6761975862537811,83720.0,0.4579145871889596,0.4693505450748275,0.44766486742431216
24,0.6661014039030406,87360.0,0.4471834464966368,0.4605215735146991,0.4355936676086742
25,0.6557373376555313,91000.0,0.43638596804994134,0.4519074719471407,0.42338327143762533
26,0.645087634743423,94640.0,0.4255180449223163,0.44349819418469505,0.4110322324060281
27,0.634136034643558,98280.0,0.4145765284393377,0.43534704749375586,0.39855368270844505
28,0.6228631672392462,101920.0,0.40355807484402495,0.42749535398773025,0.3859411645318836
29,0.6112496293140992,105560.0,0.39245916955056814,0.42012323176990923,0.3732039923456858
30,0.5992684180057115,109200.0,0.38127626856220787,0.4130930297589969,0.36034856980948066
31,0.5868936598504403,112840.0,0.37000500947569714,0.40655951281929903,0.3473771738877713
32,0.5740959386003468,116480.0,0.3586420310000536,0.40032812512107685,0.33430690516630157
33,0.5608457944617906,120120.0,0.347183272502808,0.39456583409728396,0.32114929507903134
34,0.5471113863029725,123760.0,0.33562461957814416,0.38932374088604976,0.307945686669428
35,0.5328568205255052,127400.0,0.3239613335129314,0.38463349017941,0.29469321867090603
36,0.5180467856983284,131040.0,0.3121890406427888,0.38044761656626125,0.2814263691329946
37,0.5026450980660857,134680.0,0.30030317959818975,0.3765565955731161,0.2682113648501148
38,0.48661232097929014,138320.0,0.28829951532969694,0.37296773334668837,0.255094358120287
39,0.4699044560418662,141960.0,0.27617224954129777,0.369659144930363,0.24217449543173222
40,0.4524701315927651,145600.0,0.263915798872853,0.3664134167843358,0.2296148776951978
41,0.43424476188427746,149240.0,0.25152318017338055,0.36320649865765275,0.2175436727269799
42,0.4151446462199853,152880.0,0.23898871243575384,0.35973871385174155,0.20638848209678165
43,0.39505905240770667,156520.0,0.22630547111785218,0.3560716283212466,0.19646375402424032
44,0.373843104651394,160160.0,0.21346690380066125,0.3521968377212139,0.1880807737307736
45,0.35129269346097414,163800.0,0.2004629540309934,0.34810914506572616,0.18194874491469182
46,0.32717284042406275,167440.0,0.1872828334893026,0.3438423382657004,0.17822912574155683
47,0.3012396570333248,171080.0,0.17391736720463183,0.339438042926489,0.176727124179655
48,0.27321036197884857,174720.0,0.16035349786943662,0.33514386926415973,0.1773915828720539
49,0.2427665427760913,178360.0,0.14657829546298495,0.3313038972707453,0.1798362834268132
50,0.20950228001023144,182000.0,0.13257450943587323,0.3279131662856433,0.1836726430126041
51,0.1729079064235025,185640.0,0.11832845208969098,0.3250618686398564,0.1884867451458789
52,0.132309254733651,189280.0,0.10382336543221675,0.3225364768364182,0.19377694873207468
53,0.08679060031976775,192920.0,0.08904193045015155,0.3200984296272444,0.19934469785879755
54,0.035065721926854775,196560.0,0.07396736063364356,0.3170193690809363,0.2050701874835237
55,-0.02479843569104351,200200.0,0.058583125226261606,0.31222011851471365,0.21096098924412893
56,-0.044943142748811435,203840.0,0.05387058395194959,0.31004445963709854,0.2128367049203979
57,-0.0665093976817557,207480.0,0.04907493941649977,0.3072870142574883,0.21484732817801414
58,-0.08960481773753448,211120.0,0.044207543272142,0.30403489807807665,0.2169966056467433
59,-0.1143639816932144,214760.0,0.0392772328130912,0.30035587721694074,0.21934064075584067
60,-0.14092796200213248,218400.0,0.034291075669875624,0.29633880363460996,0.22188126156303462
61,-0.1694163005120301,222040.0,0.029256897688364578,0.292021879950504,0.22462874860071072
62,-0.19977861269474165,225680.0,0.02418597431145595,0.2874656526390791,0.22770822264496304
63,-0.2313802008418971,229320.0,0.01909832244411975,0.28274256640037637,0.231227920683515
64,-0.26149985683632754,232960.0,0.014057840906696487,0.27792067543771226,0.23518178340079657
65,-0.2803830098456154,236600.0,0.009411932357241323,0.2730718741673505,0.23943337937329962
66,-0.28269796405126746,240240.0,0.006999513384350656,0.26839980599726343,0.2439655451832648
67,-0.2964803602885227,243880.0,0.0073127004732791556,0.2635706621733622,0.24872241825538915
68,-0.3052033934782571,247520.0,0.008894308367665279,0.2585701125110909,0.25361901660480785
69,-0.29903872131313525,251160.0,0.010989665762047733,0.2535941752126358,0.25817430217481047
70,-0.28553014037050145,254800.0,0.012937565838514804,0.24913834428661938,0.26201713454994463
71,-0.27176367643837335,258440.0,0.014486251267970294,0.24547492635104193,0.26514730831961253
72,-0.26110716040107473,262080.0,0.01554178666535058,0.24261666934495776,0.2675775765768641
73,-0.25474460725115383,265720.0,0.016098289208995285,0.24056263587233762,0.2692837979445734
74,-0.2529523568311212,269360.0,0.016180205508590048,0.23929490804149867,0.2704054447113035
75,-0.25551573224329804,273000.0,0.015833760933650968,0.23872128496528694,0.2709102562882892
76,-0.26207991877953113,276640.0,0.015101647301547984,0.23874682401110628,0.27086042755400686
77,-0.2720214434964239,280280.0,0.014043345275550782,0.2392895666072166,0.2703028969059883
78,-0.2844493777118877,283920.0,0.012724674374087723,0.2402437914438067,0.2693728737929712
79,-0.29796710237091456,287560.0,0.011236601312886941,0.24148698533906113,0.26819785948678715
80,-0.31057318680012125,291200.0,0.009700241627777084,0.24281188588883934,0.2668665300554048
81,-0.31965665001266186,294840.0,0.008322020715656072,0.24399249827150948,0.26547149813040877
82,-0.3237532255929153,298480.0,0.007385163050142645,0.24478201790714652,0.2643311499312027
83,-0.3242703346461993,302120.0,0.0071740023549032835,0.24504853956567635,0.26354783620454175
84,-0.3226599996473158,305760.0,0.007643141221096211,0.24490782262439542,0.2629436007557861
85,-0.31795204639712304,309400.0,0.008603148695049578,0.24444605746416168,0.26235824424556364
86,-0.3105700684505882,313040.0,0.00973435648822369,0.243992624833134,0.2616161668158326
87,-0.3025610067563648,316680.0,0.010797406393238248,0.24366497003674967,0.2607796954929162
88,-0.2954937658598078,320320.0,0.011681128276929555,0.2435507556756804,0.2596458214449622
89,-0.2905109926774035,323960.0,0.012297300182241833,0.24367423245327452,0.2583855048180128
90,-0.287917032692028,327600.0,0.012628954066311412,0.24400864476256232,0.25715999433008613
91,-0.2877007227402557,331240.0,0.012681975241559498,0.24456375619565146,0.25586170358815935
92,-0.2895868549454434,334880.0,0.012480799433804753,0.24528534698862053,0.2544566409515537
93,-0.2932133890131068,338520.0,0.012053288210161064,0.24614328312809675,0.2528941545232689
94,-0.29796397394538987,342160.0,0.011449654841305388,0.24704648096750914,0.2514145247626546
95,-0.3030431485002284,345800.0,0.010746150550418289,0.2478942031441993,0.25014710191675854
96,-0.30761555173805166,349440.0,0.010042265764447134,0.2485726248449742,0.2490803635682029
97,-0.3111247545916446,353080.0,0.0094316336296981,0.24901812725264233,0.24834380462571196
98,-0.313260154969603,356720.0,0.009020611793814226,0.24917750461166457,0.24776201903580236
99,-0.3140273734143371,360360.0,0.00889190782822313,0.24900806558178323,0.24759065283525866
100,-0.31361714228660614,364000.0,0.009038446752317537,0.24848529815193313,0.24759400923114028


==> csv_for_plot/pol-result/5-rrcg_005.csv <==
iter,Loss,Step,noise,lengthscale,outputscale
0,0.8584972422049866,0.0,0.6932,0.6931,0.6931
1,0.8519176823685467,3882.0,0.6832000000000178,0.6831000000001827,0.6831000000043979
2,0.8452527751924896,7374.0,0.673195563143491,0.6730865751836652,0.6733440265717021
3,0.8385007176894185,11187.0,0.6631852950265865,0.6630896681253698,0.6635558170382242
4,0.8316553849504591,15019.0,0.653166575417867,0.6530834583024366,0.6536637310230348
5,0.8247132450850561,18333.0,0.6431371477970746,0.6430747740823033,0.6437813882602487
6,0.8176699846989841,22017.0,0.6330953076848475,0.6330702148914439,0.6337993808258578
7,0.8105203204663485,25760.0,0.6230380586230427,0.6230679383248955,0.6237738500101667
8,0.8032604736836985,29286.0,0.6129628805531956,0.6130979458922902,0.6136933499569283
9,0.7958822535744863,33062.0,0.6028673075271505,0.6031228523495535,0.6035146223960729
10,0.7883822811467823,36744.0,0.5927494122962895,0.5931891457515519,0.5932195767066923
11,0.7807531218447419,40396.0,0.5826055808636509,0.5832956734444673,0.5828158305610527
12,0.7729889692961694,44107.0,0.5724336411694022,0.5734615432459006,0.5723030776064151
13,0.7650801834660942,47883.0,0.5622297923142404,0.5636610602456599,0.5616863552918816
14,0.7570201044062401,51386.0,0.5519917818382108,0.5539171450011635,0.5509454295134266
15,0.7488007808068028,55315.0,0.5417165974634549,0.5442440471756052,0.5400778533361138
16,0.7404138632061207,58830.0,0.5314023844812557,0.5346361140720698,0.5290913951340763
17,0.7318503407840052,62532.0,0.5210469772413278,0.5250918219455601,0.5179719126756549
18,0.7230996122376188,65887.0,0.5106461936866372,0.515613799574773,0.5067194970857797
19,0.7141513064522598,69423.0,0.5001968140696906,0.5062055419132815,0.4953307138252743
20,0.7049968809501487,73052.0,0.4896964280344259,0.496911178588299,0.4838025316294168
21,0.6956243013189747,76784.0,0.4791432392264073,0.4876874110273458,0.4721444256145917
22,0.686021327699641,80683.0,0.4685334100703144,0.47853813194317857,0.46036007758960523
23,0.6761781415041098,84366.0,0.4578636899862517,0.46955069442417213,0.4484419780135309
24,0.6660786802405081,87908.0,0.44713108176462446,0.46066169351793634,0.43638233719897995
25,0.655707478172159,91282.0,0.43633160048986114,0.45185655582976897,0.42418372859382164
26,0.6450526298895278,94807.0,0.42546235948035555,0.44325485412771404,0.41185001917430336
27,0.6340987258544974,98471.0,0.4145198054960729,0.4349666668674259,0.39939101558848566
28,0.6228253052882076,102227.0,0.4035002728780036,0.4269997150546996,0.3868118543399275
29,0.6112084760755321,106285.0,0.39239982922287486,0.41932346694436756,0.3740897022611787
30,0.5992248980853877,110207.0,0.38121469768901084,0.41200446792945944,0.3612326453739414
31,0.5868501416367808,113948.0,0.3699419750409771,0.4051821487887626,0.34826734119924924
32,0.5740522446081235,118017.0,0.3585772672042761,0.39882862373042843,0.33516511714064534
33,0.5608012695166957,121256.0,0.3471168019561943,0.39301354095974605,0.32198157716313974
34,0.5470628551580953,124937.0,0.33555668201163824,0.3877953177258911,0.30871428518816557
35,0.5328010999395495,128719.0,0.3238913519396425,0.38303301089454433,0.29538518058377655
36,0.5179816287429809,132106.0,0.3121173011348268,0.37885872015846345,0.28205385266224037
37,0.5025692090812176,135760.0,0.30023017658012185,0.37504586508142945,0.26878033661842105
38,0.48652337428087095,139412.0,0.2882240870064354,0.3715776153125924,0.25564229157804885
39,0.46980082682361324,143613.0,0.2760940790654142,0.3684340447695839,0.24271951001526024
40,0.4523528049892229,147336.0,0.2638344298314024,0.36553193069404494,0.23020241818582118
41,0.43411397803074275,151139.0,0.25143941181797036,0.3625237432880482,0.2182499526008243
42,0.41500241885602673,155181.0,0.23890254841906997,0.35943941078776037,0.20717023795617456
43,0.39490578086964073,158703.0,0.2262162625241767,0.3561974016089283,0.1972669317655183
44,0.37367471114938705,162646.0,0.21337328969794936,0.35273961606003573,0.1889640637118772
45,0.3511141933540235,166284.0,0.20036512367752715,0.3489876833769028,0.1826328822201798
46,0.32699163890448174,169825.0,0.18718124542467926,0.3450097526696066,0.17852318902183084
47,0.30104729788121004,173570.0,0.17381299035171865,0.34072442926797136,0.1767395067942743
48,0.27300013110539806,177511.0,0.16024683107001336,0.3364708869463717,0.1771758576411839
49,0.2425340019039059,181293.0,0.14647043450675434,0.3323204724094959,0.17946953721473916
50,0.20925669066718966,184801.0,0.1324689053351762,0.32850280263224657,0.18316901612359418
51,0.17264832661137633,188655.0,0.11822491853712297,0.3251966286966331,0.18783730564189544
52,0.13201375273050264,192834.0,0.1037208142242255,0.3218741046517306,0.19324552114395674
53,0.08641362947230145,196324.0,0.08893960398932255,0.31842831406611943,0.19895124264356273
54,0.03451221228946735,199984.0,0.07385918927914992,0.3146305998911699,0.20484204434267414
55,-0.02557409733091049,203606.0,0.05846452292815001,0.310026535268332,0.21052883714440215
56,-0.04580930295121315,207139.0,0.05374840445070679,0.3078023303510982,0.21203737901457584
57,-0.06747345413226129,210768.0,0.048948472079694716,0.3050176195388798,0.2135731841610514
58,-0.09066787337235685,214211.0,0.04407567286341428,0.3018372857383412,0.21519971524041526
59,-0.11555524657995345,217824.0,0.03913834318115054,0.29820298399951783,0.21681978448182077
60,-0.1422798014567519,221286.0,0.0341460472882918,0.2941878835574576,0.21846613074705834
61,-0.17099663272376045,224966.0,0.029098863743387313,0.28989504178773207,0.22028313782919637
62,-0.20164585598200876,228568.0,0.024010619023479125,0.2853582628858546,0.22212310600926602
63,-0.23386757633319613,232235.0,0.01885222381115527,0.28064589383677135,0.22454101705636767
64,-0.2642774699994226,235797.0,0.0136769735478676,0.2761371268647317,0.22722192425614607
65,-0.28014216770657296,239400.0,0.008600148831919324,0.2715843743770377,0.23060475385460402
66,-0.22720364617489736,243183.0,0.00430804669263208,0.2674258897753035,0.23446914235046806
67,-0.26851693299861135,246648.0,0.005063054024964439,0.2633860708101158,0.23837440440680627
68,-0.3033587218687048,250361.0,0.006993421045715918,0.25898748936249494,0.2425286582069756
69,-0.3096460839310966,254110.0,0.008730556818557243,0.2547061471387694,0.2466593670064411
70,-0.3080034237632941,257829.0,0.009831709230851806,0.25041423030154364,0.2504301899534787
71,-0.3059997749856594,261592.0,0.010362290766156041,0.24635732167382882,0.2541168878658017
72,-0.3061101033326431,265589.0,0.010380604835237532,0.24263433623089933,0.25736807081533075
73,-0.3078101312027223,269226.0,0.010110499265889519,0.23914302289315503,0.2601409057957374
74,-0.31175683387321573,273133.0,0.009531816781025035,0.2357937243355688,0.2622987667268074
75,-0.3176786576321109,276652.0,0.008715317112509334,0.23294628880385052,0.26414205164108623
76,-0.3266568565585817,280617.0,0.0075056712092504635,0.23038007530560448,0.2657113026145276
77,-0.33138400631065357,284332.0,0.006772739743551706,0.2276320221507361,0.26692934893762754
78,-0.3377245759323404,288077.0,0.005699627018415414,0.2253103207054933,0.2677847378493683
79,-0.34087733223024314,291671.0,0.004901884813835843,0.22301991866523055,0.2686060143981486
80,-0.3418938248364488,295133.0,0.0043798813735760715,0.22096240141522566,0.2690236419363075
81,-0.33896171277108766,298511.0,0.0034102580877474445,0.21942773495634568,0.26886254705636936
82,-0.339292610596461,302153.0,0.003348937386075798,0.21772970227331062,0.26898481669600627
83,-0.32804674882296714,305947.0,0.0025650775212892737,0.21614614763007353,0.2690097196623598
84,-0.34076958699410226,309633.0,0.004167829599686165,0.21346357303789334,0.2705265520331879
85,-0.32569963988766876,313289.0,0.005975702070087051,0.2112529223249082,0.27137842581714816
86,-0.3127329530271699,317031.0,0.007021913943728635,0.20995368354586133,0.27168481982275644
87,-0.30301326825192254,320503.0,0.007772079413412346,0.20917064474528724,0.271394509454048
88,-0.29856463159174285,324497.0,0.008109053821531022,0.20877502235501041,0.2708345764612139
89,-0.2985037260904033,328337.0,0.008130364635520219,0.2087532012825089,0.2698813432278356
90,-0.3013990549756155,332136.0,0.007937838811758318,0.20897510111895748,0.26867251633466305
91,-0.30708585031425933,335632.0,0.0075570328740474655,0.2095661018423739,0.26716780064448664
92,-0.31574452485330823,339384.0,0.0069316807395420595,0.21040824753554985,0.26541206214755036
93,-0.3253624932241892,343067.0,0.006193822703997709,0.21149535070606063,0.2633499279752241
94,-0.33576219651657746,346776.0,0.005228118497101665,0.21283564200562916,0.2612851358828654
95,-0.34253598237013916,350536.0,0.004052678179401307,0.21424958151728066,0.25927764899287564
96,-0.34076727765909537,354081.0,0.0033746535239308783,0.2156912987562662,0.2575586774030828
97,-0.3422861915699463,357628.0,0.0036853233420699938,0.21678390651070958,0.25597011352294335
98,-0.3431936626431921,361407.0,0.004143612626626132,0.21737662291902218,0.2544261797898478
99,-0.34324746349087815,365501.0,0.004206498433181235,0.21781859413846633,0.2531166843318174
100,-0.3432674031904052,369047.0,0.004161595581601869,0.21824366022243766,0.2517483898695239


==> csv_for_plot/pol-result/5-rrcg_01.csv <==
iter,Loss,Step,noise,lengthscale,outputscale
0,0.8584972422049866,0.0,0.6932,0.6931,0.6931
1,0.8519176823685571,3709.0,0.6832000000000177,0.6831000000001773,0.6831000000101717
2,0.8452547535985887,7231.0,0.6731968725727958,0.6730988370095263,0.6735187573355235
3,0.83850296090025,10737.0,0.6631878952148567,0.6630895889971813,0.6637676625454717
4,0.8316580487782945,14363.0,0.6531706720546283,0.6530701818061398,0.6539079565972763
5,0.8247165746133311,18010.0,0.6431430424447184,0.6430529105190004,0.6439846932420596
6,0.8176728741770841,21764.0,0.6331029209408253,0.6330162522947815,0.6340233673759313
7,0.8105235665206665,25385.0,0.6230476520712418,0.6229879792176264,0.6240426344937184
8,0.8032644987452037,29198.0,0.61297434572852,0.6130039775365399,0.613953554212603
9,0.7958880339357289,32837.0,0.6028802863473153,0.603037661646144,0.6037508630747856
10,0.7883870937127336,36508.0,0.5927633191894424,0.5930681728805111,0.5934451005376339
11,0.7807572292042527,40220.0,0.5826210012538668,0.5831318231143876,0.5830459319101793
12,0.7729931492629634,44018.0,0.5724504826365332,0.5732678074507485,0.572538934504249
13,0.7650829447503865,47675.0,0.5622487840060961,0.5633968322803671,0.5619208769065628
14,0.7570220448343936,51315.0,0.5520135526851303,0.5535794697275797,0.5511819268927145
15,0.7488021096398918,55079.0,0.5417421393533713,0.5438160643698658,0.5403159892619964
16,0.7404135950840273,58825.0,0.5314316005206641,0.5340931434901564,0.5293212926306482
17,0.7318490564547391,62662.0,0.5210789598283501,0.5244501150306717,0.5181967224880273
18,0.7230998027066288,66370.0,0.5106813130352598,0.5149103857802917,0.5069435740098958
19,0.7141550093544285,70069.0,0.5002353418891211,0.5054709729823353,0.4955576957636428
20,0.7050050274477133,73640.0,0.4897384910993036,0.4961557680645283,0.48403292449416796
21,0.695638339873867,77456.0,0.47918756907456794,0.4869649850579925,0.4723781252275837
22,0.6860427977717232,81149.0,0.4685795268869065,0.4779026407790479,0.46058827638040123
23,0.6762059717365337,84849.0,0.4579112062658356,0.4689900484539391,0.4486584119359764
24,0.6661165511661293,88578.0,0.4471793846934043,0.460320010171176,0.4365856840865507
25,0.6557586353530569,92215.0,0.436380754750221,0.45188725052328493,0.4243780119327566
26,0.6451125614389046,96147.0,0.4255114769254175,0.44358743378381865,0.4120515752000389
27,0.6341633348413617,99940.0,0.41456903538491663,0.43550412945600503,0.3995974258672032
28,0.6228939975381941,103640.0,0.4035497502476361,0.4278003048245561,0.3870172173206798
29,0.6112819974194017,107262.0,0.3924506586761148,0.42043539882085373,0.374325629652196
30,0.5993025075787005,110950.0,0.3812676900865097,0.4134767731418078,0.36150189231206403
31,0.5869283806919287,114687.0,0.3699965605809718,0.4069029385834167,0.34856479033504
32,0.5741314754319905,118279.0,0.35863395758346495,0.40079722625550374,0.33550630245033863
33,0.5608805447826661,121940.0,0.34717535249809445,0.3951230360598001,0.3223490953768054
34,0.5471444253252277,125777.0,0.33561692230192947,0.3899666590520646,0.3091323704084108
35,0.5328887999019596,129542.0,0.3239548617527733,0.3852216671802077,0.29585962971755664
36,0.518079025003876,133228.0,0.3121847993029029,0.38089802323918176,0.2825814297626206
37,0.5026768626787085,136970.0,0.30030088812901073,0.3768369471173418,0.2693693663436339
38,0.4866421117292537,140566.0,0.28829836433264816,0.37297126958032817,0.25631283140042677
39,0.46992895939635826,144199.0,0.27617256866061146,0.36939039165920584,0.24343905534295265
40,0.4524854865477623,147854.0,0.26391688178438943,0.36602132464627624,0.23090697058937967
41,0.43424889702110114,151715.0,0.251526103813156,0.3626392035984931,0.21892599210429028
42,0.41513789164047515,155178.0,0.2389941616512361,0.3591547713230885,0.2077600805637265
43,0.39504336051826366,159052.0,0.22631214457585666,0.35561998604742295,0.19771788048489686
44,0.37382017532406014,162714.0,0.21347198926266073,0.35209328917757415,0.18927709021920666
45,0.351272386590668,166412.0,0.20046592856511775,0.34826423793459593,0.18279526970121798
46,0.3271717354747835,170328.0,0.18728469790991956,0.34425999766879595,0.17851600598422576
47,0.3012531245672392,173989.0,0.17391750904195927,0.3401645731688457,0.1766160192826289
48,0.27323239169988106,177746.0,0.1603522764545635,0.3361103779506696,0.1769281894272126
49,0.24279057850254826,181569.0,0.14657528563989444,0.332240164815738,0.17903629733690263
50,0.20953066980037657,185225.0,0.13257262017424887,0.32857912104614045,0.182615500470391
51,0.1729408250327608,188858.0,0.11832794462807669,0.32523941952757346,0.18719500616848886
52,0.13233214801706414,192454.0,0.1038242858934178,0.3220269700345506,0.1924905902714393
53,0.08677123258718969,196018.0,0.08904235435743692,0.3189415525057853,0.198031409682284
54,0.03494056731759239,199603.0,0.07396712168165737,0.3150855104246109,0.2036482339914377
55,-0.02512359032169305,203254.0,0.058577986116062894,0.30977916368070824,0.2092287458164472
56,-0.04535803098043649,206987.0,0.053861250120785124,0.30747101951881217,0.21090955176727155
57,-0.06699122473913197,210648.0,0.04905877271312037,0.3048437569780352,0.21241220553382825
58,-0.09015069584440634,214244.0,0.04418377961139128,0.3017730161569258,0.21388080234623183
59,-0.11500476304108058,217865.0,0.03924340123358932,0.2982109910701937,0.21533916709754758
60,-0.14170691251019,221473.0,0.034244426267907815,0.29426439624951384,0.21694608991933995
61,-0.1703890596802472,225360.0,0.02918999527463695,0.2900522509712612,0.2188142476844173
62,-0.20101553672513564,228954.0,0.024092085708360744,0.28557787885199554,0.22095941657223167
63,-0.2330346108486299,232483.0,0.018955118136167806,0.2808892823261335,0.2234186194261916
64,-0.2637197467297117,236113.0,0.013793389775386727,0.2761169075693604,0.22644637608482915
65,-0.2808466776788007,239797.0,0.008683660304732877,0.2712932402489321,0.23003355555176905
66,-0.229555925989546,243411.0,0.004303989385811631,0.26682271562201476,0.23407614676275218
67,-0.27094134687964677,246946.0,0.005054296332287318,0.26260366298902943,0.23825894822225188
68,-0.30352123937861186,250575.0,0.006611329368233031,0.2580911429348816,0.24275327933331386
69,-0.311574489667557,254192.0,0.008487215566002322,0.25364973781080336,0.24703735823538872
70,-0.30599583948552134,257755.0,0.010246592628310042,0.24918332034442273,0.25115070430671305
71,-0.2965159556206637,261388.0,0.011620603059894777,0.2450109011181391,0.254607898066944
72,-0.28859211175834615,265177.0,0.012461011823511945,0.24122003432950057,0.25742507775722356
73,-0.2839558804503874,268925.0,0.012803121480029723,0.23796651010036074,0.2595911706088757
74,-0.2834438813199944,272464.0,0.012673983953561388,0.23535512079516238,0.260976449709297
75,-0.28726329399661266,276129.0,0.012108986112895265,0.2333175218616906,0.2616763811317486
76,-0.29453786317289654,279849.0,0.011213220624528461,0.23163093034879736,0.2619484610734399
77,-0.3046983369376363,283596.0,0.010037001727326477,0.23007764302542724,0.2618280497847621
78,-0.31764511896436337,287283.0,0.008572378037646024,0.22880725741960534,0.26111752903192537
79,-0.3314733001623758,290874.0,0.0068690981031951205,0.227924325241983,0.26001469783043857
80,-0.3404773013252274,294663.0,0.004896191962098759,0.22727369615330473,0.25825285585513785
81,-0.3152672006316917,298414.0,0.0027016832435527156,0.22614976979552337,0.25671116852475667
82,-0.3322588913014842,302124.0,0.003187580287680276,0.2234885950452773,0.2577421450222447
83,-0.3415567087100961,305714.0,0.0038788109039641088,0.2209675973048389,0.2591186244388149
84,-0.3413088008436745,309325.0,0.0048695809640559255,0.21868851437214118,0.2600882251340546
85,-0.33161052006850866,312939.0,0.006126626467293728,0.21663642611908346,0.26085505126825964
86,-0.3199665887105393,316662.0,0.0070913656746950035,0.21433962921904692,0.2612669652342944
87,-0.31070528431004313,320602.0,0.007717052520974686,0.21240446982080488,0.261564684701159
88,-0.3032749574562507,324277.0,0.008173533990726463,0.21083177036711961,0.26151596022384865
89,-0.3020564067854637,327884.0,0.008188639474536541,0.2101149064963501,0.2611044248453007
90,-0.30515683905399726,331553.0,0.007898610204490715,0.20987083394659534,0.2602522959015606
91,-0.31235677127846256,335080.0,0.0073270697071064995,0.21019615871097716,0.25899117955368683
92,-0.3128373315301805,338674.0,0.007303422710418732,0.21029179368213655,0.25860033115969966
93,-0.32000857677537414,342463.0,0.006725981905387004,0.21082203575901642,0.2578544935976137
94,-0.3292517212212444,346107.0,0.005930373723097956,0.21167263771538894,0.2568662834029848
95,-0.33890226576676163,349762.0,0.0048730652562335485,0.21268718813631377,0.25558685868224684
96,-0.3231644388430133,353420.0,0.006490619894562662,0.21134750182717335,0.25778894941473396
97,-0.3076236563878132,357016.0,0.007752401224687544,0.21031228974416108,0.25966487760965834
98,-0.29553523841376944,360723.0,0.008696064314261877,0.20970896250863527,0.2612404066148243
99,-0.28849989359864936,364366.0,0.009262404200844204,0.20956853583968588,0.26245325324438895
100,-0.28558971990715254,367943.0,0.009535573369425057,0.2098168950503375,0.2633516151202483


==> csv_for_plot/pol-result/chol.csv <==
Iter,Loss,noise,lengthscale,outputscale
0,0.8584972422049866,0.6932,0.6931,0.6931
1,0.851917682368552,0.6832000000000177,0.6831000000001652,0.6831000000078558
2,0.845253957392148,0.673196617811913,0.6731029020356875,0.6731544564140337
3,0.8385024228701904,0.6631875420286877,0.6631110076176767,0.6632362919440187
4,0.8316591116911072,0.6531704207895083,0.6531268720174535,0.6533167959715716
5,0.8247197237168514,0.6431428631608981,0.643153278730507,0.6433710322875106
6,0.817679613795976,0.6331024402603062,0.6331932121681703,0.6333784936118154
7,0.8105337786939876,0.6230466860980145,0.6232498309916525,0.6233225708895815
8,0.8032768442354861,0.6129730981240863,0.6133264448162418,0.6131898343396697
9,0.7959030537623523,0.6028791374748821,0.6034264977431858,0.6029693894041126
10,0.7884062586914152,0.5927622289211287,0.5935535629847392,0.5926523566353361
11,0.7807799116201098,0.5826197605269094,0.5837113535916761,0.5822314651921308
12,0.7730170620777276,0.5724490830358839,0.5739037548852878,0.5717007371836291
13,0.7651103546349377,0.5622475090070009,0.5641348845691411,0.561055241301431
14,0.7570520286481173,0.5520123117263253,0.5544091865909087,0.5502908985831737
15,0.7488339184125908,0.5417407239237465,0.5447315645889708,0.5394043276176366
16,0.740447451917301,0.531429936322676,0.5351075601410613,0.5283927202401134
17,0.7318836457252699,0.5210770960467862,0.5255435799724487,0.517253741711665
18,0.7231330927543017,0.5106793048999233,0.5160471746917651,0.5059854516532141
19,0.7141859389285308,0.5002336175232188,0.5066273693645433,0.4945862437645669
20,0.7050318438778462,0.4897370394171373,0.49729504308435096,0.48305480372768295
21,0.6956599201931114,0.4791865247962302,0.4880633503129032,0.47139008577870023
22,0.6860586453761945,0.46857897422185085,0.47894817062541906,0.45959130933083836
23,0.6762157407989561,0.45791123193483463,0.4699685649178102,0.4476579778456039
24,0.6661180130184813,0.4471800827884243,0.46114720423337424,0.4355899230164088
25,0.6557511550693871,0.4363822486636917,0.45251072120978214,0.423387378427799
26,0.6450995093107711,0.4255143842365293,0.4440899130502607,0.4110510884303237
27,0.6341457995087489,0.41457307195611,0.43591969915390716,0.39858246035137224
28,0.6228708484232622,0.40355481608609245,0.4280387085596201,0.3859837717731383
29,0.6112533080579267,0.39245603564630765,0.4204883486231842,0.3732584500190379
30,0.5992694414318843,0.3812730560688487,0.413311199131291,0.3604114489974418
31,0.586893003318281,0.3700020993465354,0.40654860366376006,0.3474497603662394
32,0.5740952657137529,0.3586392724075966,0.40023741260512397,0.3343831135786682
33,0.5608452124730801,0.3471805534060175,0.39440598085560535,0.32122494612236013
34,0.5471098792559936,0.33562177557540857,0.3890697243663575,0.30799376696294156
35,0.5328547414972068,0.32395860824013945,0.38422674507827853,0.2947151025024698
36,0.5180439703273966,0.3121865344672918,0.3798541733487795,0.2814243202585913
37,0.502640309156953,0.3003008246105685,0.37590589701228916,0.26817079118682513
38,0.48660428823808,0.288296504579084,0.3723122532035547,0.2550240949947275
39,0.4698924759620533,0.27616831703069034,0.3689821232244044,0.24208327574421448
40,0.45245440843742435,0.26391067285739384,0.3658077694103902,0.22949034968736873
41,0.4342276799298379,0.2515175893317301,0.3626726855236615,0.21744871991799414
42,0.4151304900304222,0.23898261012918895,0.35946257661007397,0.20624411234061457
43,0.39505131726547416,0.22629870127240997,0.35607915051596845,0.1962568700510818
44,0.37383776492479104,0.21345811695521355,0.35245557601140354,0.18793910242135822
45,0.35129145034134845,0.20045223402898008,0.34857134563916903,0.18172516724485577
46,0.32717653431538235,0.1872713697590232,0.3444632447184761,0.17788929097647269
47,0.30123601151539553,0.17390462158259992,0.34022863907529816,0.1764442164127817
48,0.2731947497524747,0.16033977599947138,0.3360172148192929,0.17716039285594865
49,0.24273737045602692,0.14656330704201453,0.3320065703915509,0.17966555587408872
50,0.20946964740153562,0.1325604463956063,0.3283565309887331,0.18353792818166936
51,0.17287583263037581,0.11831529370272112,0.32514163637122373,0.18836032254198876
52,0.13227083655123786,0.10381095473086785,0.32227228169213956,0.19374865316234485
53,0.08672694561287728,0.0890297383641318,0.31942241999257454,0.1993740068348316
54,0.034937644467269706,0.07395351514300277,0.3159833315732319,0.20498686819060408
55,-0.02502689539089052,0.058564501304320934,0.31109443640503426,0.210446225831776
56,-0.045207177998105405,0.053849322419184026,0.3089323553052557,0.21204415967444812
57,-0.06681831038684455,0.04904989427307947,0.30616673466239247,0.21361659653660683
58,-0.08997370066864296,0.04417708276287252,0.3028938194029206,0.2151803711907149
59,-0.11481153845441137,0.03923915637617312,0.2991975364861152,0.21676061375290065
60,-0.14148635608937185,0.03424247466614324,0.29514788240628553,0.21839789829285197
61,-0.17012958845611992,0.029192260101071767,0.2908065379035533,0.22015679041642114
62,-0.20071917007170384,0.024093806764248653,0.28623584611437375,0.22213519222947575
63,-0.23264750346590118,0.018955263330689642,0.2815085087251824,0.2244699138412519
64,-0.2631075858865717,0.013797216158555217,0.27671549861611505,0.22731982033045064
65,-0.2796452277067192,0.008707387170303314,0.27197267865172176,0.23077858732278997
66,-0.23369883367366034,0.004470888869444259,0.2674336773182284,0.23469143582102844
67,-0.2657140796469819,0.004913821366258791,0.26320865090783135,0.23867854014189194
68,-0.30171784667320023,0.0064965881595389985,0.258672299164853,0.24303548183137505
69,-0.3119668801446583,0.008223024749193265,0.25398524029009123,0.2474941920291265
70,-0.3095638166234691,0.009662864767985934,0.2493716241189839,0.25175071928795906
71,-0.30396520371606434,0.010657255350820178,0.24500681515930497,0.25557622653083917
72,-0.29943717378460616,0.011168190814762868,0.24101235264044174,0.25882531476602305
73,-0.2978029796103376,0.011206890896848112,0.23746418304808356,0.2614238366082859
74,-0.29982770895349364,0.010803551562365147,0.23439987601221296,0.2633533001661159
75,-0.3057353404159973,0.00999558821787076,0.23182340319574274,0.26463659672825113
76,-0.3152685265253437,0.008825002693795013,0.22970722418368947,0.2653273426410562
77,-0.32728644923701705,0.007343276124671013,0.2279902462602005,0.26550474907131477
78,-0.3383204724686804,0.005630971118581742,0.22656751986764,0.2652772756626056
79,-0.33862437932421985,0.0038684957140153863,0.2252619162397462,0.2648036125290892
80,-0.3184744896761642,0.002628420093029489,0.2237690978492075,0.26434817665447946
81,-0.3321583990264823,0.003048409787944473,0.22175697549341938,0.26424591200100167
82,-0.342416295184409,0.00414583412789948,0.21952159060509221,0.26424244642076156
83,-0.3388871137740205,0.005168848046260885,0.2174467677612489,0.26401118183055183
84,-0.3328773763064184,0.005850004197246947,0.21575558265069275,0.2633954248063313
85,-0.3295366599816189,0.006123863855591015,0.21454247146153796,0.26235347531284586
86,-0.33019091046304877,0.006000837686621102,0.21381800221046776,0.2609064527482309
87,-0.3343348190892967,0.005525521075235429,0.2135368506778247,0.25911090623045063
88,-0.33993494377723416,0.004772163988846227,0.21361024710352106,0.25704901262795504
89,-0.34287693172197997,0.0038694803893357423,0.21390400494826184,0.2548324670636246
90,-0.3385810910585021,0.003072812132303129,0.21422485522032783,0.25261826551349004
91,-0.3349745182608988,0.002830138372074332,0.21433741263679373,0.2506057359009363
92,-0.3408191993741339,0.0032960335658927514,0.21416222552971403,0.2488781268221902
93,-0.34332019765468225,0.004028794748205659,0.21388534016604654,0.24729404853499876
94,-0.3415926705464699,0.004672977841670653,0.2137024686447031,0.24570338110565448
95,-0.33953830998599754,0.005072464010893446,0.21372252186787935,0.24402757522687693
96,-0.3391194219899097,0.005185535188434832,0.2139790161870917,0.24224756586644697
97,-0.3404806559571722,0.005030015710987477,0.21445158826649077,0.24038618890561841
98,-0.34258692330024265,0.0046635777870333486,0.2150793876826869,0.2384990539579157
99,-0.34371282073424253,0.004185306918539235,0.21576721461268392,0.23667202324472347
100,-0.34267605713030436,0.0037463801915616204,0.216391774493632,0.23501823782797884


==> csv_for_plot/test_acg_diff_latest.csv <==
term_min,init_p,variance,iters
0.0,0.2,0.2824459885684057,44.37566666666667
0.0,0.1,0.23361926015345075,50.06053555555555
0.0,0.0,0.19389622314037458,55.55377111111111
3.0,0.0,0.14610458029727255,65.44671777777778
6.0,0.0,0.10086764402104166,78.00814


==> csv_for_plot/test_acg_same_latest.csv <==
term_min,init_p,variance,iters
0.0,0.1,0.06775178641460901,17.267876666666666
1.0,0.0,0.044685215396158336,22.16211
6.0,0.0,0.02011450639676554,33.08526666666667
11.0,0.0,0.010160789410548194,43.74731333333333
16.0,0.0,0.007180640732049666,49.371446666666664


==> csv_for_plot/test_rrcg_diff_latest_002.csv <==
λ,term_min,init_p,variance,iters
0.02,0,0.4,8.115944485,30.27008667
0.02,0,0.2,6.150552785,40.39119
0.02,0,0,4.948268001,50.49732667
0.02,12,0,3.744707286,62.57042667
0.02,24,0,2.953080825,74.54306

==> csv_for_plot/test_rrcg_diff_latest_005.csv <==
λ,term_min,init_p,variance,iters
0.05,10,0,4275.645023,30.50038667
0.05,22,0,5214.183946,42.48799667
0.05,34,0,547.6359533,54.51588
0.05,46,0,342.3877532,66.47066
0.05,58,0,487.7133742,78.54113

==> csv_for_plot/test_rrcg_diff_latest_01.csv <==
λ,term_min,init_p,variance,iters
0.1,20,0,689.0068358,30.50129333
0.1,32,0,836.9354561,42.51305
0.1,44,0,1140.413289,54.48959333
0.1,56,0,603.506306,66.51012
0.1,68,0,1250.521655,78.51713333

==> csv_for_plot/test_rrcg_same_latest_002.csv <==
λ,term_min,init_p,variance,iters
0.02,0,0.5,0.060885244,25.1951
0.02,0,0.4,0.044527845,30.31545667
0.02,0,0.3,0.032781489,35.08576
0.02,0,0.2,0.024111469,40.39002333
0.02,0,0.1,0.017265208,45.50376

==> csv_for_plot/test_rrcg_same_latest_005.csv <==
λ,term_min,init_p,variance,iters
0.05,0,0.15,0.094923111,17.44486333
0.05,0,0,0.074847368,20.48093
0.05,10,0,0.03726696,30.47871
0.05,20,0,0.019144312,40.49394
0.05,30,0,0.009484695,50.39682

==> csv_for_plot/test_rrcg_same_latest_01.csv <==
λ,term_min,init_p,variance,iters
0.1,5,0,1.461358131,15.50774
0.1,12,0,0.727104353,22.52347
0.1,20,0,0.367985616,30.54185
0.1,30,0,0.137818253,40.51796
0.1,40,0,0.044058015,50.5546

==> data.dat <==
d2_dof  d2_l2_err  d3_dof d3_l2_err 
5       8.312e-02  7      8.472e-02 
17      2.547e-02  31     3.044e-02 
49      7.407e-03  111    1.022e-02 
129     2.102e-03  351    3.303e-03 
321     5.874e-04  1023   1.039e-03 
769     1.623e-04  2815   3.196e-04 
1793    4.442e-05  7423   9.658e-05 
4097    1.207e-05  18943  2.873e-05 
9217    3.261e-06  47103  8.437e-06 










